Neutrino oscillation data and a pseudo-Dirac heavy neutral lepton

Symmetry-protected seesaw models can accommodate light-neutrino oscillation data while keeping heavy neutral leptons (HNLs) within collider reach. In these models, the smallness of the light-neutrino masses is protected by an approximate lepton number (LN)-like symmetry that is broken only by small parameters. We study the minimal scenario in which the new states form one pseudo-Dirac HNL pair. The exact LN-conserving Dirac limit is diagonalised without expanding in the active-sterile mixing, and the small LN-violating entries are then included perturbatively. This yields a symmetry-protected flavour reconstruction of the active-heavy interaction matrix. The rank-two light-neutrino mass matrix fixes the normalised active-flavour direction, while the remaining high-energy information is a single complex light-heavy amplitude whose phase defines a CP-odd light-heavy invariant. For the normalised leading active-heavy interaction weights, this amplitude and the heavy-sector rotation cancel, leaving an ellipse in the flavour simplex determined by light-neutrino oscillation data and the Majorana phase. We also identify how the linear LN-violating terms enter coherent heavy-neutrino oscillations and the neutrinoless double beta effective mass.

==> data/majorana-scan.tsv <==
ordering	series_id	n_sigma	segment	point	e	mu	tau	x	y
NO	3	3	0	0	0.1277236180904523	0.1302763819095477	0.742	0.5012763819095477	0.6425908496080535
NO	3	3	0	1	0.12809853842527108	0.12590146157472892	0.746	0.4989014615747289	0.6460549512231912
NO	3	3	0	2	0.12648452380952369	0.12351547619047615	0.7500000000000001	0.4985154761904762	0.649519052838329
NO	3	3	0	3	0.12452217953195943	0.12147782046804056	0.754	0.49847782046804057	0.6529831544534667
NO	3	3	0	4	0.12222067039106144	0.11977932960893856	0.758	0.49877932960893856	0.6564472560686044
NO	3	3	0	5	0.11785355648535567	0.12014644351464432	0.762	0.5011464435146443	0.6599113576837422
NO	3	3	0	6	0.11650605326876506	0.12050605326876512	0.7629878934624698	0.502	0.6607668985184736
NO	3	3	0	7	0.1125844660194174	0.12141553398058241	0.7660000000000001	0.5044155339805825	0.6633754592988801
NO	3	3	0	8	0.11013559322033906	0.12213559322033901	0.767728813559322	0.506	0.6648726557596598
NO	3	3	0	9	0.10659641255605379	0.1234035874439462	0.77	0.5084035874439462	0.6668395609140177
NO	3	3	0	10	0.10417209302325581	0.12417209302325588	0.7716558139534883	0.51	0.6682735378616793
NO	3	3	0	11	0.10061137440758305	0.1253886255924171	0.7739999999999999	0.512388625592417	0.6703036625291554
NO	3	3	0	12	0.09816049382716052	0.12616049382716055	0.7756790123456789	0.514	0.6717577298737811
NO	3	3	0	13	0.09454569190600515	0.12745430809399488	0.7779999999999999	0.5164543080939948	0.6737677641442932
NO	3	3	0	14	0.09230841121495315	0.12830841121495323	0.7793831775700936	0.518	0.674965631057939
NO	3	3	0	15	0.08824815724815738	0.12975184275184276	0.7819999999999999	0.5207518427518427	0.677231865759431
NO	3	3	0	16	0.0863697270471464	0.13036972704714644	0.7832605459057072	0.522	0.6783235305364098
NO	3	3	0	17	0.08206382978723403	0.13193617021276594	0.786	0.524936170212766	0.6806959673745687
NO	3	3	0	18	0.08043977591036411	0.13243977591036415	0.7871204481792717	0.526	0.6816663039614421
NO	3	3	0	19	0.07541811846689894	0.13458188153310102	0.79	0.529581881533101	0.6841600689897065
NO	3	3	0	20	0.07479522184300336	0.1347952218430034	0.7904095563139932	0.53	0.684514755161905
NO	3	3	0	21	0.06914652014652001	0.13685347985347995	0.794	0.53385347985348	0.6876241706048443
NO	3	3	0	22	0.06891525423728806	0.13691525423728818	0.7941694915254237	0.534	0.6877709545715873
NO	3	3	0	23	0.06370072992700726	0.1382992700729927	0.798	0.5372992700729927	0.691088272219982
NO	3	3	0	24	0.06267235494880541	0.13867235494880553	0.798655290102389	0.538	0.6916557700954994
NO	3	3	0	25	0.05703314917127067	0.1410331491712707	0.8019337016574587	0.542	0.6944949577862501
NO	3	3	0	26	0.05694146341463402	0.14105853658536593	0.802	0.542058536585366	0.6945523738351198
NO	3	3	0	27	0.05135874439461874	0.14264125560538127	0.8059999999999999	0.5456412556053812	0.6980164754502575
NO	3	3	0	28	0.050839999999999885	0.14284000000000013	0.80632	0.5460000000000002	0.6982936035794686
NO	3	3	0	29	0.04579442508710796	0.14420557491289204	0.8099999999999999	0.549205574912892	0.7014805770653952
NO	3	3	0	30	0.04456653992395432	0.1445665399239544	0.8108669201520913	0.55	0.702231351940159
NO	3	3	0	31	0.039890566037735886	0.14610943396226422	0.814	0.5531094339622642	0.704944678680533
NO	3	3	0	32	0.03849356223175959	0.1464935622317597	0.8150128755364807	0.554	0.7058218546259971
NO	3	3	0	33	0.034523131672597795	0.14747686832740214	0.8180000000000001	0.5564768683274022	0.7084087802956708
NO	3	3	0	34	0.03223843416370109	0.14823843416370114	0.8195231316725978	0.558	0.7097278510174492
NO	3	3	0	35	0.028487364620938482	0.14951263537906145	0.8220000000000001	0.5605126353790615	0.7118728819108086
NO	3	3	0	36	0.026261648745519617	0.15026164874551973	0.8234767025089607	0.562	0.7131517437974007
NO	3	3	0	37	0.022676567656765623	0.15132343234323437	0.826	0.5643234323432343	0.7153369835259462
NO	3	3	0	38	0.020167213114754112	0.15216721311475423	0.8276655737704917	0.5660000000000001	0.7167794127230691
NO	3	3	0	39	0.016081967213114612	0.15391803278688537	0.83	0.5689180327868854	0.718801085141084
NO	3	3	0	40	0.014463414634146354	0.15446341463414642	0.8310731707317073	0.5700000000000001	0.7197304782573405
NO	3	3	0	41	0.009712328767123357	0.1562876712328768	0.8339999999999999	0.5732876712328767	0.7222651867562216
NO	3	3	0	42	0.008702290076335828	0.15670229007633596	0.8345954198473282	0.5740000000000001	0.7227808354699254
NO	3	3	0	43	0.004869473684210424	0.16086947368421056	0.834261052631579	0.5780000000000001	0.722491264966894
NO	3	3	0	44	0.004761538461538373	0.1612384615384616	0.834	0.5782384615384616	0.7222651867562218
NO	3	3	0	45	0.004126605504587322	0.16587339449541277	0.83	0.5808733944954128	0.718801085141084
NO	3	3	0	46	0.003439828080229357	0.16743982808022922	0.8291203438395415	0.582	0.7180392805595315
NO	3	3	0	47	0.0022395437262358042	0.1717604562737643	0.826	0.5847604562737643	0.7153369835259462
NO	3	3	0	48	0.0031708652792991066	0.17482913472070083	0.8220000000000001	0.5858291347207009	0.7118728819108086
NO	3	3	0	49	0.003103769401330392	0.17510376940133032	0.8217924611973393	0.586	0.7116931480354334
NO	3	3	0	50	0.001744575561477002	0.18025542443852294	0.8180000000000001	0.589255424438523	0.7084087802956708
NO	3	3	0	51	0.003000982077093206	0.1829990179229069	0.814	0.5899990179229069	0.704944678680533
NO	3	3	0	52	0.0030007087172219116	0.18300070871722185	0.8139985825655562	0.59	0.7049434511462965
NO	3	3	0	53	0.0015909365558913757	0.18840906344410874	0.8099999999999999	0.5934090634441087	0.7014805770653952
NO	3	3	0	54	0.002771739130434825	0.19077173913043477	0.8064565217391304	0.594	0.6984118348737243
NO	3	3	0	55	0.002543478260869536	0.19145652173913041	0.806	0.5944565217391304	0.6980164754502576
NO	3	3	0	56	0.0015486676016830403	0.1964513323983169	0.802	0.5974513323983169	0.6945523738351198
NO	3	3	0	57	0.0026436974789915135	0.19864369747899152	0.7987126050420169	0.598	0.6917054062892335
NO	3	3	0	58	0.0022873949579831354	0.19971260504201682	0.798	0.5987126050420168	0.691088272219982
NO	3	3	0	59	0.0015483599663582703	0.2044516400336417	0.794	0.6014516400336417	0.6876241706048443
NO	3	3	0	60	0.0028044280442804936	0.20680442804428045	0.790391143911439	0.602	0.6844988095535484
NO	3	3	0	61	0.0026088560885609846	0.20739114391143898	0.79	0.602391143911439	0.6841600689897065
NO	3	3	0	62	0.0015262308313155337	0.21247376916868443	0.786	0.6054737691686845	0.6806959673745687
NO	3	3	0	63	0.0026327212020033075	0.21463272120200344	0.7827345575959933	0.6060000000000001	0.677868011298104
NO	3	3	0	64	0.0022654424040066123	0.2157345575959933	0.7820000000000001	0.6067345575959934	0.6772318657594311
NO	3	3	0	65	0.001530512611879753	0.2204694873881204	0.7779999999999999	0.6094694873881203	0.6737677641442932
NO	3	3	0	66	0.002598039215686243	0.22259803921568627	0.7748039215686274	0.61	0.6709998790302371
NO	3	3	0	67	0.0021960784313724835	0.22380392156862755	0.7739999999999999	0.6108039215686275	0.6703036625291554
NO	3	3	0	68	0.0015345722875103052	0.22846542771248984	0.7699999999999999	0.6134654277124898	0.6668395609140176
NO	3	3	0	69	0.0025774193548386837	0.23057741935483866	0.7668451612903227	0.614	0.6641073904465946
NO	3	3	0	70	0.0021548387096774757	0.2318451612903225	0.766	0.6148451612903225	0.66337545929888
NO	3	3	0	71	0.001506473329880853	0.23649352667011914	0.762	0.6174935266701191	0.6599113576837422
NO	3	3	0	72	0.0025698234349919025	0.2385698234349919	0.7588603531300162	0.618	0.6571923437354239
NO	3	3	0	73	0.0021396468699839133	0.23986035313001608	0.758	0.6188603531300161	0.6564472560686044
NO	3	3	0	74	0.0015160949868073814	0.24448390501319262	0.754	0.6214839050131926	0.6529831544534667
NO	3	3	0	75	0.0026112026359143004	0.24661120263591435	0.7507775947281713	0.622	0.6501924696267741
NO	3	3	0	76	0.002222405271828598	0.24777759472817124	0.7500000000000001	0.6227775947281713	0.649519052838329
NO	3	3	0	77	0.0015203511572227102	0.2524796488427773	0.746	0.6254796488427773	0.6460549512231912
NO	3	3	0	78	0.002616528925619699	0.2546165289256199	0.7427669421487604	0.6260000000000001	0.643255040992113
NO	3	3	0	79	0.002233057851239617	0.2557669421487604	0.742	0.6267669421487604	0.6425908496080535
NO	3	3	0	80	0.0015539507221750126	0.260446049277825	0.738	0.629446049277825	0.6391267479929157
NO	3	3	0	81	0.0027944954128441557	0.2627944954128441	0.7344110091743118	0.63	0.6360185907639204
NO	3	3	0	82	0.0025889908256880867	0.2634110091743119	0.734	0.6304110091743119	0.6356626463777779
NO	3	3	0	83	0.0015807600950118461	0.26841923990498817	0.73	0.6334192399049882	0.6321985447626401
NO	3	3	0	84	0.0029328063241106372	0.27093280632411065	0.7261343873517787	0.634	0.6288508260080901
NO	3	3	0	85	0.002865612648221272	0.27113438735177875	0.726	0.6341343873517787	0.6287344431475024
NO	3	3	0	86	0.0015851032007179189	0.2764148967992821	0.722	0.6374148967992821	0.6252703415323646
NO	3	3	0	87	0.002862857142857167	0.27886285714285713	0.7182742857142858	0.638	0.6220437783136935
NO	3	3	0	88	0.0027257142857143313	0.27927428571428564	0.7180000000000001	0.6382742857142857	0.6218062399172269
NO	3	3	0	89	0.0015707615990663282	0.2844292384009337	0.714	0.6414292384009337	0.6183421383020892
NO	3	3	0	90	0.0029837728194727076	0.2869837728194725	0.7100324543610548	0.6419999999999999	0.6149061429880884
NO	3	3	0	91	0.0029675456389453014	0.28703245436105473	0.71	0.6420324543610547	0.6148780366869514
NO	3	3	0	92	0.0016297488731488174	0.29237025112685117	0.7060000000000001	0.6453702511268512	0.6114139350718137
NO	3	3	0	93	0.002979757085020407	0.29497975708502017	0.7020404858299595	0.6459999999999999	0.6079848952139141
NO	3	3	0	94	0.002959514170040589	0.29504048582995945	0.702	0.6460404858299594	0.6079498334566759
NO	3	3	0	95	0.0016281310211945232	0.3003718689788055	0.698	0.6493718689788055	0.6044857318415381
NO	3	3	0	96	0.0029918533604887942	0.3029918533604888	0.6940162932790225	0.65	0.6010357406199448
NO	3	3	0	97	0.002983706720977586	0.3030162932790224	0.6940000000000001	0.6500162932790224	0.6010216302264004
NO	3	3	0	98	0.001663275686673349	0.30833672431332665	0.6900000000000001	0.6533367243133267	0.5975575286112627
NO	3	3	0	99	0.0030128755364805526	0.31098712446351934	0.686	0.6539871244635194	0.5940934269961249
NO	3	3	0	100	0.0030093713393205546	0.3110093713393206	0.6859812573213588	0.654	0.5940771953602867
NO	3	3	0	101	0.0016438446346280777	0.316356155365372	0.6819999999999999	0.657356155365372	0.5906293253809871
NO	3	3	0	102	0.0030325821341298242	0.31896741786587024	0.6779999999999999	0.6579674178658702	0.5871652237658493
NO	3	3	0	103	0.003023818975783965	0.3190238189757841	0.6779523620484319	0.658	0.5871239680896071
NO	3	3	0	104	0.0016568166554734587	0.3243431833445266	0.6739999999999999	0.6613431833445266	0.5837011221507116
NO	3	3	0	105	0.0030214446952596674	0.3269785553047404	0.6699999999999999	0.6619785553047404	0.5802370205355738
NO	3	3	0	106	0.0030158929318276906	0.32701589293182776	0.6699682141363446	0.662	0.580209493170167
NO	3	3	0	107	0.0016836770360014741	0.33231632296399854	0.666	0.6653163229639986	0.5767729189204361
NO	3	3	0	108	0.0030449564484403835	0.33495504355155953	0.662	0.6659550435515595	0.5733088173052984
NO	3	3	0	109	0.0030325203252031807	0.33503252032520325	0.6619349593495936	0.666	0.5732524904497677
NO	3	3	0	110	0.0016723960123753434	0.3403276039876247	0.658	0.6693276039876247	0.5698447156901606
NO	3	3	0	111	0.0030762759394279415	0.3429237240605721	0.654	0.6699237240605721	0.5663806140750228
NO	3	3	0	112	0.003057287278854237	0.3430572872788543	0.6538854254422914	0.67	0.5662813895974199
NO	3	3	0	113	0.0016998211091234783	0.3483001788908766	0.6499999999999999	0.6733001788908766	0.562916512459885
NO	3	3	0	114	0.0030735657425199348	0.35092643425748016	0.6459999999999999	0.6739264342574801	0.5594524108447473
NO	3	3	0	115	0.003054873054873064	0.3510548730548731	0.6458902538902539	0.674	0.5593573679257406
NO	3	3	0	116	0.001682960893854779	0.35631703910614526	0.642	0.6773170391061453	0.5559883092296096
NO	3	3	0	117	0.003079242032730245	0.3589207579672697	0.638	0.6779207579672697	0.5525242076144719
NO	3	3	0	118	0.0030572376607216345	0.35905723766072173	0.6378855246785566	0.678	0.5524250690779955
NO	3	3	0	119	0.0016909219357116312	0.3643090780642883	0.634	0.6813090780642883	0.5490601059993341
NO	3	3	0	120	0.0030533333333332413	0.3669466666666667	0.63	0.6819466666666667	0.5455960043841963
NO	3	3	0	121	0.0030397295012679626	0.36703972950126806	0.629920540997464	0.682	0.5455271908694408
NO	3	3	0	122	0.001696581196581115	0.37230341880341883	0.626	0.6853034188034188	0.5421319027690585
NO	3	3	0	123	0.0031056218057922136	0.37489437819420784	0.622	0.6858943781942078	0.5386678011539208
NO	3	3	0	124	0.0030778242677823586	0.37507782426778247	0.6218443514644352	0.686	0.5385330055680598
NO	3	3	0	125	0.0017020818377602165	0.3802979181622399	0.6179999999999999	0.6892979181622398	0.535203699538783
NO	3	3	0	126	0.0030950276243092434	0.3829049723756907	0.614	0.6899049723756907	0.5317395979236453
NO	3	3	0	127	0.0030702040816324994	0.38307020408163267	0.6138595918367348	0.6900000000000001	0.5316180008873589
NO	3	3	0	128	0.0016855941114616302	0.38831440588853844	0.61	0.6933144058885384	0.5282754963085076
NO	3	3	0	129	0.0031083423618635253	0.39089165763813655	0.606	0.6938916576381365	0.5248113946933698
NO	3	3	0	130	0.003078833267638914	0.391078833267639	0.6058423334647222	0.6940000000000001	0.5246748514684925
NO	3	3	0	131	0.0016684894053314858	0.3963315105946685	0.602	0.6973315105946685	0.521347293078232
NO	3	3	0	132	0.0030867148415786305	0.39891328515842134	0.598	0.6979132851584213	0.5178831914630943
NO	3	3	0	133	0.00306222576784998	0.39906222576785005	0.5978755484643	0.6980000000000001	0.5177754132716381
NO	3	3	0	134	0.0016703221384509748	0.404329677861549	0.594	0.701329677861549	0.5144190898479565
NO	3	3	0	135	0.0030491715660074803	0.40695082843399244	0.5900000000000001	0.7019508284339925	0.5109549882328188
NO	3	3	0	136	0.0030388513513514015	0.40703885135135126	0.5899222972972974	0.702	0.5108876957183356
NO	3	3	0	137	0.0016958377801493674	0.41230416221985056	0.5860000000000001	0.7053041622198506	0.507490886617681
NO	3	3	0	138	0.003087139107611603	0.4149128608923885	0.582	0.7059128608923885	0.5040267850025433
NO	3	3	0	139	0.003067179279643839	0.4150671792796438	0.5818656414407123	0.706	0.5039104270769842
NO	3	3	0	140	0.0016798748696559285	0.42032012513034417	0.578	0.7093201251303441	0.5005626833874055
NO	3	3	0	141	0.003054822860098283	0.4229451771399018	0.574	0.7099451771399018	0.49709858177226773
NO	3	3	0	142	0.0030425873844918128	0.42304258738449174	0.5739148252310164	0.71	0.49702481825856654
NO	3	3	0	143	0.0016687179487179238	0.42833128205128207	0.57	0.713331282051282	0.49363448015712996
NO	3	3	0	144	0.003052260256075301	0.4309477397439247	0.566	0.7139477397439247	0.49017037854199225
NO	3	3	0	145	0.00304068348250619	0.43104068348250607	0.5659186330349878	0.714	0.49009991268326286
NO	3	3	0	146	0.0016751812219536477	0.43632481877804635	0.5619999999999999	0.7173248187780463	0.4867062769268544
NO	3	3	0	147	0.003032820512820611	0.43896717948717934	0.558	0.7179671794871794	0.48324217531171676
NO	3	3	0	148	0.0030241783150736223	0.4390241783150736	0.5579516433698527	0.718	0.48320029724156777
NO	3	3	0	149	0.001630154639175263	0.4443698453608247	0.554	0.7213698453608247	0.479778073696579
NO	3	3	0	150	0.00302609131961884	0.4469739086803813	0.5499999999999999	0.7219739086803812	0.4763139720814412
NO	3	3	0	151	0.00301956358164035	0.4470195635816403	0.5499608728367193	0.722	0.47628008696406215
NO	3	3	0	152	0.0016267222044216156	0.4523732777955784	0.5459999999999999	0.7253732777955784	0.47284987046630345
NO	3	3	0	153	0.003016413227130199	0.45498358677286976	0.542	0.7259835867728698	0.46938576885116573
NO	3	3	0	154	0.003012486228424538	0.4550124862284245	0.541975027543151	0.726	0.46936414206913957
NO	3	3	0	155	0.0016122065727699475	0.46038779342723	0.538	0.72938779342723	0.46592166723602796
NO	3	3	0	156	0.003026296566837172	0.46297370343316285	0.5339999999999999	0.7299737034331628	0.4624575656208902
NO	3	3	0	157	0.0030193479039771765	0.4630193479039771	0.5339613041920458	0.73	0.46242405406818193
NO	3	3	0	158	0.001601291115893022	0.46839870888410695	0.53	0.733398708884107	0.45899346400575247
NO	3	3	0	159	0.0030018925952212117	0.47099810740477877	0.526	0.7339981074047788	0.4555293623906147
NO	3	3	0	160	0.0030013797861331293	0.47100137978613316	0.5259972404277337	0.734	0.4555269725309285
NO	3	3	0	161	0.001577672770230354	0.4764223272297696	0.522	0.7374223272297696	0.45206526077547693
NO	3	3	0	162	0.002848771266540706	0.4788487712665407	0.5183024574669186	0.738	0.448863095010255
NO	3	3	0	163	0.0026975425330814096	0.47930245746691874	0.5179999999999999	0.7383024574669187	0.44860115916033916
NO	3	3	0	164	0.0015766509433962073	0.4844233490566038	0.514	0.7414233490566038	0.44513705754520144
NO	3	3	0	165	0.003015460596950903	0.4869845394030491	0.51	0.7419845394030491	0.44167295593006367
NO	3	3	0	166	0.0030119442601194146	0.48701194426011946	0.5099761114797611	0.742	0.441652267864678
NO	3	3	0	167	0.0015612625538019564	0.49243873744619804	0.506	0.745438737446198	0.43820885431492596
NO	3	3	0	168	0.002781420765027298	0.49478142076502735	0.5024371584699453	0.746	0.43512334304024036
NO	3	3	0	169	0.0025628415300547047	0.4954371584699453	0.502	0.7464371584699453	0.4347447526997882
NO	3	3	0	170	0.0015355969331872776	0.5004644030668127	0.498	0.7494644030668127	0.4312806510846504
NO	3	3	0	171	0.002709790209790175	0.5027097902097902	0.4945804195804196	0.75	0.42831920757100994
NO	3	3	0	172	0.0024195804195804582	0.5035804195804195	0.494	0.7505804195804195	0.42781654946951264
NO	3	3	0	173	0.0014958174904943222	0.5085041825095057	0.49	0.7535041825095057	0.4243524478543749
NO	3	3	0	174	0.002712784588441264	0.5107127845884414	0.48657443082311735	0.7540000000000001	0.4213858179247736
NO	3	3	0	175	0.002425569176882636	0.5115744308231174	0.486	0.7545744308231174	0.42088834623923715
NO	3	3	0	176	0.0014875373878364684	0.5165124626121635	0.482	0.7575124626121635	0.4174242446240994
NO	3	3	0	177	0.002613861386138505	0.5186138613861387	0.47877227722772275	0.7580000000000001	0.4146289547069338
NO	3	3	0	178	0.002227722772277063	0.5197722772277229	0.47800000000000004	0.7587722772277229	0.41396014300896167
NO	3	3	0	179	0.0014713253012047511	0.5245286746987953	0.474	0.7615286746987953	0.4104960413938239
NO	3	3	0	180	0.002513931888544929	0.5265139318885449	0.4709721362229102	0.762	0.40787383444366543
NO	3	3	0	181	0.0020278637770897445	0.5279721362229103	0.47	0.7629721362229103	0.4070319397786861
NO	3	3	0	182	0.001440441342040022	0.53255955865796	0.46599999999999997	0.76555955865796	0.40356783816354835
NO	3	3	0	183	0.0025377358490566437	0.5345377358490566	0.46292452830188674	0.766	0.40090440154436224
NO	3	3	0	184	0.0020754716981131183	0.5359245283018869	0.462	0.7669245283018868	0.40010373654841064
NO	3	3	0	185	0.0014315975286849358	0.5405684024713151	0.45799999999999996	0.7695684024713151	0.39663963493327287
NO	3	3	0	186	0.002405172413793122	0.542405172413793	0.45518965517241383	0.77	0.39420580491918905
NO	3	3	0	187	0.0018103448275861855	0.5441896551724138	0.454	0.7711896551724138	0.39317553331813515
NO	3	3	0	188	0.0014106655469242058	0.5485893344530758	0.45	0.7735893344530758	0.3897114317029974
NO	3	3	0	189	0.002323410013531757	0.5503234100135319	0.44735317997293633	0.774	0.38741921832031484
NO	3	3	0	190	0.001646820027063567	0.5523531799729364	0.446	0.7753531799729364	0.3862473300878596
NO	3	3	0	191	0.001371298405467014	0.556628701594533	0.44199999999999995	0.777628701594533	0.38278322847272184
NO	3	3	0	192	0.002270129870129811	0.5582701298701299	0.4394597402597403	0.778	0.3805832990054461
NO	3	3	0	193	0.0015402597402597307	0.5604597402597403	0.43799999999999994	0.7794597402597403	0.37931912685758407
NO	3	3	0	194	0.001360486546258699	0.5646395134537413	0.434	0.7816395134537413	0.37585502524244635
NO	3	3	0	195	0.002204433497536906	0.566204433497537	0.4315911330049261	0.782	0.37376888523037444
NO	3	3	0	196	0.0014088669950739208	0.5685911330049261	0.42999999999999994	0.7835911330049261	0.3723909236273085
NO	3	3	0	197	0.0013433385992626112	0.5726566614007373	0.42600000000000005	0.7856566614007373	0.36892682201217086
NO	3	3	0	198	0.0021088435374148617	0.574108843537415	0.42378231292517016	0.786	0.3670062486677238
NO	3	3	0	199	0.0012176870748297763	0.5767823129251702	0.422	0.7877823129251702	0.3654627203970331
NO	3	3	0	200	0.0013271997323519025	0.5806728002676481	0.418	0.7896728002676481	0.3619986187818953
NO	3	3	0	201	0.002034920634920667	0.5820349206349207	0.41593015873015865	0.79	0.3602060836604113
NO	3	3	0	202	0.0010698412698412763	0.5849301587301587	0.414	0.7919301587301587	0.35853451716675755
NO	3	3	0	203	0.0013054818054035744	0.5886945181945964	0.41000000000000003	0.7936945181945964	0.35507041555161983
NO	3	3	0	204	0.0019532163742689845	0.589953216374269	0.408093567251462	0.794	0.35341939636077935
NO	3	3	0	205	0.0009064327485380219	0.593093567251462	0.40599999999999997	0.796093567251462	0.35160631393648206
NO	3	3	0	206	0.0012859649122806127	0.5967140350877194	0.402	0.7977140350877193	0.34814221232134435
NO	3	3	0	207	0.0018716577540106583	0.5978716577540107	0.4002566844919786	0.798	0.34663245680458643
NO	3	3	0	208	0.0007433155080213139	0.6012566844919787	0.398	0.8002566844919787	0.3446781107062066
NO	3	3	0	209	0.0012663398692810413	0.6047336601307189	0.394	0.801733660130719	0.3412140090910688
NO	3	3	0	210	0.0018631950573698153	0.6058631950573699	0.39227360988526033	0.802	0.33971891139486193
NO	3	3	0	211	0.0007263901147395724	0.6092736098852605	0.38999999999999996	0.8042736098852604	0.33774990747593103
NO	3	3	0	212	0.0012482233502538187	0.6127517766497462	0.38599999999999995	0.8057517766497462	0.33428580586079326
NO	3	3	0	213	0.0017849117174959517	0.613784911717496	0.384430176565008	0.806	0.33292629888663405
NO	3	3	0	214	0.0005698234349919007	0.6174301765650081	0.382	0.8084301765650082	0.33082170424565555
NO	3	3	0	215	0.0012376093294460544	0.6207623906705539	0.378	0.809762390670554	0.3273576026305178
NO	3	3	0	216	0.0017025862068965614	0.6217025862068966	0.3765948275862069	0.81	0.32614068762347587
NO	3	3	0	217	0.00040517241379306457	0.6255948275862069	0.37400000000000005	0.8125948275862069	0.32389350101538006
NO	3	3	0	218	0.001213141549525898	0.6287868584504741	0.37	0.813786858450474	0.3204293994002423
NO	3	3	0	219	0.0016229299363056948	0.6296229299363058	0.36875414012738855	0.8140000000000001	0.3193504531010051
NO	3	3	0	220	0.000245859872611498	0.6337541401273885	0.366	0.8167541401273886	0.3169652977851045
NO	3	3	0	221	0.0011976955730744754	0.6368023044269255	0.362	0.8178023044269255	0.31350119616996674
NO	3	3	0	222	0.0016309677419354407	0.6376309677419355	0.36073806451612905	0.8180000000000001	0.3124083279829975
NO	3	3	0	223	0.00026193548387093424	0.641738064516129	0.35800000000000004	0.8207380645161291	0.31003709455482903
NO	3	3	0	224	0.0011833864616538348	0.6448166135383462	0.354	0.8218166135383462	0.30657299293969126
NO	3	3	0	225	0.0015594965675056471	0.6455594965675058	0.3528810068649886	0.8220000000000001	0.30560391645811097
NO	3	3	0	226	0.00011899313501151365	0.6498810068649885	0.35	0.8248810068649886	0.3031088913245535
NO	3	3	0	227	0.0011735273243434485	0.6528264726756565	0.34600000000000003	0.8258264726756566	0.29964478970941577
NO	3	3	0	228	0.0015028277634960285	0.6535028277634962	0.34499434447300775	0.8260000000000001	0.29877386647558424
NO	3	3	0	229	5.655526992331961e-06	0.6579943444730076	0.342	0.8289943444730077	0.296180688094278
NO	3	3	0	230	0.00115723472668805	0.660842765273312	0.33799999999999997	0.829842765273312	0.29271658647914023
NO	3	3	0	231	0.0014672718585760913	0.6614672718585763	0.33706545628284756	0.8300000000000001	0.2919072478791391
NO	3	3	0	232	-6.545628284759797e-05	0.6660654562828476	0.33399999999999996	0.8330654562828477	0.28925248486400246
NO	3	3	0	233	0.0011468799279115705	0.6688531200720884	0.33	0.8338531200720884	0.28578838324886474
NO	3	3	0	234	0.001418127404873848	0.6694181274048739	0.3291637451902522	0.8340000000000001	0.28506416533958623
NO	3	3	0	235	-0.00016374519025225132	0.6741637451902522	0.326	0.8371637451902523	0.28232428163372697
NO	3	3	0	236	0.001135682574916752	0.6768643174250832	0.322	0.8378643174250833	0.27886018001858925
NO	3	3	0	237	0.001388249305279865	0.6773882493052799	0.3212235013894403	0.838	0.2781877124958412
NO	3	3	0	238	-0.00022350138944021714	0.6822235013894402	0.318	0.8412235013894402	0.2753960784034515
NO	3	3	0	239	0.0011245383929708308	0.6848754616070292	0.314	0.8418754616070292	0.2719319767883137
NO	3	3	0	240	0.0013509149623250338	0.6853509149623251	0.3132981700753498	0.8420000000000001	0.27132417424443056
NO	3	3	0	241	-0.0002981700753498795	0.6902981700753499	0.31	0.8452981700753499	0.26846787517317594
NO	3	3	0	242	0.001114795469217722	0.6928852045307823	0.306	0.8458852045307823	0.2650037735580382
NO	3	3	0	243	0.001318255776114552	0.6933182557761145	0.30536348844777095	0.846	0.26445253838400556
NO	3	3	0	244	-0.0003634884477708433	0.6983634884477709	0.302	0.8493634884477709	0.26153967194290045
NO	3	3	0	245	0.0011045597904528193	0.7008954402095472	0.298	0.8498954402095472	0.2580755703277627
NO	3	3	0	246	0.0012855474452554971	0.7012855474452555	0.297428905109489	0.85	0.2575809876446087
NO	3	3	0	247	-0.0004289051094890084	0.706428905109489	0.29400000000000004	0.853428905109489	0.25461146871262497
NO	3	3	0	248	0.0010955124761951596	0.7089044875238049	0.29	0.8539044875238049	0.2511473670974872
NO	3	3	0	249	0.0012650406504065015	0.7092650406504065	0.289469918699187	0.854	0.25068830322491203
NO	3	3	0	250	-0.0004699186991869442	0.714469918699187	0.286	0.857469918699187	0.24768326548234942
NO	3	3	0	251	0.0010866214959479037	0.7169133785040521	0.282	0.8579133785040521	0.24421916386721168
NO	3	3	0	252	0.0012452357071212061	0.7172452357071215	0.2815095285857573	0.8580000000000001	0.2437944031626474
NO	3	3	0	253	-0.0005095285857572573	0.7225095285857572	0.278	0.8615095285857572	0.24075506225207394
NO	3	3	0	254	0.0010802099565325185	0.7249197900434675	0.27399999999999997	0.8619197900434675	0.23729096063693617
NO	3	3	0	255	0.001211505190311546	0.7252115051903113	0.27357698961937715	0.8619999999999999	0.23692462290125227
NO	3	3	0	256	-0.0005769896193771884	0.7305769896193772	0.26999999999999996	0.8655769896193772	0.2338268590217984
NO	3	3	0	257	0.0010722517730497039	0.7329277482269503	0.266	0.8659277482269503	0.23036275740666068
NO	3	3	0	258	0.0011941246526399607	0.7331941246526399	0.26561175069472015	0.866	0.23002652364528664
NO	3	3	0	259	-0.0006117506947201923	0.7386117506947202	0.262	0.8696117506947202	0.2268986557915229
NO	3	3	0	260	0.001065420248168969	0.7409345797518311	0.25799999999999995	0.8699345797518311	0.22343455417638514
NO	3	3	0	261	0.0011697621940635061	0.7411697621940636	0.2576604756118729	0.87	0.22314051743106272
NO	3	3	0	262	-0.0006604756118728794	0.7466604756118729	0.254	0.8736604756118729	0.21997045256124742
NO	3	3	0	263	0.0010584718402487647	0.7489415281597512	0.25	0.8739415281597512	0.21650635094610965
NO	3	3	0	264	0.00115789473684208	0.7491578947368421	0.2496842105263158	0.874	0.2162328692396514
NO	3	3	0	265	-0.0006842105263158149	0.7546842105263158	0.24599999999999997	0.8776842105263158	0.21304224933097188
NO	3	3	0	266	0.0010510398455236825	0.7569489601544763	0.242	0.8779489601544763	0.20957814771583413
NO	3	3	0	267	0.001137591446257774	0.7571375914462577	0.24172481710748453	0.878	0.20933983234022885
NO	3	3	0	268	-0.0007248171074845378	0.7627248171074845	0.23800000000000002	0.8817248171074845	0.2061140461006964
NO	3	3	0	269	0.0010427756030354507	0.7649572243969646	0.23399999999999999	0.8819572243969646	0.20264994448555862
NO	3	3	0	270	0.0011175904773356171	0.7651175904773355	0.23376481904532886	0.882	0.20244627180432714
NO	3	3	0	271	-0.0007648190453287962	0.7707648190453288	0.23	0.8857648190453288	0.19918584287042088
NO	3	3	0	272	0.0010381792629606534	0.7729618207370393	0.226	0.8859618207370393	0.19572174125528313
NO	3	3	0	273	0.0011147483280535275	0.7731147483280535	0.22577050334389298	0.886	0.19552299132101086
NO	3	3	0	274	-0.0007705033438929754	0.778770503343893	0.222	0.889770503343893	0.19225763964014536
NO	3	3	0	275	0.0010390575079871622	0.7809609424920129	0.21799999999999997	0.8899609424920129	0.1887935380250076
NO	3	3	0	276	0.0011246971822007068	0.7811246971822007	0.21775060563559862	0.89	0.18857755616987534
NO	3	3	0	277	-0.0007506056355986446	0.7867506056355986	0.21400000000000002	0.8937506056355986	0.18532943640986987
NO	3	3	0	278	0.0010441359350622237	0.7889558640649378	0.21	0.8939558640649378	0.1818653347947321
NO	3	3	0	279	0.0011492582963755493	0.7891492582963756	0.20970148340724884	0.894	0.18160681184195843
NO	3	3	0	280	-0.0007009174311927435	0.7947009174311928	0.206	0.8977009174311927	0.17840123317959433
NO	3	3	0	281	0.0010507656371657181	0.7969492343628343	0.202	0.8979492343628342	0.17493713156445662
NO	3	3	0	282	0.0011656784685752375	0.7971656784685753	0.20166864306284943	0.898	0.174650168039164
NO	3	3	0	283	-0.0006686430628494722	0.8026686430628495	0.198	0.9016686430628494	0.17147302994931884
NO	3	3	0	284	0.0010533391508275869	0.8049466608491724	0.19399999999999998	0.9019466608491724	0.16800892833418107
NO	3	3	0	285	0.0011641490433031143	0.8051641490433031	0.19367170191339375	0.902	0.16772461385116624
NO	3	3	0	286	-0.000671701913393774	0.8106717019133938	0.19	0.9056717019133937	0.16454482671904333
NO	3	3	0	287	0.0010498242396453361	0.8129501757603547	0.186	0.9059501757603546	0.1610807251039056
NO	3	3	0	288	0.0011431918008784625	0.8131431918008785	0.18571361639824308	0.906	0.16083270962955679
NO	3	3	0	289	-0.0007136163982431332	0.8187136163982431	0.182	0.9097136163982431	0.15761662348876782
NO	3	3	0	290	0.0010414323010632942	0.8209585676989367	0.178	0.9099585676989367	0.15415252187363007
NO	3	3	0	291	0.001118360417171893	0.821118360417172	0.1777632791656561	0.91	0.1539475156174832
NO	3	3	0	292	-0.0007628228446708574	0.8267628228446708	0.17400000000000002	0.9137628228446708	0.15068842025849233
NO	3	3	0	293	0.0010335293210140262	0.828966470678986	0.16999999999999998	0.913966470678986	0.14722431864335456
NO	3	3	0	294	0.0010996434029544866	0.8290996434029548	0.16980071319409068	0.9140000000000001	0.14705173120679804
NO	3	3	0	295	-0.0008007131940906409	0.8348007131940907	0.16599999999999998	0.9178007131940906	0.14376021702821679
NO	3	3	0	296	0.001030273951400651	0.8369697260485993	0.16200000000000003	0.9179697260485993	0.14029611541307907
NO	3	3	0	297	0.0011041422638696508	0.8371041422638696	0.1617917154722607	0.918	0.14011573572084157
NO	3	3	0	298	-0.0007917154722608399	0.8427917154722608	0.158	0.9217917154722608	0.1368320137979413
NO	3	3	0	299	0.0010375021569491438	0.8449624978430509	0.15399999999999997	0.9219624978430508	0.13336791218280353
NO	3	3	0	300	0.0011841114457830648	0.8451841114457832	0.15363177710843373	0.922	0.1330490218044522
NO	3	3	0	301	-0.0006317771084337342	0.8506317771084337	0.15	0.9256317771084337	0.12990381056766578
NO	3	3	0	302	0.0010902713679158405	0.8529097286320841	0.14600000000000002	0.9259097286320842	0.12643970895252804
NO	3	3	0	303	0.001751729438893096	0.8537517294388932	0.1444965411222137	0.926	0.12513767537081985
NO	3	3	0	304	0.0005034588777862725	0.8574965411222137	0.142	0.9284965411222137	0.12297560733739027
NO	3	3	0	305	0.0015785270629989911	0.860421472937001	0.138	0.929421472937001	0.11951150572225253
NO	3	3	0	306	0.004587692307692293	0.8614123076923077	0.134	0.9284123076923078	0.11604740410711478
NO	3	3	0	307	0.008208633093525097	0.8602086330935252	0.13158273381294966	0.926	0.11395399018142002
NO	3	3	0	308	0.010579908675799055	0.8554200913242009	0.134	0.922420091324201	0.11604740410711478
NO	3	3	0	309	0.010930091185410246	0.8549300911854104	0.13413981762917934	0.922	0.116168489725881
NO	3	3	0	310	0.014475609756097518	0.8504756097560976	0.1350487804878049	0.918	0.11695567465254725
NO	3	3	0	311	0.01782671480144385	0.8458267148014442	0.13634657039711193	0.9140000000000001	0.11807959368278223
NO	3	3	0	312	0.020931330472102938	0.841068669527897	0.138	0.910068669527897	0.11951150572225253
NO	3	3	0	313	0.020991861648016225	0.8409918616480163	0.13801627670396746	0.91	0.11952560176137822
NO	3	3	0	314	0.024707979626485688	0.8367079796264855	0.13858404074702885	0.9059999999999999	0.12001729984602476
NO	3	3	0	315	0.028070559610705564	0.8320705596107056	0.1398588807785888	0.902	0.12112134369911702
NO	3	3	0	316	0.03131864406779658	0.8273186440677966	0.14136271186440677	0.898	0.12242369962243613
NO	3	3	0	317	0.032270270270270324	0.8257297297297297	0.142	0.8967297297297296	0.12297560733739027
NO	3	3	0	318	0.03447120418848151	0.8224712041884819	0.14305759162303663	0.8940000000000001	0.12389150854976963
NO	3	3	0	319	0.037799999999999945	0.8178000000000001	0.14439999999999997	0.8900000000000001	0.12505406830647292
NO	3	3	0	320	0.039789473684210486	0.8142105263157895	0.14600000000000002	0.8872105263157894	0.12643970895252804
NO	3	3	0	321	0.04057798165137613	0.8125779816513762	0.1468440366972477	0.886	0.12717066617407086
NO	3	3	0	322	0.04367592592592601	0.8076759259259259	0.14864814814814814	0.8819999999999999	0.12873307252180904
NO	3	3	0	323	0.04572897196261674	0.8042710280373833	0.15	0.8792710280373832	0.12990381056766578
NO	3	3	0	324	0.04659763313609458	0.8025976331360948	0.15080473372781064	0.8780000000000001	0.13060073041923195
NO	3	3	0	325	0.04799999999999999	0.798	0.15399999999999997	0.875	0.13336791218280353
NO	3	3	0	326	0.048560975609756085	0.7965609756097561	0.15487804878048778	0.874	0.1341283247324679
NO	3	3	0	327	0.050926380368098184	0.7910736196319018	0.158	0.8700736196319018	0.1368320137979413
NO	3	3	0	328	0.050959731543624126	0.7909597315436242	0.15808053691275167	0.87	0.13690176081032662
NO	3	3	0	329	0.05354867256637175	0.7855486725663716	0.16090265486725663	0.866	0.1393457866514041
NO	3	3	0	330	0.05396875000000001	0.78403125	0.16200000000000003	0.8650312499999999	0.14029611541307907
NO	3	3	0	331	0.05554135338345867	0.7795413533834586	0.16491729323308268	0.862	0.1428225654632171
NO	3	3	0	332	0.056124999999999925	0.7778750000000001	0.16599999999999998	0.8608750000000001	0.14376021702821679
NO	3	3	0	333	0.057789473684210585	0.7737894736842105	0.16842105263157894	0.858	0.14585691011106333
NO	3	3	0	334	0.06118333333333334	0.7691833333333333	0.16963333333333333	0.854	0.14690677599530028
NO	3	3	0	335	0.06162857142857142	0.7683714285714286	0.16999999999999998	0.8533714285714286	0.14722431864335456
NO	3	3	0	336	0.06365909090909103	0.7636590909090908	0.1726818181818182	0.8499999999999999	0.1495468413171401
NO	3	3	0	337	0.06597435897435891	0.7600256410256411	0.17400000000000002	0.847025641025641	0.15068842025849233
NO	3	3	0	338	0.06687096774193554	0.7588709677419354	0.17425806451612905	0.846	0.1509119106852754
NO	3	3	0	339	0.07059550561797742	0.7545955056179776	0.17480898876404496	0.8420000000000001	0.15138902507953142
NO	3	3	0	340	0.07413043478260864	0.7518695652173913	0.17400000000000002	0.8388695652173913	0.15068842025849233
NO	3	3	0	341	0.07513245033112587	0.7511324503311257	0.1737350993377484	0.838	0.1504590095555031
NO	3	3	0	342	0.07916541353383436	0.7471654135338348	0.17366917293233083	0.8340000000000002	0.1504019156136313
NO	3	3	0	343	0.08348275862068963	0.7434827586206897	0.17303448275862068	0.8300000000000001	0.14985225779966596
NO	3	3	0	344	0.08838461538461523	0.7416153846153848	0.16999999999999998	0.8266153846153848	0.14722431864335456
NO	3	3	0	345	0.0892666666666666	0.7412666666666667	0.16946666666666665	0.8260000000000001	0.14676243842800285
NO	3	3	0	346	0.09336363636363632	0.7373636363636364	0.16927272727272724	0.8220000000000001	0.14659448198605676
NO	3	3	0	347	0.09849514563106779	0.7355048543689322	0.166	0.8185048543689322	0.1437602170282168
NO	3	3	0	348	0.09925999999999999	0.73526	0.16548	0.8180000000000001	0.14330988381824888
NO	3	3	0	349	0.10499999999999987	0.7330000000000001	0.16200000000000003	0.8140000000000001	0.14029611541307907
NO	3	3	0	350	0.10499999999999987	0.7330000000000001	0.16200000000000003	0.8140000000000001	0.14029611541307907
NO	3	3	0	351	0.10774999999999993	0.7342500000000001	0.158	0.81325	0.1368320137979413
NO	3	3	0	352	0.11242857142857127	0.7335714285714288	0.15399999999999997	0.8105714285714287	0.13336791218280353
NO	3	3	0	353	0.11361870503597107	0.7363812949640289	0.15	0.8113812949640289	0.12990381056766578
NO	3	3	0	354	0.11405699481865283	0.7399430051813471	0.14600000000000002	0.8129430051813472	0.12643970895252804
NO	3	3	0	355	0.11512467532467521	0.7428753246753248	0.142	0.8138753246753248	0.12297560733739027
NO	3	3	0	356	0.11514201183431946	0.7431420118343196	0.14171597633136093	0.8140000000000001	0.12272963562507279
NO	3	3	0	357	0.11483448275862063	0.7471655172413794	0.138	0.8161655172413793	0.11951150572225253
NO	3	3	0	358	0.11559340659340644	0.7504065934065935	0.134	0.8174065934065935	0.11604740410711478
NO	3	3	0	359	0.11640259740259731	0.7524025974025975	0.13119480519480517	0.8180000000000001	0.11361803414325192
NO	3	3	0	360	0.1166213991769548	0.7533786008230452	0.13	0.8183786008230453	0.11258330249197701
NO	3	3	0	361	0.11775820895522371	0.7562417910447763	0.126	0.8192417910447762	0.10911920087683927
NO	3	3	0	362	0.12024550898203584	0.756245508982036	0.12350898203592814	0.8180000000000001	0.10696191603866964
NO	3	3	0	363	0.12252542372881348	0.7514745762711865	0.126	0.8144745762711865	0.10911920087683927
NO	3	3	0	364	0.12291930835734863	0.7509193083573488	0.1261613832853026	0.8140000000000001	0.10925896290165751
NO	3	3	0	365	0.12314147909967843	0.7468585209003216	0.13	0.8118585209003215	0.11258330249197701
NO	3	3	0	366	0.12351030927835044	0.7435103092783506	0.13297938144329896	0.81	0.11516352250943787
NO	3	3	0	367	0.12373605947955368	0.7422639405204463	0.134	0.8092639405204463	0.11604740410711478
NO	3	3	0	368	0.1234713804713804	0.7385286195286196	0.138	0.8075286195286195	0.11951150572225253
NO	3	3	0	369	0.12382077922077919	0.7358207792207793	0.14035844155844154	0.806	0.12155397602520387
NO	3	3	0	370	0.1240586264656616	0.7339413735343384	0.142	0.8049413735343384	0.12297560733739027
NO	3	3	0	371	0.12367092651757183	0.7303290734824281	0.14600000000000002	0.8033290734824281	0.12643970895252804
NO	3	3	0	372	0.12394949494949487	0.727949494949495	0.14810101010101012	0.802	0.1282592370736105
NO	3	3	0	373	0.12423481116584559	0.7257651888341544	0.15	0.8007651888341544	0.12990381056766578
NO	3	3	0	374	0.1242265193370165	0.7217734806629835	0.15399999999999997	0.7987734806629835	0.13336791218280353
NO	3	3	0	375	0.12442740286298559	0.7204274028629858	0.15514519427402862	0.798	0.1343596795163808
NO	3	3	0	376	0.12487886944818297	0.717121130551817	0.158	0.796121130551817	0.1368320137979413
NO	3	3	0	377	0.12487319884726211	0.7131268011527379	0.16200000000000003	0.7941268011527378	0.14029611541307907
NO	3	3	0	378	0.12492948717948713	0.7129294871794872	0.16214102564102564	0.794	0.14041824720079224
NO	3	3	0	379	0.12588038277511954	0.7081196172248805	0.16599999999999998	0.7911196172248804	0.14376021702821679
NO	3	3	0	380	0.12587679999999993	0.7058768000000001	0.1682464	0.79	0.14570565649527817
NO	3	3	0	381	0.12645938748335545	0.7035406125166446	0.16999999999999998	0.7885406125166445	0.14722431864335456
NO	3	3	0	382	0.12640050125313276	0.6995994987468672	0.17400000000000002	0.7865994987468672	0.15068842025849233
NO	3	3	0	383	0.12631105990783406	0.6983110599078342	0.17537788018433179	0.786	0.15188169950149483
NO	3	3	0	384	0.12720970873786402	0.694790291262136	0.178	0.783790291262136	0.15415252187363007
NO	3	3	0	385	0.12664078431372544	0.6913592156862746	0.182	0.7823592156862745	0.15761662348876782
NO	3	3	0	386	0.126509635974304	0.6905096359743041	0.18298072805139184	0.782	0.15846595889547718
NO	3	3	0	387	0.1274206008583691	0.6865793991416309	0.186	0.7795793991416309	0.1610807251039056
NO	3	3	0	388	0.12662499999999993	0.6833750000000001	0.19	0.778375	0.16454482671904333
NO	3	3	0	389	0.12645738045738045	0.6824573804573805	0.19108523908523908	0.778	0.16548467133604017
NO	3	3	0	390	0.12738638297872337	0.6786136170212766	0.19399999999999998	0.7756136170212766	0.16800892833418107
NO	3	3	0	391	0.1265889393314073	0.6754110606685927	0.198	0.7744110606685927	0.17147302994931884
NO	3	3	0	392	0.12639999999999996	0.6744	0.19920000000000004	0.774	0.1725122604338602
NO	3	3	0	393	0.12723892100192674	0.6707610789980732	0.202	0.7717610789980732	0.17493713156445662
NO	3	3	0	394	0.12654382978723397	0.667456170212766	0.206	0.770456170212766	0.17840123317959433
NO	3	3	0	395	0.12630208333333337	0.6663020833333333	0.20739583333333333	0.77	0.17961006030571014
NO	3	3	0	396	0.12706185567010306	0.662938144329897	0.21	0.7679381443298969	0.1818653347947321
NO	3	3	0	397	0.12651236146632566	0.6594876385336743	0.21400000000000002	0.7664876385336743	0.18532943640986987
NO	3	3	0	398	0.12623834886817575	0.6582383488681758	0.21552330226364846	0.766	0.18664865486783178
NO	3	3	0	399	0.12698294243070363	0.6550170575692964	0.21799999999999997	0.7640170575692964	0.1887935380250076
NO	3	3	0	400	0.12646114942528727	0.6515388505747127	0.222	0.7625388505747127	0.19225763964014536
NO	3	3	0	401	0.12621447721179624	0.6502144772117963	0.2235710455764075	0.762	0.19361820501981744
NO	3	3	0	402	0.12695469255663436	0.6470453074433656	0.226	0.7600453074433656	0.19572174125528313
NO	3	3	0	403	0.12643989194056734	0.6435601080594326	0.23	0.7585601080594326	0.19918584287042088
NO	3	3	0	404	0.12620051413881744	0.6422005141388175	0.23159897172236504	0.758	0.20057059300192195
NO	3	3	0	405	0.12699572649572644	0.6390042735042736	0.23399999999999999	0.7560042735042736	0.20264994448555862
NO	3	3	0	406	0.12648493150684934	0.6355150684931506	0.23800000000000002	0.7545150684931506	0.2061140461006964
NO	3	3	0	407	0.12624699599465958	0.6342469959946595	0.23950600801068092	0.754	0.20741828729624892
NO	3	3	0	408	0.1269935965848452	0.6310064034151548	0.24200000000000002	0.7520064034151548	0.20957814771583416
NO	3	3	0	409	0.1263887349953833	0.6276112650046167	0.24599999999999997	0.7506112650046167	0.21304224933097188
NO	3	3	0	410	0.126155612244898	0.6261556122448979	0.2476887755102041	0.75	0.21450477182409766
NO	3	3	0	411	0.12695680345572358	0.6230431965442764	0.25	0.7480431965442764	0.21650635094610965
NO	3	3	0	412	0.12643705122067983	0.6195629487793202	0.254	0.7465629487793202	0.21997045256124742
NO	3	3	0	413	0.12618784530386745	0.6181878453038674	0.25562430939226516	0.746	0.22137714575855472
NO	3	3	0	414	0.1269047619047619	0.6150952380952381	0.25799999999999995	0.7440952380952381	0.22343455417638514
NO	3	3	0	415	0.12642617605961803	0.611573823940382	0.262	0.742573823940382	0.2268986557915229
NO	3	3	0	416	0.12613239436619722	0.6101323943661972	0.26373521126760563	0.742	0.2284013928302024
NO	3	3	0	417	0.12684615384615383	0.6071538461538462	0.266	0.7401538461538462	0.23036275740666068
NO	3	3	0	418	0.12634559535333978	0.6036544046466602	0.27	0.7386544046466602	0.23382685902179842
NO	3	3	0	419	0.12600147710487442	0.6020014771048745	0.2719970457902511	0.738	0.23555635140867665
NO	3	3	0	420	0.1266782178217823	0.5993217821782177	0.27399999999999997	0.7363217821782178	0.23729096063693617
NO	3	3	0	421	0.12635547843331685	0.5956445215666831	0.278	0.7346445215666831	0.24075506225207394
NO	3	3	0	422	0.12599068322981372	0.5939906832298136	0.28001863354037265	0.734	0.24250325017896796
NO	3	3	0	423	0.1266151898734177	0.5913848101265823	0.28200000000000003	0.7323848101265823	0.2442191638672117
NO	3	3	0	424	0.12633907754688295	0.5876609224531171	0.286	0.7306609224531171	0.24768326548234942
NO	3	3	0	425	0.12601954887218048	0.5860195488721804	0.2879609022556391	0.73	0.2493814566500711
NO	3	3	0	426	0.12666380368098168	0.5833361963190183	0.29	0.7283361963190184	0.2511473670974872
NO	3	3	0	427	0.12630773277222518	0.5796922672277748	0.29400000000000004	0.7266922672277748	0.25461146871262497
NO	3	3	0	428	0.12598924731182798	0.577989247311828	0.29602150537634403	0.726	0.2563621437224257
NO	3	3	0	429	0.12662421185372014	0.5753757881462799	0.298	0.7243757881462799	0.2580755703277627
NO	3	3	0	430	0.12634032983508253	0.5716596701649175	0.302	0.7226596701649175	0.26153967194290045
NO	3	3	0	431	0.12591268533772648	0.5699126853377265	0.304174629324547	0.722	0.26342295618177275
NO	3	3	0	432	0.12647536617842886	0.5675246338215711	0.306	0.7205246338215712	0.2650037735580382
NO	3	3	0	433	0.12626754832146497	0.563732451678535	0.31	0.7187324516785351	0.26846787517317594
NO	3	3	0	434	0.12591402714932132	0.5619140271493213	0.3121719457013574	0.718	0.2703488353261919
NO	3	3	0	435	0.12655984555984562	0.5594401544401544	0.314	0.7164401544401544	0.2719319767883137
NO	3	3	0	436	0.12629495669893026	0.5557050433010697	0.318	0.7147050433010698	0.2753960784034515
NO	3	3	0	437	0.12594512195121954	0.5539451219512195	0.320109756097561	0.714	0.2772231807797284
NO	3	3	0	438	0.12657160963244612	0.5514283903675539	0.322	0.7124283903675539	0.27886018001858925
NO	3	3	0	439	0.1262659793814434	0.5477340206185566	0.326	0.7107340206185566	0.28232428163372697
NO	3	3	0	440	0.12588923556942283	0.5458892355694227	0.32822152886115447	0.71	0.28424818206272706
NO	3	3	0	441	0.12649214659685876	0.5435078534031412	0.33	0.7085078534031413	0.28578838324886474
NO	3	3	0	442	0.1262871287128714	0.5397128712871286	0.33399999999999996	0.7067128712871287	0.28925248486400246
NO	3	3	0	443	0.12587128712871293	0.5378712871287128	0.3362574257425743	0.706	0.29120747290422877
NO	3	3	0	444	0.1264347826086959	0.5355652173913041	0.33799999999999997	0.7045652173913042	0.29271658647914023
NO	3	3	0	445	0.12628541226215656	0.5317145877378434	0.342	0.7027145877378435	0.296180688094278
NO	3	3	0	446	0.12588079470198682	0.5298807947019867	0.3442384105960265	0.702	0.2981192085345372
NO	3	3	0	447	0.12643203230148053	0.5275679676985194	0.34600000000000003	0.7005679676985195	0.29964478970941577
NO	3	3	0	448	0.12624149470161738	0.5237585052983826	0.35	0.6987585052983826	0.3031088913245535
NO	3	3	0	449	0.1258111888111889	0.5218111888111887	0.3523776223776224	0.698	0.30516797270418083
NO	3	3	0	450	0.12630704225352118	0.5196929577464788	0.354	0.6966929577464789	0.30657299293969126
NO	3	3	0	451	0.12628535480624054	0.5157146451937594	0.35800000000000004	0.6947146451937595	0.31003709455482903
NO	3	3	0	452	0.1258398692810458	0.5138398692810457	0.36032026143790846	0.694	0.31204649990347916
NO	3	3	0	453	0.12641015089163232	0.5115898491083677	0.362	0.6925898491083676	0.31350119616996674
NO	3	3	0	454	0.1262949566989301	0.5077050433010699	0.366	0.6907050433010699	0.3169652977851045
NO	3	3	0	455	0.12581303602058314	0.5058130360205833	0.3683739279588336	0.6900000000000001	0.31902117970420857
NO	3	3	0	456	0.126327731092437	0.503672268907563	0.37	0.6886722689075631	0.3204293994002423
NO	3	3	0	457	0.12628199999999995	0.499718	0.37400000000000005	0.686718	0.32389350101538006
NO	3	3	0	458	0.1258936825885979	0.4978936825885978	0.3762126348228043	0.6859999999999999	0.32580969898122664
NO	3	3	0	459	0.12651238591916558	0.49548761408083447	0.378	0.6844876140808345	0.3273576026305178
NO	3	3	0	460	0.1262988133764832	0.49170118662351686	0.382	0.6827011866235169	0.33082170424565555
NO	3	3	0	461	0.12587543252595135	0.4898754325259517	0.38424913494809687	0.6820000000000002	0.3327695122472468
NO	3	3	0	462	0.12638251366120207	0.487617486338798	0.38599999999999995	0.6806174863387979	0.33428580586079326
NO	3	3	0	463	0.1262698254364089	0.48373017456359113	0.38999999999999996	0.6787301745635911	0.33774990747593103
NO	3	3	0	464	0.12574442538593478	0.48174442538593487	0.39251114922813035	0.678	0.3399246265001856
NO	3	3	0	465	0.1262507204610951	0.47974927953890484	0.394	0.6767492795389048	0.3412140090910688
NO	3	3	0	466	0.12625252525252517	0.47574747474747486	0.398	0.6747474747474749	0.3446781107062066
NO	3	3	0	467	0.1257987012987013	0.47379870129870133	0.4004025974025974	0.674	0.34675882109192246
NO	3	3	0	468	0.12636099585062233	0.4716390041493777	0.402	0.6726390041493777	0.34814221232134435
NO	3	3	0	469	0.1263285782215881	0.4676714217784119	0.40599999999999997	0.6706714217784119	0.35160631393648206
NO	3	3	0	470	0.12585016286644934	0.46585016286644965	0.408299674267101	0.6700000000000002	0.3535978902722209
NO	3	3	0	471	0.12641081081081085	0.46358918918918923	0.4099999999999999	0.6685891891891892	0.3550704155516198
NO	3	3	0	472	0.12631434089811672	0.4596856591018833	0.414	0.6666856591018833	0.35853451716675755
NO	3	3	0	473	0.12587480190174316	0.4578748019017433	0.4162503961965135	0.666	0.36048341744151813
NO	3	3	0	474	0.12647199999999997	0.45552800000000004	0.418	0.664528	0.3619986187818953
NO	3	3	0	475	0.12635434574976118	0.45164565425023884	0.422	0.6626456542502388	0.3654627203970331
NO	3	3	0	476	0.12592356687898087	0.44992356687898094	0.4241528662420382	0.662	0.3673271572535881
NO	3	3	0	477	0.12650649350649357	0.44749350649350644	0.42600000000000005	0.6604935064935065	0.36892682201217086
NO	3	3	0	478	0.1263615819209039	0.4436384180790961	0.43	0.6586384180790961	0.3723909236273086
NO	3	3	0	479	0.12595370370370368	0.4419537037037038	0.43209259259259253	0.658	0.3742031619722649
NO	3	3	0	480	0.12658056265984652	0.43941943734015354	0.43399999999999994	0.6564194373401535	0.3758550252424463
NO	3	3	0	481	0.1264047619047619	0.43559523809523815	0.43799999999999994	0.6545952380952381	0.37931912685758407
NO	3	3	0	482	0.12598911353032655	0.43398911353032665	0.4400217729393468	0.654	0.38107003358374236
NO	3	3	0	483	0.12658603491271825	0.4314139650872818	0.44199999999999995	0.6524139650872818	0.38278322847272184
NO	3	3	0	484	0.12641197822141553	0.42758802177858446	0.446	0.6505880217785844	0.3862473300878596
NO	3	3	0	485	0.1260649350649351	0.4260649350649351	0.44787012987012986	0.65	0.38786691006376817
NO	3	3	0	486	0.12675088967971532	0.42324911032028467	0.45	0.6482491103202846	0.3897114317029974
NO	3	3	0	487	0.12645024469820548	0.4195497553017945	0.454	0.6465497553017945	0.39317553331813515
NO	3	3	0	488	0.1260879566982408	0.4180879566982409	0.45582408660351825	0.646	0.3947552386554848
NO	3	3	0	489	0.12682519863791158	0.4151748013620885	0.4579999999999999	0.6441748013620885	0.3966396349332728
NO	3	3	0	490	0.12648886086591	0.41151113913409	0.462	0.64251113913409	0.40010373654841064
NO	3	3	0	491	0.12614726507713886	0.41014726507713883	0.4637054698457223	0.642	0.40158071676019447
NO	3	3	0	492	0.12685067873303169	0.40714932126696834	0.46599999999999997	0.6401493212669683	0.40356783816354835
NO	3	3	0	493	0.1265047770700637	0.40349522292993634	0.47	0.6384952229299363	0.4070319397786861
NO	3	3	0	494	0.126228287841191	0.4022282878411911	0.47154342431761787	0.638	0.4083685844465619
NO	3	3	0	495	0.12705394190871366	0.39894605809128636	0.474	0.6359460580912863	0.4104960413938239
NO	3	3	0	496	0.12652897748246578	0.3954710225175342	0.47800000000000004	0.6344710225175342	0.41396014300896167
NO	3	3	0	497	0.12625813953488368	0.39425813953488376	0.47948372093023256	0.634	0.41524508302666974
NO	3	3	0	498	0.1271425742574258	0.3908574257425742	0.482	0.6318574257425742	0.4174242446240994
NO	3	3	0	499	0.12660430107526888	0.38739569892473114	0.486	0.6303956989247311	0.42088834623923715
NO	3	3	0	500	0.1263640552995392	0.38636405529953916	0.4872718894009217	0.63	0.4219898347712395
NO	3	3	0	501	0.12723396226415096	0.38276603773584905	0.49	0.627766037735849	0.4243524478543749
NO	3	3	0	502	0.12661829549193815	0.37938170450806186	0.494	0.6263817045080619	0.42781654946951264
NO	3	3	0	503	0.12638818565400844	0.37838818565400845	0.4952236286919831	0.626	0.42887624300156957
NO	3	3	0	504	0.1273312666076173	0.3746687333923827	0.498	0.6236687333923827	0.4312806510846504
NO	3	3	0	505	0.1266414916953934	0.3713585083046066	0.502	0.6223585083046066	0.4347447526997882
NO	3	3	0	506	0.1264397649363369	0.3704397649363369	0.5031204701273262	0.622	0.4357151082942342
NO	3	3	0	507	0.12744592346089856	0.36655407653910144	0.506	0.6195540765391014	0.43820885431492596
NO	3	3	0	508	0.12668239355581135	0.3633176064441888	0.5099999999999999	0.6183176064441888	0.4416729559300636
NO	3	3	0	509	0.12646303501945522	0.36246303501945526	0.5110739299610895	0.618	0.4426030065582524
NO	3	3	0	510	0.12745551020408163	0.35854448979591835	0.514	0.6155444897959184	0.44513705754520144
NO	3	3	0	511	0.1267020566981657	0.35529794330183445	0.5179999999999999	0.6142979433018344	0.44860115916033916
NO	3	3	0	512	0.12654305200340998	0.35454305200341	0.5189138959931799	0.614	0.4493926163068498
NO	3	3	0	513	0.12765395894428144	0.35034604105571854	0.522	0.6113460410557185	0.45206526077547693
NO	3	3	0	514	0.12677327093083723	0.34722672906916274	0.526	0.6102267290691628	0.4555293623906147
NO	3	3	0	515	0.12664495114006524	0.34664495114006516	0.5267100977198697	0.61	0.45614432505519126
NO	3	3	0	516	0.12774270196877124	0.34225729803122873	0.53	0.6072572980312287	0.45899346400575247
NO	3	3	0	517	0.12680532246463694	0.3391946775353632	0.5339999999999999	0.6061946775353632	0.4624575656208902
NO	3	3	0	518	0.12667231638418086	0.33867231638418077	0.5346553672316384	0.606	0.46302513029229697
NO	3	3	0	519	0.12776635514018697	0.334233644859813	0.538	0.603233644859813	0.465921667236028
NO	3	3	0	520	0.12682489112995643	0.33117510887004353	0.542	0.6021751088700436	0.46938576885116573
NO	3	3	0	521	0.12674206617150574	0.3307420661715057	0.5425158676569886	0.602	0.46983252334710857
NO	3	3	0	522	0.1279384965831435	0.3260615034168565	0.5459999999999999	0.5990615034168565	0.47284987046630345
NO	3	3	0	523	0.12689839119390356	0.32310160880609656	0.5499999999999999	0.5981016088060965	0.4763139720814412
NO	3	3	0	524	0.1268453608247423	0.32284536082474224	0.5503092783505155	0.598	0.47658181498982816
NO	3	3	0	525	0.12802908514013756	0.3179709148598624	0.554	0.5949709148598624	0.479778073696579
NO	3	3	0	526	0.12688212634822804	0.3151178736517719	0.558	0.5941178736517719	0.48324217531171676
NO	3	3	0	527	0.12681676646706586	0.3148167664670658	0.5583664670658683	0.594	0.48355954510040905
NO	3	3	0	528	0.1280724050632912	0.3099275949367089	0.5619999999999999	0.5909275949367089	0.4867062769268545
NO	3	3	0	529	0.1269729260673379	0.3070270739326622	0.566	0.5900270739326622	0.49017037854199225
NO	3	3	0	530	0.12695747001090518	0.30695747001090506	0.5660850599781898	0.59	0.49024404264394994
NO	3	3	0	531	0.1281925300133394	0.3018074699866607	0.57	0.5868074699866607	0.49363448015712996
NO	3	3	0	532	0.126966910594973	0.2990330894050271	0.574	0.5860330894050271	0.49709858177226773
NO	3	3	0	533	0.12694973417109712	0.2989497341710971	0.5741005316578057	0.586	0.49718564474181204
NO	3	3	0	534	0.12828501628664501	0.2937149837133551	0.578	0.5827149837133551	0.5005626833874055
NO	3	3	0	535	0.12713588110403407	0.29113588110403393	0.5817282377919321	0.582	0.5037914320265678
NO	3	3	0	536	0.1272456813819579	0.2907543186180422	0.582	0.5817543186180422	0.5040267850025433
NO	3	3	0	537	0.1283811846689895	0.2856188153310104	0.5860000000000001	0.5786188153310104	0.507490886617681
NO	3	3	0	538	0.1271614906832298	0.28316149068322977	0.5896770186335404	0.578	0.5106752781645157
NO	3	3	0	539	0.12729657794676796	0.28270342205323196	0.5900000000000001	0.577703422053232	0.5109549882328188
NO	3	3	0	540	0.12844194996792802	0.27755805003207196	0.594	0.5745580500320719	0.5144190898479565
NO	3	3	0	541	0.12748958333333327	0.2754895833333334	0.5970208333333333	0.5740000000000001	0.517035208255222
NO	3	3	0	542	0.12789666136724953	0.27410333863275044	0.598	0.5731033386327504	0.5178831914630943
NO	3	3	0	543	0.12851822323462414	0.26948177676537594	0.602	0.5704817767653759	0.521347293078232
NO	3	3	0	544	0.1277373134328358	0.26773731343283586	0.6045253731343284	0.5700000000000001	0.5235343303665951
NO	3	3	0	545	0.12834788540245556	0.26565211459754434	0.6060000000000001	0.5686521145975444	0.5248113946933699
NO	3	3	0	546	0.1285815815815815	0.26141841841841845	0.61	0.5664184184184184	0.5282754963085076
NO	3	3	0	547	0.1279212903225806	0.2599212903225807	0.6121574193548387	0.5660000000000001	0.5301438762764141
NO	3	3	0	548	0.12869797859690835	0.2573020214030916	0.614	0.5643020214030916	0.5317395979236453
NO	3	3	0	549	0.12865232284307437	0.25334767715692574	0.6179999999999999	0.5623476771569257	0.535203699538783
NO	3	3	0	550	0.1280263788968824	0.25202637889688256	0.619947242206235	0.562	0.5368900607567038
NO	3	3	0	551	0.12887513691128138	0.24912486308871856	0.622	0.5601248630887186	0.5386678011539208
NO	3	3	0	552	0.1286942010068991	0.24530579899310095	0.626	0.558305798993101	0.5421319027690585
NO	3	3	0	553	0.12823649906890122	0.24423649906890132	0.6275270018621975	0.558	0.5434543251733477
NO	3	3	0	554	0.12931157528285453	0.2406884247171454	0.63	0.5556884247171454	0.5455960043841963
NO	3	3	0	555	0.12875489086499592	0.23724510913500413	0.634	0.5542451091350041	0.5490601059993341
NO	3	3	0	556	0.12839601593625483	0.23639601593625498	0.6352079681274901	0.554	0.5501062370847024
NO	3	3	0	557	0.1295745775165319	0.23242542248346804	0.638	0.551425422483468	0.5525242076144719
NO	3	3	0	558	0.128806605019815	0.22919339498018493	0.642	0.5501933949801849	0.5559883092296096
NO	3	3	0	559	0.1284870357393132	0.22848703573931328	0.6430259285213735	0.55	0.556876789391586
NO	3	3	0	560	0.12973983214977403	0.22426016785022607	0.6459999999999999	0.547260167850226	0.5594524108447473
NO	3	3	0	561	0.12886241981862423	0.22113758018137586	0.6499999999999999	0.5461375801813758	0.562916512459885
NO	3	3	0	562	0.12867468619246858	0.22067468619246866	0.6506506276150628	0.546	0.5634799725029331
NO	3	3	0	563	0.1300803270803269	0.215919672919673	0.654	0.542919672919673	0.5663806140750228
NO	3	3	0	564	0.12891015426343444	0.21308984573656548	0.658	0.5420898457365655	0.5698447156901606
NO	3	3	0	565	0.12880399408284016	0.2128039940828403	0.6583920118343195	0.542	0.5701842078972654
NO	3	3	0	566	0.1303491246138001	0.2076508753861998	0.662	0.5386508753861998	0.5733088173052984
NO	3	3	0	567	0.12895808161755629	0.20504191838244362	0.666	0.5380419183824436	0.5767729189204361
NO	3	3	0	568	0.12890147783251227	0.20490147783251228	0.6661970443349755	0.538	0.5769435643201967
NO	3	3	0	569	0.13049600426212038	0.1995039957378797	0.6699999999999999	0.5345039957378797	0.5802370205355738
NO	3	3	0	570	0.12898188146664757	0.1970181185333525	0.6739999999999999	0.5340181185333525	0.5837011221507116
NO	3	3	0	571	0.12894907531492894	0.196949075314929	0.6741018493701421	0.534	0.583789326292614
NO	3	3	0	572	0.13053181155900928	0.19146818844099078	0.6779999999999999	0.5304681884409908	0.5871652237658493
NO	3	3	0	573	0.1289816009104704	0.18901839908952967	0.6819999999999999	0.5300183990895296	0.5906293253809871
NO	3	3	0	574	0.12894245031148033	0.18894245031148033	0.6821150993770394	0.53	0.590729004365463
NO	3	3	0	575	0.13049319818618288	0.183506801813817	0.686	0.526506801813817	0.5940934269961249
NO	3	3	0	576	0.12896099939061545	0.18103900060938455	0.6900000000000001	0.5260390006093846	0.5975575286112627
NO	3	3	0	577	0.12888317291735807	0.18088317291735811	0.6902336541652838	0.526	0.5977598790540984
NO	3	3	0	578	0.13042736333434013	0.17557263666565986	0.6940000000000001	0.5225726366656599	0.6010216302264004
NO	3	3	0	579	0.128954026025497	0.17304597397450305	0.698	0.522045973974503	0.6044857318415381
NO	3	3	0	580	0.12887058386017103	0.17287058386017112	0.6982588322796578	0.522	0.6047098871710412
NO	3	3	0	581	0.13036567413850786	0.16763432586149218	0.702	0.5186343258614922	0.6079498334566759
NO	3	3	0	582	0.12894541855203623	0.1650545814479638	0.706	0.5180545814479638	0.6114139350718136
NO	3	3	0	583	0.12885814038956267	0.16485814038956265	0.7062837192208747	0.518	0.6116596431246331
NO	3	3	0	584	0.13036393878908847	0.15963606121091156	0.71	0.5146360612109115	0.6148780366869514
NO	3	3	0	585	0.1289553775743707	0.15704462242562933	0.714	0.5140446224256293	0.6183421383020892
NO	3	3	0	586	0.12888217522658607	0.1568821752265861	0.7142356495468278	0.514	0.6185462167960324
NO	3	3	0	587	0.13036075522589352	0.15163924477410645	0.7180000000000001	0.5106392447741065	0.6218062399172269
NO	3	3	0	588	0.1289358151476251	0.14906418485237494	0.722	0.5100641848523749	0.6252703415323646
NO	3	3	0	589	0.12881343283582092	0.14881343283582094	0.7223731343283581	0.51	0.6255934853397469
NO	3	3	0	590	0.13028748590755357	0.14371251409244645	0.726	0.5067125140924464	0.6287344431475024
NO	3	3	0	591	0.1289103153224529	0.14108968467754712	0.73	0.5060896846775471	0.6321985447626401
NO	3	3	0	592	0.1286552984165651	0.14065529841656516	0.7306894031668697	0.506	0.6327955854185988
NO	3	3	0	593	0.12994793926247283	0.13605206073752718	0.734	0.5030520607375272	0.6356626463777779
NO	3	3	0	594	0.1287834818459901	0.13321651815400992	0.738	0.5022165181540099	0.6391267479929157
NO	3	3	0	595	0.12741941747572805	0.1314194174757281	0.7411611650485438	0.502	0.64186439723051
NO	3	3	0	596	0.1277236180904523	0.1302763819095477	0.742	0.5012763819095477	0.6425908496080535
NO	3	3	0	-1	nan	nan	nan	nan	nan
NO	2	2	0	0	0.1251716171617162	0.1288283828382838	0.746	0.5018283828382838	0.6460549512231912
NO	2	2	0	1	0.12463690476190481	0.12536309523809513	0.7500000000000001	0.5003630952380952	0.649519052838329
NO	2	2	0	2	0.12235382465944811	0.12364617534055189	0.754	0.5006461753405519	0.6529831544534667
NO	2	2	0	3	0.11958333333333326	0.12358333333333332	0.7568333333333334	0.502	0.6554368930975226
NO	2	2	0	4	0.11829969284774022	0.12370030715225977	0.758	0.5027003071522598	0.6564472560686044
NO	2	2	0	5	0.11326408125577092	0.125264081255771	0.761471837488458	0.506	0.6594539555314203
NO	2	2	0	6	0.11241091658084446	0.12558908341915553	0.762	0.5065890834191555	0.6599113576837422
NO	2	2	0	7	0.10729454170957775	0.1272945417095777	0.7654109165808446	0.51	0.6628652980929431
NO	2	2	0	8	0.10623066577000673	0.12776933422999326	0.766	0.5107693342299933	0.66337545929888
NO	2	2	0	9	0.10162112514351318	0.1296211251435132	0.7687577497129736	0.514	0.6657637406075944
NO	2	2	0	10	0.09927980922098567	0.1307201907790143	0.77	0.5157201907790143	0.6668395609140177
NO	2	2	0	11	0.09596011602610599	0.13196011602610597	0.7720797679477881	0.518	0.6686406927907789
NO	2	2	0	12	0.0924876660341557	0.13351233396584444	0.7739999999999999	0.5205123339658444	0.6703036625291554
NO	2	2	0	13	0.09035366859027205	0.1343536685902721	0.7752926628194559	0.522	0.6714231413693319
NO	2	2	0	14	0.08521222606689738	0.13678777393310276	0.7779999999999999	0.5257877739331027	0.6737677641442932
NO	2	2	0	15	0.08490505675954596	0.136905056759546	0.778189886480908	0.526	0.6739322106605948
NO	2	2	0	16	0.07942608695652176	0.1394260869565218	0.7811478260869564	0.53	0.6764938615022928
NO	2	2	0	17	0.07787356321839078	0.14012643678160924	0.7819999999999999	0.5311264367816092	0.677231865759431
NO	2	2	0	18	0.07386492622020435	0.14186492622020436	0.7842701475595913	0.534	0.6791978712163763
NO	2	2	0	19	0.07053398058252425	0.14346601941747572	0.786	0.5364660194174757	0.6806959673745687
NO	2	2	0	20	0.0683946360153257	0.1443946360153257	0.7872107279693487	0.538	0.681744488553097
NO	2	2	0	21	0.06336605657237926	0.1466339434276207	0.79	0.5416339434276207	0.6841600689897065
NO	2	2	0	22	0.062828660436137	0.14682866043613707	0.7903426791277259	0.542	0.6844568378196638
NO	2	2	0	23	0.057383107088989416	0.1493831070889895	0.7932337858220211	0.546	0.6869606096619747
NO	2	2	0	24	0.05610563380281686	0.1498943661971831	0.794	0.5468943661971831	0.6876241706048443
NO	2	2	0	25	0.051177685950413165	0.15117768595041325	0.7976446280991736	0.55	0.6907805111260752
NO	2	2	0	26	0.0505732009925558	0.15142679900744416	0.798	0.5504267990074442	0.691088272219982
NO	2	2	0	27	0.0455798816568046	0.15357988165680475	0.8008402366863906	0.554	0.6935479893431568
NO	2	2	0	28	0.043873563218390754	0.1541264367816092	0.802	0.5551264367816092	0.6945523738351198
NO	2	2	0	29	0.03936956521739132	0.15536956521739143	0.8052608695652173	0.558	0.6973763697170254
NO	2	2	0	30	0.03831313131313119	0.15568686868686882	0.8059999999999999	0.5586868686868688	0.6980164754502575
NO	2	2	0	31	0.03310623556581993	0.15710623556581998	0.8097875288683601	0.562	0.7012965716678243
NO	2	2	0	32	0.032824427480916074	0.15717557251908404	0.8099999999999999	0.562175572519084	0.7014805770653952
NO	2	2	0	33	0.027338308457711347	0.15933830845771152	0.8133233830845771	0.5660000000000001	0.7043587112431465
NO	2	2	0	34	0.026371340523882902	0.1596286594761172	0.814	0.5666286594761172	0.704944678680533
NO	2	2	0	35	0.021226904376012823	0.161226904376013	0.8175461912479741	0.5700000000000001	0.7080157703879566
NO	2	2	0	36	0.020446640316205467	0.16155335968379447	0.8180000000000001	0.5705533596837945	0.7084087802956708
NO	2	2	0	37	0.01544285714285698	0.16344285714285717	0.8211142857142858	0.5740000000000001	0.7111058308388852
NO	2	2	0	38	0.01405523809523801	0.16394476190476187	0.8220000000000002	0.574944761904762	0.7118728819108087
NO	2	2	0	39	0.009580530973451351	0.1655805309734515	0.8248389380530972	0.5780000000000001	0.714331474384561
NO	2	2	0	40	0.005604044357469085	0.169604044357469	0.8247919112850619	0.582	0.7142907480087846
NO	2	2	0	41	0.005437385907265391	0.17256261409273455	0.8220000000000001	0.5835626140927346	0.7118728819108086
NO	2	2	0	42	0.004480266075388095	0.17648026607538803	0.8190394678492239	0.586	0.7093089858595159
NO	2	2	0	43	0.004107727445755716	0.17789227255424445	0.8179999999999998	0.5868922725542444	0.7084087802956707
NO	2	2	0	44	0.004525165725509539	0.18147483427449057	0.814	0.5884748342744905	0.704944678680533
NO	2	2	0	45	0.004100637845499633	0.18410063784549963	0.8117987243090007	0.59	0.7030383180113945
NO	2	2	0	46	0.003466465256797613	0.1865335347432024	0.8099999999999999	0.5915335347432024	0.7014805770653952
NO	2	2	0	47	0.004356719817767751	0.18964328018223237	0.8059999999999999	0.5926432801822323	0.6980164754502575
NO	2	2	0	48	0.003988383670760043	0.19198838367076	0.80402323265848	0.594	0.6963045447151297
NO	2	2	0	49	0.0032900420757362436	0.1947099579242637	0.802	0.5957099579242637	0.6945523738351198
NO	2	2	0	50	0.004309486076522484	0.19769051392347747	0.798	0.5966905139234775	0.691088272219982
NO	2	2	0	51	0.003973082099596126	0.19997308209959613	0.7960538358008077	0.598	0.6894028445835456
NO	2	2	0	52	0.003288758059994401	0.20271124194000556	0.794	0.5997112419400056	0.6876241706048443
NO	2	2	0	53	0.004369575148469584	0.20563042485153038	0.79	0.6006304248515304	0.6841600689897065
NO	2	2	0	54	0.003944251968504009	0.20794425196850397	0.788111496062992	0.602	0.6825245766051107
NO	2	2	0	55	0.003196394942157732	0.21080360505784224	0.786	0.6038036050578423	0.6806959673745687
NO	2	2	0	56	0.004343582576287086	0.21365641742371305	0.7819999999999999	0.604656417423713	0.677231865759431
NO	2	2	0	57	0.0039339378238342215	0.2159339378238342	0.7801321243523316	0.606	0.6756142379974398
NO	2	2	0	58	0.0032142663411990346	0.2187857336588011	0.7779999999999999	0.6077857336588011	0.6737677641442932
NO	2	2	0	59	0.004325295617899516	0.22167470438210063	0.7739999999999999	0.6086747043821006	0.6703036625291554
NO	2	2	0	60	0.003937971775516913	0.22393797177551694	0.7721240564489661	0.61	0.6686790477578946
NO	2	2	0	61	0.0032312107133095624	0.22676878928669025	0.7700000000000001	0.6117687892866903	0.6668395609140179
NO	2	2	0	62	0.004253915729097724	0.22974608427090226	0.766	0.6127460842709023	0.66337545929888
NO	2	2	0	63	0.0038766193707587826	0.23187661937075876	0.7642467612584825	0.614	0.6618571100098267
NO	2	2	0	64	0.003113930605903592	0.2348860693940964	0.762	0.6158860693940964	0.6599113576837422
NO	2	2	0	65	0.00422637837837847	0.23777362162162152	0.758	0.6167736216216215	0.6564472560686044
NO	2	2	0	66	0.00389548468582257	0.23989548468582256	0.7562090306283549	0.618	0.6548962310953599
NO	2	2	0	67	0.0031540897097624976	0.24284591029023744	0.7540000000000001	0.6198459102902375	0.6529831544534668
NO	2	2	0	68	0.00425349650349649	0.24574650349650345	0.7500000000000001	0.6207465034965035	0.649519052838329
NO	2	2	0	69	0.003909898477157392	0.2479098984771574	0.7481802030456852	0.622	0.6479430624461628
NO	2	2	0	70	0.0031718542165469765	0.250828145783453	0.746	0.623828145783453	0.6460549512231912
NO	2	2	0	71	0.00431712909883053	0.2536828709011695	0.742	0.6246828709011695	0.6425908496080535
NO	2	2	0	72	0.003981544771018419	0.2559815447710185	0.740036910457963	0.626	0.6408907641947459
NO	2	2	0	73	0.0033120928915322256	0.2586879071084678	0.738	0.6276879071084678	0.6391267479929157
NO	2	2	0	74	0.004403048065650617	0.2615969519343494	0.734	0.6285969519343494	0.6356626463777779
NO	2	2	0	75	0.004059865391427553	0.26405986539142756	0.7318802692171449	0.63	0.6338269056706415
NO	2	2	0	76	0.003423990498812368	0.26657600950118765	0.73	0.6315760095011876	0.6321985447626401
NO	2	2	0	77	0.004461904761904778	0.26953809523809524	0.726	0.6325380952380952	0.6287344431475024
NO	2	2	0	78	0.004082129009516988	0.2720821290095172	0.7238357419809658	0.6340000000000001	0.6268601407226746
NO	2	2	0	79	0.0034421178582111356	0.2745578821417889	0.722	0.6355578821417889	0.6252703415323646
NO	2	2	0	80	0.004485182463874637	0.27751481753612534	0.7180000000000001	0.6365148175361254	0.6218062399172269
NO	2	2	0	81	0.004044796691936692	0.28004479669193666	0.7159104066161267	0.638	0.6199965989632128
NO	2	2	0	82	0.0033822585351619416	0.2826177414648381	0.714	0.6396177414648381	0.6183421383020892
NO	2	2	0	83	0.004567198177676479	0.28543280182232356	0.71	0.6404328018223235	0.6148780366869514
NO	2	2	0	84	0.004184845005740345	0.28818484500574065	0.707630309988519	0.6420000000000001	0.6128258249379146
NO	2	2	0	85	0.003628461043142295	0.29037153895685774	0.706	0.6433715389568577	0.6114139350718136
NO	2	2	0	86	0.004630566534914338	0.2933694334650857	0.702	0.6443694334650857	0.6079498334566759
NO	2	2	0	87	0.004180916030534276	0.29618091603053437	0.6996381679389313	0.646	0.6059044268923178
NO	2	2	0	88	0.003621708413615976	0.29837829158638407	0.698	0.647378291586384	0.6044857318415381
NO	2	2	0	89	0.004638044914134665	0.3013619550858652	0.6940000000000001	0.6483619550858652	0.6010216302264004
NO	2	2	0	90	0.00426118795768915	0.3042611879576892	0.6914776240846217	0.65	0.5988371886057887
NO	2	2	0	91	0.0037683960664630645	0.3062316039335368	0.6900000000000001	0.6512316039335369	0.5975575286112627
NO	2	2	0	92	0.004678111587982703	0.3093218884120172	0.686	0.6523218884120172	0.5940934269961249
NO	2	2	0	93	0.004221397891448819	0.31222139789144865	0.6835572042171025	0.6539999999999999	0.5919779037918782
NO	2	2	0	94	0.0036872942725476587	0.3143127057274524	0.6819999999999999	0.6553127057274524	0.5906293253809871
NO	2	2	0	95	0.004718164539777359	0.3172818354602227	0.6779999999999999	0.6562818354602227	0.5871652237658493
NO	2	2	0	96	0.004256053989678432	0.3202560539896785	0.6754878920206431	0.658	0.5849896744386767
NO	2	2	0	97	0.0037414372061785883	0.3222585627938215	0.6739999999999999	0.6592585627938214	0.5837011221507116
NO	2	2	0	98	0.0047731376975168605	0.3252268623024832	0.6699999999999999	0.6602268623024832	0.5802370205355738
NO	2	2	0	99	0.004314094521120859	0.3283140945211209	0.6673718109577582	0.662	0.5779609420590446
NO	2	2	0	100	0.0038535477105906546	0.33014645228940925	0.666	0.6631464522894093	0.5767729189204361
NO	2	2	0	101	0.004789266647934665	0.33321073335206525	0.662	0.6642107333520653	0.5733088173052984
NO	2	2	0	102	0.004294308943089242	0.33629430894308954	0.6594113821138212	0.6660000000000001	0.5710670084551768
NO	2	2	0	103	0.003806462701959279	0.33819353729804064	0.658	0.6671935372980407	0.5698447156901606
NO	2	2	0	104	0.004817162086371174	0.34118283791362874	0.654	0.6681828379136288	0.5663806140750228
NO	2	2	0	105	0.004364785172704333	0.34436478517270436	0.6512704296545914	0.67	0.5640167368144823
NO	2	2	0	106	0.00392093023255824	0.34607906976744185	0.6499999999999999	0.6710790697674418	0.562916512459885
NO	2	2	0	107	0.00477765577820477	0.3492223442217953	0.6459999999999999	0.6722223442217953	0.5594524108447473
NO	2	2	0	108	0.004325962325962163	0.35232596232596247	0.6433480753480754	0.6740000000000002	0.5571557767272584
NO	2	2	0	109	0.0038505586592177954	0.35414944134078213	0.642	0.6751494413407821	0.5559883092296096
NO	2	2	0	110	0.004861613551535915	0.357138386448464	0.638	0.676138386448464	0.5525242076144719
NO	2	2	0	111	0.0043446702613022525	0.3603446702613024	0.6353106594773953	0.678	0.5501951704024692
NO	2	2	0	112	0.003883786647827514	0.3621162133521724	0.634	0.6791162133521724	0.5490601059993341
NO	2	2	0	113	0.004814468085106216	0.3651855319148937	0.63	0.6801855319148937	0.5455960043841963
NO	2	2	0	114	0.004351648351648141	0.36835164835164846	0.6272967032967034	0.6820000000000002	0.5432548807651747
NO	2	2	0	115	0.0039074074074073595	0.3700925925925927	0.626	0.6830925925925927	0.5421319027690585
NO	2	2	0	116	0.004868256672345139	0.3731317433276548	0.622	0.6841317433276548	0.5386678011539208
NO	2	2	0	117	0.004376569037656819	0.376376569037657	0.6192468619246861	0.686	0.5362835136405728
NO	2	2	0	118	0.003930366116295825	0.3780696338837043	0.6179999999999999	0.6870696338837042	0.535203699538783
NO	2	2	0	119	0.004809944751381079	0.3811900552486189	0.614	0.6881900552486189	0.5317395979236453
NO	2	2	0	120	0.004337142857142817	0.38433714285714293	0.6113257142857143	0.6900000000000001	0.5294235985580961
NO	2	2	0	121	0.0038615492464072476	0.3861384507535927	0.61	0.6911384507535927	0.5282754963085076
NO	2	2	0	122	0.004789815817984766	0.3892101841820152	0.606	0.6922101841820152	0.5248113946933698
NO	2	2	0	123	0.0043023255813953165	0.3923023255813954	0.6033953488372094	0.6940000000000001	0.5225557006183964
NO	2	2	0	124	0.003790157211209899	0.3942098427887902	0.602	0.6952098427887902	0.521347293078232
NO	2	2	0	125	0.0048121178432462	0.39718788215675377	0.598	0.6961878821567538	0.5178831914630943
NO	2	2	0	126	0.004300358994814513	0.40030035899481464	0.5953992820103708	0.6980000000000001	0.5156309036159963
NO	2	2	0	127	0.0037978067169294194	0.40220219328307055	0.594	0.6992021932830705	0.5144190898479565
NO	2	2	0	128	0.004708177445216455	0.40529182255478347	0.5900000000000001	0.7002918225547835	0.5109549882328188
NO	2	2	0	129	0.004349662162162149	0.40834966216216206	0.5873006756756758	0.702	0.5086173047949007
NO	2	2	0	130	0.003904304517965085	0.41009569548203484	0.5860000000000001	0.7030956954820349	0.507490886617681
NO	2	2	0	131	0.004716535433070823	0.41328346456692916	0.582	0.7042834645669291	0.5040267850025433
NO	2	2	0	132	0.004323350870093168	0.41632335087009303	0.5793532982598139	0.706	0.5017346740593016
NO	2	2	0	133	0.0038376781369481305	0.41816232186305186	0.578	0.7071623218630518	0.5005626833874055
NO	2	2	0	134	0.004660201706749523	0.42133979829325047	0.574	0.7083397982932504	0.49709858177226773
NO	2	2	0	135	0.0042896745680996995	0.42428967456809963	0.5714206508638007	0.71	0.4948647998950897
NO	2	2	0	136	0.0037911111111111895	0.4262088888888889	0.57	0.7112088888888889	0.49363448015712996
NO	2	2	0	137	0.0046744186046511205	0.4293255813953489	0.566	0.7123255813953489	0.4901703785419922
NO	2	2	0	138	0.00430349877949554	0.43230349877949553	0.5633930024410089	0.714	0.48791265242830195
NO	2	2	0	139	0.003818087676907056	0.4341819123230929	0.562	0.7151819123230929	0.48670627692685453
NO	2	2	0	140	0.004624615384615338	0.4373753846153846	0.558	0.7163753846153846	0.48324217531171676
NO	2	2	0	141	0.004196826596146619	0.44019682659614656	0.5556063468077068	0.718	0.48116921083934117
NO	2	2	0	142	0.003630154639175265	0.4423698453608247	0.554	0.7193698453608247	0.479778073696579
NO	2	2	0	143	0.0045835423983943135	0.4454164576016057	0.5499999999999999	0.7204164576016057	0.4763139720814412
NO	2	2	0	144	0.00418735891647859	0.44818735891647854	0.5476252821670429	0.722	0.4742574061112804
NO	2	2	0	145	0.0036158282601729264	0.4503841717398271	0.5459999999999999	0.723384171739827	0.47284987046630345
NO	2	2	0	146	0.004514844315713362	0.4534851556842866	0.542	0.7244851556842866	0.4693857688511658
NO	2	2	0	147	0.004152405435181805	0.45615240543518176	0.5396951891296364	0.726	0.46738974408651235
NO	2	2	0	148	0.003555242566510297	0.4584447574334897	0.5379999999999999	0.7274447574334897	0.4659216672360279
NO	2	2	0	149	0.004537862186510977	0.46146213781348916	0.5339999999999999	0.7284621378134891	0.46245756562089013
NO	2	2	0	150	0.004131494088140508	0.4641314940881405	0.531737011823719	0.73	0.4604977603717671
NO	2	2	0	151	0.003509683369197769	0.4664903166308022	0.53	0.7314903166308022	0.45899346400575247
NO	2	2	0	152	0.004470546486870064	0.4695294535131299	0.526	0.7325294535131299	0.4555293623906147
NO	2	2	0	153	0.004072093825457146	0.47207209382545706	0.5238558123490858	0.734	0.4536724414144422
NO	2	2	0	154	0.003411104548139421	0.47458889545186056	0.522	0.7355888954518606	0.45206526077547693
NO	2	2	0	155	0.00441573033707876	0.4775842696629214	0.5179999999999999	0.7365842696629213	0.44860115916033916
NO	2	2	0	156	0.004056234718826435	0.4800562347188264	0.5158875305623472	0.738	0.4467717069626136
NO	2	2	0	157	0.0034068396226413222	0.4825931603773585	0.5140000000000001	0.7395931603773586	0.4451370575452015
NO	2	2	0	158	0.004348507622933262	0.48565149237706673	0.51	0.7406514923770667	0.44167295593006367
NO	2	2	0	159	0.0040418049104180565	0.48804180491041804	0.5079163901791639	0.742	0.4398684968936449
NO	2	2	0	160	0.0033426111908178013	0.4906573888091822	0.506	0.7436573888091822	0.43820885431492596
NO	2	2	0	161	0.0042464494569757205	0.4937535505430243	0.502	0.7447535505430243	0.4347447526997882
NO	2	2	0	162	0.003961650016113372	0.4959616500161134	0.5000766999677732	0.746	0.43307912601278026
NO	2	2	0	163	0.0032354874041621295	0.49876451259583787	0.498	0.7477645125958379	0.4312806510846504
NO	2	2	0	164	0.004159660548648025	0.501840339451352	0.494	0.748840339451352	0.42781654946951264
NO	2	2	0	165	0.0038710346872220525	0.503871034687222	0.4922579306255559	0.75	0.4263078731360892
NO	2	2	0	166	0.0030694550063371517	0.5069305449936627	0.4900000000000001	0.7519305449936629	0.424352447854375
NO	2	2	0	167	0.0041312043093497675	0.5098687956906502	0.486	0.7528687956906502	0.42088834623923715
NO	2	2	0	168	0.0038544027898866906	0.5118544027898866	0.4842911944202267	0.754	0.4194084771970249
NO	2	2	0	169	0.0030348953140578727	0.5149651046859421	0.482	0.7559651046859421	0.4174242446240994
NO	2	2	0	170	0.0040485933503836	0.5179514066496164	0.47800000000000004	0.7569514066496164	0.41396014300896167
NO	2	2	0	171	0.0038098194130925522	0.5198098194130926	0.4763803611738149	0.758	0.4125574946405297
NO	2	2	0	172	0.0029672289156627008	0.5230327710843373	0.474	0.7600327710843373	0.4104960413938239
NO	2	2	0	173	0.004012153092689985	0.52598784690731	0.47	0.76098784690731	0.4070319397786861
NO	2	2	0	174	0.003735177865612671	0.5277351778656126	0.4685296442687747	0.762	0.40575857436284496
NO	2	2	0	175	0.002838324701643802	0.5311616752983562	0.46599999999999997	0.7641616752983562	0.40356783816354835
NO	2	2	0	176	0.0039462872537464055	0.5340537127462536	0.462	0.7650537127462536	0.40010373654841064
NO	2	2	0	177	0.003721252566735056	0.5357212525667352	0.46055749486652975	0.766	0.3988544904577359
NO	2	2	0	178	0.00280141218005292	0.5391985878199471	0.45799999999999996	0.7681985878199471	0.39663963493327287
NO	2	2	0	179	0.003869424692953982	0.542130575307046	0.454	0.769130575307046	0.39317553331813515
NO	2	2	0	180	0.0036614211949839714	0.5436614211949841	0.45267715761003197	0.77	0.39202991820321986
NO	2	2	0	181	0.002714045769473039	0.547285954230527	0.45	0.7722859542305269	0.3897114317029974
NO	2	2	0	182	0.003789569436021767	0.5502104305639782	0.446	0.7732104305639782	0.3862473300878596
NO	2	2	0	183	0.0035749613601235852	0.5515749613601237	0.4448500772797527	0.774	0.3852514677997365
NO	2	2	0	184	0.0025497342444950055	0.555450265755505	0.44199999999999995	0.776450265755505	0.38278322847272184
NO	2	2	0	185	0.003724836042201307	0.5582751639577987	0.43799999999999994	0.7772751639577987	0.37931912685758407
NO	2	2	0	186	0.003545962199312691	0.5595459621993127	0.43690807560137457	0.778	0.3783734925893624
NO	2	2	0	187	0.0025046074456321343	0.5634953925543679	0.434	0.7804953925543678	0.37585502524244635
NO	2	2	0	188	0.0037013839349407385	0.5662986160650593	0.43	0.7812986160650592	0.3723909236273086
NO	2	2	0	189	0.0035031729785056642	0.5675031729785056	0.4289936540429887	0.782	0.3715194024635411
NO	2	2	0	190	0.0024330349306652677	0.5715669650693347	0.42600000000000005	0.7845669650693348	0.36892682201217086
NO	2	2	0	191	0.0036118516563283243	0.5743881483436717	0.422	0.7853881483436717	0.3654627203970331
NO	2	2	0	192	0.00345486656200944	0.5754548665620094	0.42109026687598117	0.786	0.3646748684009686
NO	2	2	0	193	0.0023656741385078006	0.5796343258614922	0.418	0.7886343258614922	0.3619986187818953
NO	2	2	0	194	0.0035324265241680197	0.582467573475832	0.414	0.789467573475832	0.35853451716675755
NO	2	2	0	195	0.003401612312202207	0.5834016123122023	0.41319677537559546	0.79	0.35783890423707804
NO	2	2	0	196	0.0022750273309385394	0.5877249726690614	0.41000000000000003	0.7927249726690615	0.35507041555161983
NO	2	2	0	197	0.0034766936714805685	0.5905233063285195	0.40599999999999997	0.7935233063285194	0.35160631393648206
NO	2	2	0	198	0.0033491572067422815	0.5913491572067424	0.4053016855865153	0.794	0.3510015559145755
NO	2	2	0	199	0.002193567251461803	0.5958064327485382	0.402	0.7968064327485381	0.34814221232134435
NO	2	2	0	200	0.003400828699160363	0.5985991713008396	0.398	0.7975991713008397	0.3446781107062066
NO	2	2	0	201	0.003295403407264419	0.5992954034072646	0.39740919318547097	0.798	0.34416645699609544
NO	2	2	0	202	0.00211165577342054	0.6038883442265794	0.394	0.8008883442265795	0.3412140090910688
NO	2	2	0	203	0.0033710287056900046	0.60662897129431	0.38999999999999996	0.80162897129431	0.33774990747593103
NO	2	2	0	204	0.003269156662220163	0.6072691566622204	0.38946168667555947	0.802	0.3372837144617699
NO	2	2	0	205	0.0020360406091370353	0.611963959390863	0.38599999999999995	0.804963959390863	0.33428580586079326
NO	2	2	0	206	0.003309609580371853	0.6146903904196281	0.382	0.8056903904196282	0.33082170424565555
NO	2	2	0	207	0.003227598053249292	0.6152275980532494	0.38154480389350126	0.806	0.33042749285372386
NO	2	2	0	208	0.0019917395529639448	0.620008260447036	0.378	0.809008260447036	0.3273576026305178
NO	2	2	0	209	0.003236128797525939	0.622763871202474	0.37400000000000005	0.8097638712024741	0.32389350101538006
NO	2	2	0	210	0.003166730892742442	0.6231667308927424	0.3736665382145151	0.81	0.3236047146379588
NO	2	2	0	211	0.001889615342704487	0.6281103846572955	0.37	0.8131103846572955	0.3204293994002423
NO	2	2	0	212	0.0031597286986010387	0.630840271301399	0.366	0.813840271301399	0.3169652977851045
NO	2	2	0	213	0.003113166746756324	0.6311131667467564	0.36577366650648724	0.8140000000000001	0.3167692872299952
NO	2	2	0	214	0.0018251465534667721	0.6361748534465332	0.362	0.8171748534465333	0.31350119616996674
NO	2	2	0	215	0.003154160125588612	0.6388458398744113	0.35800000000000004	0.8178458398744114	0.31003709455482903
NO	2	2	0	216	0.003107722685388281	0.6391077226853884	0.3577845546292233	0.8180000000000001	0.30985051339060865
NO	2	2	0	217	0.001765422838927333	0.6442345771610727	0.354	0.8212345771610726	0.30657299293969126
NO	2	2	0	218	0.0030870598722329	0.6469129401277671	0.35	0.8219129401277672	0.3031088913245535
NO	2	2	0	219	0.0030615287694245596	0.6470615287694247	0.34987694246115075	0.8220000000000001	0.30300232036978286
NO	2	2	0	220	0.0017242725337118237	0.6522757274662881	0.34600000000000003	0.8252757274662882	0.29964478970941577
NO	2	2	0	221	0.0030260993679058212	0.6549739006320942	0.342	0.8259739006320942	0.296180688094278
NO	2	2	0	222	0.003018294425917001	0.6550182944259172	0.3419634111481658	0.8260000000000001	0.29614900121909427
NO	2	2	0	223	0.001656270096462964	0.6603437299035371	0.33799999999999997	0.8293437299035371	0.29271658647914023
NO	2	2	0	224	0.0029503105590061307	0.6629503105590063	0.33409937888198754	0.8300000000000001	0.2893385495004034
NO	2	2	0	225	0.0029006211180123698	0.6630993788819877	0.33399999999999996	0.8300993788819876	0.28925248486400246
NO	2	2	0	226	0.0016130509874596188	0.6683869490125404	0.33	0.8333869490125404	0.28578838324886474
NO	2	2	0	227	0.002745190252244456	0.6707451902522447	0.3265096194955109	0.8340000000000001	0.2827656250631032
NO	2	2	0	228	0.002490380504489076	0.6715096194955109	0.326	0.834509619495511	0.28232428163372697
NO	2	2	0	229	0.0015663152053274065	0.6764336847946726	0.322	0.8374336847946726	0.27886018001858925
NO	2	2	0	230	0.002620484319174332	0.6786204843191742	0.31875903136165146	0.838	0.27605341884491075
NO	2	2	0	231	0.002240968638348606	0.6797590313616514	0.318	0.8387590313616514	0.2753960784034515
NO	2	2	0	232	0.0015198013498027296	0.6844801986501973	0.314	0.8414801986501973	0.2719319767883137
NO	2	2	0	233	0.0024646573376390646	0.6864646573376391	0.3110706853247219	0.842	0.2693951158638443
NO	2	2	0	234	0.001929314675278182	0.6880706853247218	0.31	0.8430706853247218	0.26846787517317594
NO	2	2	0	235	0.0014791360995364822	0.6925208639004635	0.306	0.8455208639004635	0.2650037735580382
NO	2	2	0	236	0.00232834363813883	0.6943283436381384	0.3033433127237227	0.8459999999999999	0.2627030148868712
NO	2	2	0	237	0.0016566872762773799	0.6963433127237226	0.302	0.8473433127237227	0.26153967194290045
NO	2	2	0	238	0.00143641417651158	0.7005635858234884	0.298	0.8495635858234885	0.2580755703277627
NO	2	2	0	239	0.0021918248175182287	0.7021918248175183	0.2956163503649635	0.85	0.2560112691900996
NO	2	2	0	240	0.0013836496350365657	0.7046163503649634	0.29400000000000004	0.8516163503649634	0.25461146871262497
NO	2	2	0	241	0.0013986522779432797	0.7086013477220567	0.29	0.8536013477220568	0.2511473670974872
NO	2	2	0	242	0.002106233062330598	0.7101062330623307	0.28778753387533873	0.854	0.24923131522851805
NO	2	2	0	243	0.00121246612466136	0.7127875338753387	0.286	0.8557875338753387	0.24768326548234942
NO	2	2	0	244	0.001361542890040368	0.7166384571099597	0.282	0.8576384571099597	0.24421916386721168
NO	2	2	0	245	0.00202357071213638	0.7180235707121364	0.2799528585757272	0.858	0.24244628738865198
NO	2	2	0	246	0.0010471414242727572	0.7209528585757272	0.278	0.8599528585757272	0.24075506225207394
NO	2	2	0	247	0.0013347822521119768	0.7246652177478881	0.27399999999999997	0.8616652177478881	0.23729096063693617
NO	2	2	0	248	0.0018827854671280009	0.725882785467128	0.27223442906574397	0.862	0.23576193135568702
NO	2	2	0	249	0.0007655709342560546	0.729234429065744	0.26999999999999996	0.864234429065744	0.2338268590217984
NO	2	2	0	250	0.001301566193853465	0.7326984338061465	0.266	0.8656984338061465	0.23036275740666068
NO	2	2	0	251	0.0018102421595871387	0.7338102421595871	0.26437951568082574	0.866	0.22895937681982143
NO	2	2	0	252	0.0006204843191742748	0.7373795156808257	0.262	0.8683795156808257	0.2268986557915229
NO	2	2	0	253	0.0012730526104553497	0.7407269473895447	0.25799999999999995	0.8697269473895447	0.22343455417638514
NO	2	2	0	254	0.0017085575420933696	0.7417085575420934	0.2565828849158132	0.87	0.22220729651339327
NO	2	2	0	255	0.0004171150841867366	0.7455828849158133	0.254	0.8725828849158133	0.21997045256124742
NO	2	2	0	256	0.0012440511778070151	0.748755948822193	0.25	0.873755948822193	0.21650635094610965
NO	2	2	0	257	0.0016590248627704751	0.7496590248627704	0.24868195027445916	0.874	0.21536488640034018
NO	2	2	0	258	0.0003180497255408643	0.7536819502744592	0.24599999999999997	0.8766819502744592	0.21304224933097188
NO	2	2	0	259	0.0012130313388826197	0.7567869686611174	0.242	0.8777869686611174	0.20957814771583413
NO	2	2	0	260	0.0015742824985932324	0.757574282498593	0.24085143500281372	0.8779999999999999	0.20858346125037322
NO	2	2	0	261	0.0001485649971861569	0.7618514350028138	0.23800000000000002	0.8808514350028138	0.2061140461006964
NO	2	2	0	262	0.0011785378441621086	0.7648214621558379	0.23399999999999999	0.8818214621558379	0.20264994448555862
NO	2	2	0	263	0.001490801971864797	0.7654908019718649	0.23301839605627028	0.882	0.2017998505338337
NO	2	2	0	264	-1.839605627032559e-05	0.7700183960562703	0.23	0.8850183960562703	0.19918584287042088
NO	2	2	0	265	0.0011593535290442547	0.7728406464709557	0.226	0.8858406464709557	0.19572174125528313
NO	2	2	0	266	0.0014789393406077211	0.7734789393406079	0.22504212131878443	0.886	0.1948921939836069
NO	2	2	0	267	-4.212131878447711e-05	0.7780421213187845	0.222	0.8890421213187845	0.19225763964014536
NO	2	2	0	268	0.0011630191693290381	0.780836980830671	0.21799999999999997	0.889836980830671	0.1887935380250076
NO	2	2	0	269	0.0015204641081218995	0.7815204641081219	0.21695907178375617	0.89	0.18789206774622444
NO	2	2	0	270	4.092821624374077e-05	0.7859590717837562	0.21400000000000002	0.8929590717837562	0.18532943640986987
NO	2	2	0	271	0.0011845026793587399	0.7888154973206413	0.21	0.8938154973206413	0.1818653347947321
NO	2	2	0	272	0.001623948615996268	0.7896239486159964	0.20875210276800735	0.894	0.18078462409051418
NO	2	2	0	273	0.00024831804281341685	0.7937516819571866	0.206	0.8967516819571866	0.17840123317959433
NO	2	2	0	274	0.001211886841422205	0.7967881131585778	0.202	0.8977881131585778	0.17493713156445662
NO	2	2	0	275	0.0016915127901066807	0.7976915127901067	0.20061697441978657	0.898	0.17373939627790805
NO	2	2	0	276	0.00038302558021335864	0.8016169744197866	0.198	0.9006169744197866	0.17147302994931884
NO	2	2	0	277	0.0012226282348449524	0.8047773717651551	0.19399999999999998	0.901777371765155	0.16800892833418107
NO	2	2	0	278	0.0016851292379992944	0.8056851292379994	0.1926297415240013	0.902	0.16682224968421527
NO	2	2	0	279	0.0003702584759986416	0.8096297415240014	0.19	0.9046297415240013	0.16454482671904333
NO	2	2	0	280	0.001207957613734767	0.8127920423862652	0.186	0.9057920423862652	0.1610807251039056
NO	2	2	0	281	0.00159765739385051	0.8135976573938508	0.18480468521229867	0.9060000000000001	0.16004555213223703
NO	2	2	0	282	0.00019531478770135058	0.8178046852122987	0.182	0.9088046852122986	0.15761662348876782
NO	2	2	0	283	0.0011732006028059572	0.820826799397194	0.178	0.909826799397194	0.15415252187363007
NO	2	2	0	284	0.0014947853504729547	0.8214947853504729	0.1770104292990541	0.91	0.15329552850777015
NO	2	2	0	285	-1.0064265793724436e-05	0.8260100642657937	0.17400000000000002	0.9130100642657937	0.15068842025849233
NO	2	2	0	286	0.0011399454891405925	0.8288600545108594	0.16999999999999998	0.9138600545108594	0.14722431864335456
NO	2	2	0	287	0.0014158940397350495	0.8294158940397351	0.1691682119205298	0.914	0.1465039690359683
NO	2	2	0	288	-0.00016821192052979272	0.8341682119205298	0.16599999999999998	0.9171682119205298	0.14376021702821679
NO	2	2	0	289	0.0011263581488932806	0.8368736418511067	0.16200000000000003	0.9178736418511066	0.14029611541307907
NO	2	2	0	290	0.001434671493983547	0.8374346714939837	0.1611306570120328	0.918	0.1395432423008976
NO	2	2	0	291	-0.00013065701203293645	0.8421306570120329	0.158	0.9211306570120329	0.1368320137979413
NO	2	2	0	292	0.0011565274076345555	0.8448434725923655	0.15399999999999997	0.9218434725923654	0.13336791218280353
NO	2	2	0	293	0.0017684487951807049	0.8457684487951808	0.15246310240963853	0.922	0.13203691982653543
NO	2	2	0	294	0.0005368975903613793	0.8494631024096386	0.15	0.9244631024096386	0.12990381056766578
NO	2	2	0	295	0.0013767768137346037	0.8526232231862654	0.14600000000000002	0.9256232231862654	0.12643970895252804
NO	2	2	0	296	0.0032573018080666316	0.8547426981919334	0.142	0.9257426981919333	0.12297560733739027
NO	2	2	0	297	0.0037115384615384606	0.8557115384615385	0.14057692307692307	0.926	0.12174318657046626
NO	2	2	0	298	0.003414670215912463	0.8585853297840875	0.138	0.9275853297840876	0.11951150572225253
NO	2	2	0	299	0.0061631944444445474	0.8581631944444443	0.13567361111111112	0.9259999999999999	0.11749679384539291
NO	2	2	0	300	0.009357649442755828	0.8533576494427558	0.13728470111448834	0.922	0.11889203871610074
NO	2	2	0	301	0.010086153846153745	0.8519138461538462	0.138	0.9209138461538462	0.11951150572225253
NO	2	2	0	302	0.01237532981530337	0.8483753298153035	0.13924934036939313	0.918	0.1205934662201204
NO	2	2	0	303	0.01525461741424794	0.8432546174142481	0.14149076517150394	0.914	0.12253459703942089
NO	2	2	0	304	0.01600783289817223	0.8419921671018278	0.142	0.9129921671018277	0.12297560733739027
NO	2	2	0	305	0.018466231951560302	0.8384662319515603	0.14306753609687936	0.91	0.1239001207167447
NO	2	2	0	306	0.02130669895076681	0.8333066989507667	0.1453866020984665	0.9059999999999999	0.12590849078717195
NO	2	2	0	307	0.022141141141141074	0.8318588588588589	0.14600000000000002	0.9048588588588589	0.12643970895252804
NO	2	2	0	308	0.02415826702033605	0.8281582670203359	0.14768346595932805	0.9019999999999999	0.12789763323971245
NO	2	2	0	309	0.02629974811083116	0.8237002518891688	0.15	0.8987002518891688	0.12990381056766578
NO	2	2	0	310	0.026760551248923348	0.8227605512489233	0.15047889750215332	0.898	0.13031854797033948
NO	2	2	0	311	0.029008486562942165	0.8170084865629419	0.15398302687411594	0.8939999999999999	0.13335321302460632
NO	2	2	0	312	0.02901999999999999	0.81698	0.15399999999999997	0.89398	0.13336791218280353
NO	2	2	0	313	0.03125183016105407	0.8112518301610543	0.15749633967789164	0.8900000000000001	0.13639583116411721
NO	2	2	0	314	0.031515742128935514	0.8104842578710645	0.158	0.8894842578710644	0.1368320137979413
NO	2	2	0	315	0.033249999999999974	0.80525	0.1615	0.886	0.13986310271118685
NO	2	2	0	316	0.033558922558922455	0.8044410774410775	0.16200000000000003	0.8854410774410775	0.14029611541307907
NO	2	2	0	317	0.0344866581956797	0.7995133418043203	0.16599999999999998	0.8825133418043203	0.14376021702821679
NO	2	2	0	318	0.03463669064748215	0.7986366906474819	0.16672661870503597	0.8819999999999999	0.1443894872856429
NO	2	2	0	319	0.03593548387096773	0.7940645161290323	0.16999999999999998	0.8790645161290322	0.14722431864335456
NO	2	2	0	320	0.03651111111111105	0.7925111111111112	0.17097777777777778	0.878	0.148071099038166
NO	2	2	0	321	0.038300970873786394	0.7876990291262136	0.17400000000000002	0.8746990291262136	0.15068842025849233
NO	2	2	0	322	0.038515695067264516	0.7865156950672646	0.1749686098654709	0.874	0.15152726100834632
NO	2	2	0	323	0.039770491803278796	0.7822295081967212	0.178	0.8712295081967212	0.15415252187363007
NO	2	2	0	324	0.04046524064171128	0.7804652406417112	0.17906951871657753	0.87	0.15507875225200915
NO	2	2	0	325	0.042396694214876074	0.7756033057851239	0.182	0.8666033057851239	0.15761662348876782
NO	2	2	0	326	0.042762987012986975	0.7747629870129871	0.18247402597402596	0.866	0.15802714202432797
NO	2	2	0	327	0.04523736263736264	0.7692373626373626	0.18552527472527472	0.862	0.16066960095617494
NO	2	2	0	328	0.045637168141592965	0.768362831858407	0.186	0.861362831858407	0.1610807251039056
NO	2	2	0	329	0.04817271407837442	0.7641727140783745	0.18765457184325107	0.8580000000000001	0.16251362635254746
NO	2	2	0	330	0.0513489499192247	0.7593489499192244	0.18930210016155088	0.8539999999999999	0.16394042772964934
NO	2	2	0	331	0.05387999999999998	0.75612	0.19	0.85112	0.16454482671904333
NO	2	2	0	332	0.05487610619469027	0.7548761061946903	0.19024778761061947	0.85	0.16475941708458283
NO	2	2	0	333	0.0585919540229885	0.7505919540229885	0.190816091954023	0.846	0.16525158308305132
NO	2	2	0	334	0.06221990369181393	0.7462199036918137	0.1915601926163724	0.8419999999999999	0.16589599315961873
NO	2	2	0	335	0.06608115942028986	0.7420811594202898	0.1918376811594203	0.838	0.16613630528715734
NO	2	2	0	336	0.07046405228758157	0.7384640522875818	0.1910718954248366	0.8340000000000001	0.16547311538715215
NO	2	2	0	337	0.0745512048192771	0.7345512048192772	0.19089759036144574	0.8300000000000001	0.1653221627742474
NO	2	2	0	338	0.0788701298701297	0.7311298701298703	0.19	0.8261298701298703	0.16454482671904333
NO	2	2	0	339	0.07902032520325197	0.7310203252032521	0.18995934959349592	0.8260000000000001	0.16450962243433664
NO	2	2	0	340	0.08351366120218576	0.7275136612021859	0.18897267759562839	0.8220000000000001	0.1636551394189806
NO	2	2	0	341	0.08842938659058486	0.7244293865905849	0.18714122681883028	0.8180000000000001	0.1620690565204927
NO	2	2	0	342	0.09089125295508266	0.7231087470449173	0.186	0.8161087470449173	0.1610807251039056
NO	2	2	0	343	0.09386939571150096	0.721869395711501	0.18426120857699804	0.8140000000000001	0.1595748875597034
NO	2	2	0	344	0.09890909090909089	0.7189090909090909	0.18218181818181817	0.81	0.15777408265309226
NO	2	2	0	345	0.09925301204819265	0.7187469879518074	0.182	0.8097469879518073	0.15761662348876782
NO	2	2	0	346	0.10439461883408069	0.7163946188340807	0.17921076233183858	0.806	0.15520107281094755
NO	2	2	0	347	0.10644772117962459	0.7155522788203754	0.178	0.8045522788203754	0.15415252187363007
NO	2	2	0	348	0.10992787524366471	0.7139278752436647	0.17614424951267055	0.802	0.15254539480851742
NO	2	2	0	349	0.11292982456140346	0.7130701754385965	0.17400000000000002	0.8000701754385965	0.15068842025849233
NO	2	2	0	350	0.11667613636363636	0.7126761363636364	0.17064772727272728	0.798	0.1477852669162604
NO	2	2	0	351	0.11749999999999988	0.7125000000000001	0.16999999999999998	0.7975000000000001	0.14722431864335456
NO	2	2	0	352	0.1217614503816794	0.7097614503816794	0.16847709923664123	0.794	0.14590544789484314
NO	2	2	0	353	0.12195169946332735	0.7080483005366727	0.16999999999999998	0.7930483005366726	0.14722431864335456
NO	2	2	0	354	0.12320253164556952	0.7032025316455697	0.1735949367088608	0.79	0.15033762515822524
NO	2	2	0	355	0.12328872180451114	0.7027112781954888	0.17400000000000002	0.7897112781954888	0.15068842025849233
NO	2	2	0	356	0.12351342155009454	0.6984865784499055	0.178	0.7874865784499054	0.15415252187363007
NO	2	2	0	357	0.12387785388127856	0.6958778538812785	0.1802442922374429	0.786	0.15609613596477184
NO	2	2	0	358	0.12420627450980376	0.6937937254901962	0.182	0.7847937254901962	0.15761662348876782
NO	2	2	0	359	0.12389964274114967	0.6901003572588503	0.186	0.7831003572588503	0.1610807251039056
NO	2	2	0	360	0.12406820682068201	0.6880682068206821	0.18786358635863584	0.782	0.16269463823263036
NO	2	2	0	361	0.12439511494252856	0.6856048850574714	0.19000000000000003	0.7806048850574714	0.16454482671904336
NO	2	2	0	362	0.12379033404406534	0.6822096659559347	0.19399999999999998	0.7792096659559347	0.16800892833418107
NO	2	2	0	363	0.12384453496266118	0.6798445349626613	0.19631093007467754	0.778	0.1700102524852213
NO	2	2	0	364	0.12402682624845235	0.6779731737515476	0.198	0.7769731737515476	0.17147302994931884
NO	2	2	0	365	0.12361975835110156	0.6743802416488984	0.202	0.7753802416488984	0.17493713156445662
NO	2	2	0	366	0.12370619586942042	0.6717061958694204	0.2045876082611592	0.774	0.17717806605366296
NO	2	2	0	367	0.1239021276595744	0.6700978723404256	0.206	0.7730978723404256	0.17840123317959433
NO	2	2	0	368	0.12342042042042031	0.6665795795795797	0.21	0.7715795795795797	0.1818653347947321
NO	2	2	0	369	0.12365128205128198	0.6636512820512821	0.21269743589743592	0.77	0.1842013828069917
NO	2	2	0	370	0.12386615515771521	0.6621338448422848	0.21400000000000002	0.7691338448422848	0.18532943640986987
NO	2	2	0	371	0.1232942330325617	0.6587057669674383	0.21799999999999997	0.7677057669674383	0.1887935380250076
NO	2	2	0	372	0.1234657727593507	0.6554657727593508	0.2210684544812985	0.766	0.19145089755616831
NO	2	2	0	373	0.12360689655172405	0.654393103448276	0.222	0.7653931034482759	0.19225763964014536
NO	2	2	0	374	0.1232295610149012	0.6507704389850988	0.226	0.7637704389850988	0.19572174125528313
NO	2	2	0	375	0.12349142072752234	0.6474914207275223	0.22901715854495536	0.762	0.19833467720245976
NO	2	2	0	376	0.12364475461503818	0.6463552453849618	0.23	0.7613552453849618	0.19918584287042088
NO	2	2	0	377	0.12324433656957923	0.6427556634304208	0.23399999999999999	0.7597556634304208	0.20264994448555862
NO	2	2	0	378	0.12349410131852881	0.6394941013185288	0.2370117973629424	0.758	0.20525823751291772
NO	2	2	0	379	0.12365022831050235	0.6383497716894977	0.23799999999999996	0.7573497716894977	0.20611404610069636
NO	2	2	0	380	0.12325702811244987	0.6347429718875501	0.242	0.7557429718875501	0.20957814771583413
NO	2	2	0	381	0.1234137426900585	0.6314137426900585	0.24517251461988304	0.754	0.2123256259705304
NO	2	2	0	382	0.12352262234533709	0.6304773776546629	0.24599999999999997	0.7534773776546629	0.21304224933097188
NO	2	2	0	383	0.1232534763607469	0.6267465236392531	0.25	0.7517465236392531	0.21650635094610965
NO	2	2	0	384	0.12336214605067064	0.6233621460506706	0.2532757078986587	0.75	0.21934319720172546
NO	2	2	0	385	0.12346529439923415	0.6225347056007658	0.254	0.7495347056007658	0.21997045256124742
NO	2	2	0	386	0.1231644171779141	0.618835582822086	0.25799999999999995	0.747835582822086	0.22343455417638514
NO	2	2	0	387	0.12340738112136262	0.6154073811213627	0.26118523775727465	0.746	0.22619305099127837
NO	2	2	0	388	0.12353469958081043	0.6144653004191896	0.262	0.7454653004191896	0.2268986557915229
NO	2	2	0	389	0.1231967855742846	0.6108032144257154	0.266	0.7438032144257154	0.23036275740666068
NO	2	2	0	390	0.12326546003016592	0.6072654600301659	0.2694690799396682	0.742	0.2333670687621723
NO	2	2	0	391	0.12334075508228459	0.6066592449177154	0.27	0.7416592449177154	0.23382685902179842
NO	2	2	0	392	0.12296391103650867	0.6030360889634914	0.27399999999999997	0.7400360889634914	0.23729096063693617
NO	2	2	0	393	0.12320694752402067	0.5992069475240207	0.2775861049519586	0.738	0.2403966186259695
NO	2	2	0	394	0.12327764005949426	0.5987223599405057	0.278	0.7377223599405057	0.24075506225207394
NO	2	2	0	395	0.12298611678236032	0.5950138832176397	0.282	0.7360138832176397	0.24421916386721165
NO	2	2	0	396	0.12314307228915661	0.5911430722891566	0.28571385542168676	0.734	0.24743545700837496
NO	2	2	0	397	0.12319260010136862	0.5908073998986314	0.286	0.7338073998986314	0.2476832654823494
NO	2	2	0	398	0.12291491190373877	0.5870850880962613	0.29	0.7320850880962613	0.2511473670974872
NO	2	2	0	399	0.12303244120032442	0.5830324412003244	0.2939351175993512	0.73	0.2545552789054046
NO	2	2	0	400	0.12304208311415055	0.5829579168858494	0.29400000000000004	0.7299579168858494	0.25461146871262497
NO	2	2	0	401	0.12290549169859516	0.5790945083014049	0.298	0.7280945083014049	0.2580755703277627
NO	2	2	0	402	0.1231764269829504	0.5751764269829502	0.30164714603409937	0.726	0.2612340914446044
NO	2	2	0	403	0.12323788105947037	0.5747621189405296	0.302	0.7257621189405297	0.26153967194290045
NO	2	2	0	404	0.1230093676814989	0.5709906323185011	0.306	0.7239906323185011	0.2650037735580382
NO	2	2	0	405	0.12308126410835213	0.5670812641083521	0.30983747178329574	0.722	0.2683271216086783
NO	2	2	0	406	0.1231098677517804	0.5668901322482196	0.31	0.7218901322482196	0.26846787517317594
NO	2	2	0	407	0.12293468375361721	0.5630653162463828	0.314	0.7200653162463828	0.2719319767883137
NO	2	2	0	408	0.1230989345509893	0.5590989345509894	0.31780213089802134	0.718	0.27522471873451393
NO	2	2	0	409	0.1231324503311258	0.5588675496688742	0.318	0.7178675496688742	0.2753960784034515
NO	2	2	0	410	0.12291959798994984	0.5550804020100502	0.322	0.7160804020100502	0.27886018001858925
NO	2	2	0	411	0.12305023547880689	0.5510502354788069	0.32589952904238617	0.714	0.28223727123209086
NO	2	2	0	412	0.12306597938144342	0.5509340206185567	0.3259999999999999	0.7139340206185566	0.2823242816337269
NO	2	2	0	413	0.12289970990468296	0.547100290095317	0.33	0.7121002900953171	0.28578838324886474
NO	2	2	0	414	0.1230386996904026	0.5430386996904024	0.333922600619195	0.71	0.2891854550339882
NO	2	2	0	415	0.12305211047420539	0.5429478895257946	0.33399999999999996	0.7099478895257947	0.28925248486400246
NO	2	2	0	416	0.12283256205300808	0.539167437946992	0.33799999999999997	0.708167437946992	0.29271658647914023
NO	2	2	0	417	0.12300310077519383	0.5350031007751938	0.3419937984496124	0.706	0.2961753173940995
NO	2	2	0	418	0.12300422832980978	0.5349957716701903	0.3419999999999999	0.7059957716701902	0.29618068809427794
NO	2	2	0	419	0.12291233766233772	0.5310876623376622	0.34600000000000003	0.7040876623376623	0.29964478970941577
NO	2	2	0	420	0.12270337078651694	0.5272966292134831	0.35	0.7022966292134831	0.3031088913245535
NO	2	2	0	421	0.12285897435897447	0.5268589743589743	0.3502820512820512	0.702	0.3033531548999798
NO	2	2	0	422	0.12298857142857134	0.5230114285714287	0.354	0.7000114285714286	0.30657299293969126
NO	2	2	0	423	0.12311428571428562	0.5191142857142858	0.35777142857142863	0.6980000000000001	0.3098391458911069
NO	2	2	0	424	0.12316104680422751	0.5188389531957724	0.35800000000000004	0.6978389531957725	0.31003709455482903
NO	2	2	0	425	0.12292467948717933	0.5150753205128207	0.362	0.6960753205128206	0.31350119616996674
NO	2	2	0	426	0.12309558823529415	0.5110955882352941	0.36580882352941174	0.694	0.31679973410496926
NO	2	2	0	427	0.12313245033112563	0.5108675496688744	0.366	0.6938675496688743	0.3169652977851045
NO	2	2	0	428	0.12289852177387128	0.5071014782261287	0.37	0.6921014782261288	0.3204293994002423
NO	2	2	0	429	0.12312678062678051	0.5031267806267807	0.37374643874643876	0.6900000000000001	0.32367391052838057
NO	2	2	0	430	0.12317799999999995	0.502822	0.37400000000000005	0.689822	0.32389350101538006
NO	2	2	0	431	0.12300316455696192	0.498996835443038	0.378	0.687996835443038	0.3273576026305178
NO	2	2	0	432	0.12293882978723392	0.495061170212766	0.382	0.686061170212766	0.33082170424565555
NO	2	2	0	433	0.12296607669616516	0.4949660766961652	0.3820678466076696	0.686	0.330880461131458
NO	2	2	0	434	0.12302583586626131	0.49097416413373873	0.38599999999999995	0.6839741641337387	0.33428580586079326
NO	2	2	0	435	0.12312554112554108	0.4871255411255412	0.38974891774891773	0.682	0.3375324638680544
NO	2	2	0	436	0.12317356608478797	0.4868264339152121	0.38999999999999996	0.681826433915212	0.33774990747593103
NO	2	2	0	437	0.12292540792540796	0.4830745920745921	0.394	0.6800745920745921	0.3412140090910688
NO	2	2	0	438	0.12308327351040915	0.47908327351040925	0.3978334529791816	0.678	0.3445338767552532
NO	2	2	0	439	0.12311717171717163	0.4788828282828284	0.398	0.6778828282828284	0.3446781107062066
NO	2	2	0	440	0.12308363903154806	0.47491636096845197	0.402	0.675916360968452	0.34814221232134435
NO	2	2	0	441	0.12326329787234036	0.4712632978723405	0.4054734042553191	0.674	0.3511502686440636
NO	2	2	0	442	0.1233766048502139	0.47062339514978613	0.40599999999999997	0.6736233951497861	0.35160631393648206
NO	2	2	0	443	0.12313169319826345	0.4668683068017366	0.41000000000000003	0.6718683068017366	0.35507041555161983
NO	2	2	0	444	0.12322542955326454	0.4632254295532647	0.4135491408934707	0.67	0.35814406172697566
NO	2	2	0	445	0.12331675519072915	0.46268324480927087	0.41400000000000003	0.6696832448092709	0.3585345171667576
NO	2	2	0	446	0.1231692969870875	0.4588307030129125	0.418	0.6678307030129125	0.3619986187818953
NO	2	2	0	447	0.1232756756756756	0.45527567567567573	0.42144864864864867	0.666	0.36498523612035194
NO	2	2	0	448	0.12338968481375368	0.4546103151862464	0.42199999999999993	0.6656103151862464	0.36546272039703304
NO	2	2	0	449	0.12333344338065377	0.45066655661934624	0.42600000000000005	0.6636665566193463	0.36892682201217086
NO	2	2	0	450	0.12331170568561867	0.44731170568561873	0.4293765886287626	0.662	0.3718510335428089
NO	2	2	0	451	0.12343879472693026	0.44656120527306975	0.43	0.6615612052730697	0.3723909236273086
NO	2	2	0	452	0.12331913455037186	0.44268086544962815	0.434	0.6596808654496281	0.37585502524244635
NO	2	2	0	453	0.12339612903225805	0.4393961290322581	0.43720774193548384	0.658	0.37863301124736004
NO	2	2	0	454	0.12356227106227102	0.43843772893772903	0.43799999999999994	0.657437728937729	0.37931912685758407
NO	2	2	0	455	0.12342702358189939	0.43457297641810066	0.44199999999999995	0.6555729764181006	0.38278322847272184
NO	2	2	0	456	0.1234199743918053	0.4314199743918054	0.44516005121638924	0.654	0.38551991310337486
NO	2	2	0	457	0.12359528130671499	0.430404718693285	0.446	0.653404718693285	0.3862473300878596
NO	2	2	0	458	0.12353724884080369	0.4264627511591963	0.45	0.6514627511591963	0.3897114317029974
NO	2	2	0	459	0.12364490263459321	0.4236449026345934	0.45271019473081336	0.6500000000000001	0.39205852918908446
NO	2	2	0	460	0.12391843393148444	0.42208156606851555	0.454	0.6490815660685155	0.39317553331813515
NO	2	2	0	461	0.12361778846153848	0.41838221153846156	0.45799999999999996	0.6473822115384615	0.39663963493327287
NO	2	2	0	462	0.12362522414823657	0.41562522414823677	0.46074955170352666	0.6460000000000001	0.39902081655754573
NO	2	2	0	463	0.12387936107608244	0.4141206389239176	0.46199999999999997	0.6451206389239176	0.4001037365484106
NO	2	2	0	464	0.1236846950517837	0.41031530494821633	0.46599999999999997	0.6433153049482163	0.40356783816354835
NO	2	2	0	465	0.12372433035714303	0.4077243303571428	0.46855133928571424	0.6419999999999999	0.4057773627986502
NO	2	2	0	466	0.12403343949044587	0.40596656050955415	0.47	0.6409665605095541	0.4070319397786861
NO	2	2	0	467	0.12381202584995787	0.40218797415004215	0.474	0.6391879741500421	0.4104960413938239
NO	2	2	0	468	0.12388443271767813	0.399884432717678	0.47623113456464383	0.6379999999999999	0.41242826060606697
NO	2	2	0	469	0.12423735695828714	0.3977626430417128	0.47800000000000004	0.6367626430417128	0.41396014300896167
NO	2	2	0	470	0.12393044168209466	0.39406955831790536	0.482	0.6350695583179053	0.4174242446240994
NO	2	2	0	471	0.12397516472377085	0.3919751647237709	0.48404967055245823	0.634	0.41919931139191713
NO	2	2	0	472	0.12437921146953412	0.3896207885304659	0.486	0.6326207885304659	0.42088834623923715
NO	2	2	0	473	0.12405208590471484	0.3859479140952851	0.4900000000000001	0.6309479140952852	0.424352447854375
NO	2	2	0	474	0.12410987482614744	0.38410987482614745	0.4917802503477051	0.63	0.42589418988058364
NO	2	2	0	475	0.1245755182625864	0.3814244817374136	0.494	0.6284244817374136	0.42781654946951264
NO	2	2	0	476	0.1241503920171062	0.3778496079828938	0.498	0.6268496079828938	0.4312806510846504
NO	2	2	0	477	0.12420427236315079	0.37620427236315085	0.4995914552736983	0.626	0.43265889178065986
NO	2	2	0	478	0.12469602005640856	0.37330397994359144	0.502	0.6243039799435914	0.4347447526997882
NO	2	2	0	479	0.1242644609498087	0.3697355390501913	0.506	0.6227355390501913	0.43820885431492596
NO	2	2	0	480	0.12433711967545635	0.36833711967545635	0.5073257606490873	0.622	0.43935699671637324
NO	2	2	0	481	0.12489643268124284	0.36510356731875715	0.51	0.6201035673187572	0.44167295593006367
NO	2	2	0	482	0.1243360995850622	0.3616639004149378	0.514	0.6186639004149378	0.44513705754520144
NO	2	2	0	483	0.12437936384794412	0.3603793638479441	0.5152412723041118	0.618	0.44621203089357625
NO	2	2	0	484	0.12497665369649813	0.3570233463035019	0.5179999999999999	0.6160233463035019	0.44860115916033916
NO	2	2	0	485	0.12448772763262073	0.35351227236737925	0.522	0.6145122723673793	0.45206526077547693
NO	2	2	0	486	0.12452478883584284	0.3525247888358428	0.5229504223283143	0.614	0.4528883506561211
NO	2	2	0	487	0.12515912636505455	0.3488408736349454	0.526	0.6118408736349454	0.4555293623906147
NO	2	2	0	488	0.12461160874238619	0.3453883912576138	0.53	0.6103883912576138	0.45899346400575247
NO	2	2	0	489	0.12463353617308992	0.3446335361730899	0.5307329276538202	0.61	0.45962819797309684
NO	2	2	0	490	0.1253169503716135	0.3406830496283865	0.5339999999999999	0.6076830496283865	0.4624575656208902
NO	2	2	0	491	0.12465680079813768	0.3373431992018623	0.538	0.6063431992018623	0.46592166723602796
NO	2	2	0	492	0.124670918367347	0.3366709183673469	0.5386581632653061	0.606	0.46649165334362075
NO	2	2	0	493	0.12540201696080688	0.33259798303919325	0.5419999999999999	0.6035979830391932	0.4693857688511657
NO	2	2	0	494	0.12483721652687174	0.3291627834731283	0.5459999999999999	0.6021627834731282	0.47284987046630345
NO	2	2	0	495	0.12484188292094156	0.32884188292094146	0.546316234158117	0.602	0.4731237372807772
NO	2	2	0	496	0.12558425063505496	0.32441574936494505	0.5499999999999999	0.599415749364945	0.4763139720814412
NO	2	2	0	497	0.12492980403626797	0.321070195963732	0.554	0.598070195963732	0.479778073696579
NO	2	2	0	498	0.1249334627113946	0.3209334627113945	0.554133074577211	0.598	0.47989331966104154
NO	2	2	0	499	0.12568644067796608	0.31631355932203387	0.558	0.5953135593220339	0.48324217531171676
NO	2	2	0	500	0.12498118532455316	0.31301881467544684	0.5619999999999999	0.5940188146754468	0.4867062769268545
NO	2	2	0	501	0.12498335710889208	0.312983357108892	0.5620332857822159	0.594	0.48673510325983826
NO	2	2	0	502	0.12589552238805968	0.30810447761194026	0.5660000000000001	0.5911044776119403	0.4901703785419923
NO	2	2	0	503	0.12526499454743734	0.3052649945474373	0.5694700109051254	0.59	0.4931754961372399
NO	2	2	0	504	0.12543219208537126	0.30456780791462873	0.57	0.5895678079146287	0.49363448015712996
NO	2	2	0	505	0.12597931912185822	0.3000206808781419	0.574	0.5870206808781419	0.49709858177226773
NO	2	2	0	506	0.12544949250845827	0.29744949250845815	0.5771010149830836	0.586	0.49978413952513434
NO	2	2	0	507	0.12575732899022818	0.2962426710097719	0.578	0.5852426710097719	0.5005626833874055
NO	2	2	0	508	0.12611781775972142	0.29188218224027856	0.582	0.5828821822402785	0.5040267850025433
NO	2	2	0	509	0.1257301587301588	0.2897301587301587	0.5845396825396825	0.582	0.506226214599456
NO	2	2	0	510	0.1262181184668989	0.287781881533101	0.5860000000000001	0.5807818815331011	0.507490886617681
NO	2	2	0	511	0.12621433207841093	0.283785667921589	0.5900000000000001	0.578785667921589	0.5109549882328188
NO	2	2	0	512	0.12585552193645977	0.28185552193645996	0.5922889561270802	0.5780000000000001	0.5129372823870183
NO	2	2	0	513	0.12645093008338681	0.27954906991661327	0.594	0.5765490699166133	0.5144190898479565
NO	2	2	0	514	0.12634811734811724	0.27565188265188273	0.598	0.5746518826518827	0.5178831914630943
NO	2	2	0	515	0.12604274084124822	0.27404274084124836	0.5999145183175034	0.5740000000000001	0.5195412129620629
NO	2	2	0	516	0.12675056947608188	0.2712494305239181	0.602	0.5722494305239181	0.521347293078232
NO	2	2	0	517	0.12645738045738042	0.26754261954261954	0.606	0.5705426195426195	0.5248113946933698
NO	2	2	0	518	0.1262164515160612	0.26621645151606127	0.6075670969678776	0.5700000000000001	0.5261685404777453
NO	2	2	0	519	0.12702802802802793	0.26297197197197203	0.61	0.567971971971972	0.5282754963085076
NO	2	2	0	520	0.12657083857065887	0.2594291614293411	0.614	0.5664291614293411	0.5317395979236453
NO	2	2	0	521	0.12638843398157618	0.2583884339815763	0.6152231320368475	0.5660000000000001	0.5327988613397379
NO	2	2	0	522	0.1273232712481267	0.2546767287518734	0.6179999999999999	0.5636767287518734	0.535203699538783
NO	2	2	0	523	0.1266465964470994	0.25135340355290053	0.622	0.5623534035529005	0.5386678011539208
NO	2	2	0	524	0.12650320441988938	0.25050320441988955	0.622993591160221	0.562	0.5395282763396478
NO	2	2	0	525	0.12753663994033182	0.24646336005966812	0.626	0.5594633600596681	0.5421319027690585
NO	2	2	0	526	0.1267549837897496	0.24324501621025035	0.63	0.5582450162102504	0.5455960043841963
NO	2	2	0	527	0.12665460910151694	0.24265460910151698	0.6306907817969661	0.558	0.5461942389688409
NO	2	2	0	528	0.12775117219078413	0.2382488278092159	0.634	0.5552488278092159	0.5490601059993341
NO	2	2	0	529	0.1268447315532587	0.23515526844674134	0.638	0.5541552684467413	0.5525242076144719
NO	2	2	0	530	0.12678634639696573	0.23478634639696588	0.6384273072060683	0.554	0.5528942665101472
NO	2	2	0	531	0.12798652575957725	0.2300134742404228	0.642	0.5510134742404228	0.5559883092296096
NO	2	2	0	532	0.12690284442245858	0.2270971555775415	0.6459999999999999	0.5500971555775415	0.5594524108447473
NO	2	2	0	533	0.12687196870925688	0.22687196870925697	0.6462560625814862	0.55	0.559674167545273
NO	2	2	0	534	0.12817584605175847	0.22182415394824162	0.6499999999999999	0.5468241539482416	0.562916512459885
NO	2	2	0	535	0.1270512552301254	0.21905125523012564	0.653897489539749	0.5460000000000002	0.5662918374122918
NO	2	2	0	536	0.12709427609427604	0.21890572390572388	0.654	0.5459057239057239	0.5663806140750228
NO	2	2	0	537	0.12838396338362423	0.21361603661637568	0.658	0.5426160366163757	0.5698447156901606
NO	2	2	0	538	0.12765606508875738	0.21165606508875745	0.6606878698224852	0.542	0.5721724792384983
NO	2	2	0	539	0.12821798832818387	0.20978201167181604	0.662	0.540782011671816	0.5733088173052984
NO	2	2	0	540	0.12857539144371832	0.20542460855628158	0.666	0.5384246085562816	0.5767729189204361
NO	2	2	0	541	0.12800202839756591	0.20400202839756598	0.6679959432048681	0.538	0.5785014564403628
NO	2	2	0	542	0.12884230154501863	0.20115769845498144	0.6699999999999999	0.5361576984549814	0.5802370205355738
NO	2	2	0	543	0.12868588184809038	0.1973141181519097	0.6739999999999999	0.5343141181519097	0.5837011221507116
NO	2	2	0	544	0.12811712677566334	0.1961171267756634	0.6757657464486733	0.534	0.5852303034319049
NO	2	2	0	545	0.12902428363283147	0.1929757163671686	0.6779999999999999	0.5319757163671686	0.5871652237658493
NO	2	2	0	546	0.128687215477997	0.18931278452200306	0.6819999999999999	0.530312784522003	0.5906293253809871
NO	2	2	0	547	0.12802165529516463	0.18802165529516468	0.6839566894096707	0.53	0.5923238681170779
NO	2	2	0	548	0.12883728994398502	0.18516271005601487	0.686	0.5281627100560149	0.5940934269961249
NO	2	2	0	549	0.12861708492604274	0.18138291507395715	0.6900000000000001	0.5263829150739572	0.5975575286112627
NO	2	2	0	550	0.12785297046133415	0.1798529704613342	0.6922940590773317	0.526	0.5995442420500141
NO	2	2	0	551	0.12855240108728483	0.17744759891271517	0.6940000000000001	0.5244475989127152	0.6010216302264004
NO	2	2	0	552	0.12854395931039042	0.17345604068960968	0.6979999999999998	0.5224560406896096	0.604485731841538
NO	2	2	0	553	0.12771625139457055	0.17171625139457053	0.700567497210859	0.522	0.6067092496502877
NO	2	2	0	554	0.12828872532619606	0.16971127467380398	0.702	0.520711274673804	0.6079498334566759
NO	2	2	0	555	0.12850650452488688	0.16549349547511316	0.706	0.5184934954751131	0.6114139350718136
NO	2	2	0	556	0.12771738331495774	0.16371738331495778	0.7085652333700845	0.518	0.6136354923369424
NO	2	2	0	557	0.12829873586161	0.16170126413838987	0.7100000000000001	0.5167012641383899	0.6148780366869515
NO	2	2	0	558	0.1285114416475972	0.1574885583524026	0.7140000000000002	0.5144885583524027	0.6183421383020893
NO	2	2	0	559	0.12770996978851967	0.15570996978851964	0.7165800604229607	0.514	0.620576536171672
NO	2	2	0	560	0.12826770060687787	0.153732299393122	0.7180000000000001	0.512732299393122	0.6218062399172269
NO	2	2	0	561	0.12849308229924405	0.14950691770075597	0.722	0.510506917700756	0.6252703415323646
NO	2	2	0	562	0.12752653399668323	0.14752653399668325	0.7249469320066335	0.51	0.6278224595133347
NO	2	2	0	563	0.1279545283727922	0.14604547162720782	0.726	0.5090454716272078	0.6287344431475024
NO	2	2	0	564	0.12841847567738873	0.14158152432261129	0.73	0.5065815243226113	0.6321985447626401
NO	2	2	0	565	0.12697364288152957	0.13902635711847044	0.734	0.5060263571184704	0.6356626463777779
NO	2	2	0	566	0.12693290457152784	0.1389329045715279	0.7341341908569442	0.506	0.6357788590688472
NO	2	2	0	567	0.12795784013831635	0.13404215986168366	0.738	0.5030421598616837	0.6391267479929157
NO	2	2	0	568	0.12663459226924778	0.13136540773075223	0.742	0.5023654077307522	0.6425908496080535
NO	2	2	0	569	0.12511856677524424	0.12911856677524425	0.7457628664495115	0.502	0.6458495875443786
NO	2	2	0	570	0.1251716171617162	0.1288283828382838	0.746	0.5018283828382838	0.6460549512231912
NO	2	2	0	-1	nan	nan	nan	nan	nan
NO	2	2	1	0	0.04767469879518049	0.20232530120481934	0.7500000000000001	0.5773253012048194	0.649519052838329
NO	2	2	1	1	0.047875	0.20387500000000008	0.74825	0.5780000000000001	0.6480035083817062
NO	2	2	1	2	0.04822994652406409	0.2057700534759359	0.746	0.5787700534759359	0.6460549512231912
NO	2	2	1	3	0.048962962962962986	0.20903703703703702	0.742	0.580037037037037	0.6425908496080535
NO	2	2	1	4	0.04847222222222214	0.21247222222222212	0.7390555555555557	0.582	0.6400408859191327
NO	2	2	1	5	0.04853230769230776	0.21346769230769225	0.738	0.5824676923076922	0.6391267479929157
NO	2	2	1	6	0.05025465838509324	0.21574534161490677	0.734	0.5827453416149068	0.6356626463777779
NO	2	2	1	7	0.049511013215859045	0.22048898678414097	0.73	0.585488986784141	0.6321985447626401
NO	2	2	1	8	0.05016000000000009	0.22215999999999997	0.72768	0.586	0.6301893658258603
NO	2	2	1	9	0.05058000000000007	0.22341999999999995	0.726	0.5864199999999999	0.6287344431475024
NO	2	2	1	10	0.0493157894736842	0.22868421052631582	0.722	0.5896842105263158	0.6252703415323646
NO	2	2	1	11	0.0493703703703704	0.2293703703703704	0.7212592592592592	0.59	0.624628841233265
NO	2	2	1	12	0.04912765957446796	0.2328723404255319	0.7180000000000001	0.5918723404255319	0.6218062399172269
NO	2	2	1	13	0.05056666666666665	0.23543333333333338	0.714	0.5924333333333334	0.6183421383020892
NO	2	2	1	14	0.049949494949494855	0.23794949494949486	0.7121010101010102	0.594	0.616697564808034
NO	2	2	1	15	0.04943018867924531	0.24056981132075472	0.71	0.5955698113207547	0.6148780366869514
NO	2	2	1	16	0.049178571428571405	0.24482142857142863	0.706	0.5978214285714286	0.6114139350718136
NO	2	2	1	17	0.051299168975069254	0.2467008310249308	0.702	0.5977008310249308	0.6079498334566759
NO	2	2	1	18	0.05118	0.24717999999999996	0.70164	0.598	0.6076380643113135
NO	2	2	1	19	0.04983478260869567	0.2521652173913044	0.698	0.6011652173913044	0.6044857318415381
NO	2	2	1	20	0.049847058823529466	0.25384705882352937	0.6963058823529412	0.602	0.6030185829221857
NO	2	2	1	21	0.049338983050847385	0.2566610169491525	0.6940000000000001	0.6036610169491525	0.6010216302264004
NO	2	2	1	22	0.04851648351648352	0.2605164835164835	0.690967032967033	0.606	0.5983950037270103
NO	2	2	1	23	0.04837588652482261	0.2616241134751773	0.6900000000000001	0.6066241134751773	0.5975575286112627
NO	2	2	1	24	0.04782474226804123	0.26617525773195877	0.686	0.6091752577319588	0.5940934269961249
NO	2	2	1	25	0.048052631578947236	0.2680526315789475	0.6838947368421052	0.6100000000000001	0.5922702156197366
NO	2	2	1	26	0.04821739130434788	0.2697826086956522	0.6819999999999999	0.6107826086956522	0.5906293253809871
NO	2	2	1	27	0.04872413793103458	0.2732758620689655	0.6779999999999999	0.6122758620689654	0.5871652237658493
NO	2	2	1	28	0.047584795321637396	0.27558479532163743	0.6768304093567251	0.614	0.5861523285567447
NO	2	2	1	29	0.04698333333333338	0.2790166666666667	0.6739999999999999	0.6160166666666667	0.5837011221507116
NO	2	2	1	30	0.046687943262411546	0.28268794326241126	0.6706241134751773	0.6179999999999999	0.5807775186599216
NO	2	2	1	31	0.04659447004608297	0.2834055299539171	0.6699999999999999	0.6184055299539171	0.5802370205355738
NO	2	2	1	32	0.046949458483754536	0.2870505415162455	0.666	0.6200505415162455	0.5767729189204361
NO	2	2	1	33	0.046363636363636274	0.2903636363636363	0.6632727272727273	0.622	0.5744110314555695
NO	2	2	1	34	0.04607011070110689	0.291929889298893	0.662	0.622929889298893	0.5733088173052984
NO	2	2	1	35	0.04523809523809519	0.29676190476190484	0.658	0.6257619047619049	0.5698447156901606
NO	2	2	1	36	0.045083333333333364	0.29708333333333337	0.6578333333333333	0.626	0.5697003781228631
NO	2	2	1	37	0.04405128205128206	0.30194871794871786	0.654	0.6289487179487179	0.5663806140750228
NO	2	2	1	38	0.04537647058823535	0.30462352941176474	0.6499999999999999	0.6296235294117647	0.562916512459885
NO	2	2	1	39	0.0452962962962965	0.30529629629629623	0.6494074074074073	0.6299999999999999	0.5624033122206054
NO	2	2	1	40	0.04258518518518506	0.3105851851851853	0.6468296296296296	0.6340000000000001	0.5601708911797388
NO	2	2	1	41	0.042410526315789565	0.3115894736842105	0.6459999999999999	0.6345894736842105	0.5594524108447473
NO	2	2	1	42	0.04247096774193537	0.31552903225806456	0.642	0.6365290322580646	0.5559883092296096
NO	2	2	1	43	0.04218749999999993	0.31818749999999996	0.6396250000000001	0.638	0.5539314988956217
NO	2	2	1	44	0.04228767123287669	0.31971232876712324	0.638	0.6387123287671232	0.5525242076144719
NO	2	2	1	45	0.0420385964912281	0.32396140350877195	0.634	0.640961403508772	0.5490601059993341
NO	2	2	1	46	0.041629787234042426	0.3256297872340425	0.632740425531915	0.642	0.5479692825120142
NO	2	2	1	47	0.040881578947368324	0.3291184210526316	0.63	0.6441184210526316	0.5455960043841963
NO	2	2	1	48	0.0403179723502306	0.33231797235023036	0.6273640552995391	0.6459999999999999	0.5433132093106262
NO	2	2	1	49	0.039497461928934	0.33450253807106606	0.626	0.6475025380710661	0.5421319027690585
NO	2	2	1	50	0.038008196721311616	0.3380081967213114	0.6239836065573771	0.6499999999999999	0.5403856548237227
NO	2	2	1	51	0.036673076923076864	0.3413269230769231	0.622	0.6523269230769231	0.5386678011539208
NO	2	2	1	52	0.038852941176470646	0.34314705882352947	0.6179999999999999	0.6521470588235294	0.535203699538783
NO	2	2	1	53	0.03765284974093264	0.3456528497409327	0.6166943005181347	0.654	0.5340729306177795
NO	2	2	1	54	0.035867469879517944	0.350132530120482	0.614	0.657132530120482	0.5317395979236453
NO	2	2	1	55	0.03576595744680844	0.35176595744680855	0.612468085106383	0.658	0.5304129207093372
NO	2	2	1	56	0.03542176870748304	0.35457823129251703	0.61	0.659578231292517	0.5282754963085076
NO	2	2	1	57	0.034227586206896476	0.3582275862068966	0.6075448275862069	0.662	0.526149254627492
NO	2	2	1	58	0.03361728395061714	0.3603827160493828	0.606	0.6633827160493828	0.5248113946933698
NO	2	2	1	59	0.033453333333333224	0.36454666666666674	0.602	0.6655466666666667	0.521347293078232
NO	2	2	1	60	0.03314912280701743	0.36514912280701756	0.601701754385965	0.666	0.5210890047999104
NO	2	2	1	61	0.03109259259259256	0.3709074074074074	0.598	0.6699074074074074	0.5178831914630943
NO	2	2	1	62	0.031051282051281937	0.37105128205128207	0.5978974358974359	0.67	0.5177943683447574
NO	2	2	1	63	0.028890109890109983	0.37689010989010985	0.5942197802197802	0.6739999999999999	0.5146094251015355
NO	2	2	1	64	0.024402298850574877	0.3804022988505747	0.5951954022988505	0.6779999999999999	0.5154543386065034
NO	2	2	1	65	0.02179999999999993	0.38420000000000004	0.594	0.6812	0.5144190898479565
NO	2	2	1	66	0.02138805970149249	0.3853880597014926	0.5932238805970149	0.682	0.5137469507286014
NO	2	2	1	67	0.01907272727272724	0.3909272727272727	0.5900000000000001	0.6859272727272727	0.5109549882328188
NO	2	2	1	68	0.021609523809523745	0.3923904761904762	0.5860000000000001	0.6853904761904762	0.507490886617681
NO	2	2	1	69	0.021290909090909027	0.39329090909090914	0.5854181818181818	0.686	0.5069870172918428
NO	2	2	1	70	0.02042857142857135	0.39357142857142857	0.5860000000000001	0.6865714285714286	0.507490886617681
NO	2	2	1	71	0.018733333333333158	0.39126666666666676	0.5900000000000001	0.6862666666666668	0.5109549882328188
NO	2	2	1	72	0.016029850746268504	0.38997014925373147	0.594	0.6869701492537315	0.5144190898479565
NO	2	2	1	73	0.015725490196078495	0.38772549019607844	0.596549019607843	0.6859999999999999	0.5166266055830933
NO	2	2	1	74	0.01604225352112676	0.3859577464788732	0.598	0.6849577464788732	0.5178831914630943
NO	2	2	1	75	0.01595057034220526	0.3820494296577947	0.602	0.6830494296577947	0.521347293078232
NO	2	2	1	76	0.014501022494887494	0.37949897750511247	0.606	0.6824989775051125	0.5248113946933698
NO	2	2	1	77	0.014096296296296162	0.3780962962962963	0.6078074074074075	0.682	0.5263766554231728
NO	2	2	1	78	0.014238493723849444	0.3757615062761506	0.61	0.6807615062761506	0.5282754963085076
NO	2	2	1	79	0.014177215189873249	0.3718227848101267	0.614	0.6788227848101267	0.5317395979236453
NO	2	2	1	80	0.01419254658385094	0.37019254658385103	0.615614906832298	0.678	0.5331381482651605
NO	2	2	1	81	0.014116279069767534	0.3678837209302326	0.6179999999999999	0.6768837209302325	0.535203699538783
NO	2	2	1	82	0.013969072164948249	0.3640309278350517	0.622	0.6750309278350517	0.5386678011539208
NO	2	2	1	83	0.01280851063829791	0.36119148936170214	0.626	0.6741914893617021	0.5421319027690585
NO	2	2	1	84	0.01273818181818187	0.3607381818181819	0.6265236363636363	0.674	0.5425853851623129
NO	2	2	1	85	0.012991666666666624	0.3570083333333333	0.63	0.6720083333333333	0.5455960043841963
NO	2	2	1	86	0.012832241153342028	0.3531677588466579	0.634	0.6701677588466579	0.5490601059993341
NO	2	2	1	87	0.012719298245614019	0.3527192982456141	0.6345614035087719	0.67	0.5495462956997043
NO	2	2	1	88	0.012599999999999834	0.3494000000000001	0.638	0.6684000000000001	0.5525242076144719
NO	2	2	1	89	0.012838827838827727	0.3451611721611722	0.642	0.6661611721611722	0.5559883092296096
NO	2	2	1	90	0.0126811594202898	0.3446811594202899	0.6426376811594203	0.666	0.5565405573131823
NO	2	2	1	91	0.01249356223175968	0.3415064377682404	0.6459999999999999	0.6645064377682404	0.5594524108447473
NO	2	2	1	92	0.012303252885624283	0.3376967471143758	0.6499999999999999	0.6626967471143758	0.562916512459885
NO	2	2	1	93	0.011996978851963713	0.3359969788519638	0.6520060422960725	0.662	0.56465379604935
NO	2	2	1	94	0.012279069767441864	0.33372093023255817	0.654	0.6607209302325582	0.5663806140750228
NO	2	2	1	95	0.012172914147520975	0.32982708585247894	0.658	0.658827085852479	0.5698447156901606
NO	2	2	1	96	0.01131527093596063	0.32731527093596063	0.6613694581280788	0.658	0.5727627520260647
NO	2	2	1	97	0.011304761904761818	0.3266952380952382	0.662	0.6576952380952382	0.5733088173052984
NO	2	2	1	98	0.012225000000000041	0.321775	0.666	0.654775	0.5767729189204361
NO	2	2	1	99	0.011821292775665238	0.3198212927756655	0.6683574144486693	0.6540000000000001	0.5788144997202321
NO	2	2	1	100	0.011827586206896612	0.31817241379310346	0.6699999999999999	0.6531724137931034	0.5802370205355738
NO	2	2	1	101	0.012102396514161229	0.31389760348583884	0.6739999999999999	0.6508976034858388	0.5837011221507116
NO	2	2	1	102	0.011490842490842534	0.3114908424908425	0.677018315018315	0.65	0.5863150596331965
NO	2	2	1	103	0.011603603603603574	0.3103963963963965	0.6779999999999999	0.6493963963963965	0.5871652237658493
NO	2	2	1	104	0.011991026919242254	0.3060089730807578	0.6819999999999999	0.6470089730807578	0.5906293253809871
NO	2	2	1	105	0.011485029940119684	0.3034850299401197	0.6850299401197606	0.646	0.5932533304966454
NO	2	2	1	106	0.011655870445344108	0.3023441295546558	0.686	0.6453441295546558	0.5940934269961249
NO	2	2	1	107	0.011990731204943317	0.29800926879505657	0.6900000000000001	0.6430092687950566	0.5975575286112627
NO	2	2	1	108	0.011218181818181794	0.2952181818181818	0.6935636363636364	0.642	0.6006437282320217
NO	2	2	1	109	0.011260869565217324	0.29473913043478267	0.6940000000000001	0.6417391304347827	0.6010216302264004
NO	2	2	1	110	0.011968576709796674	0.29003142329020337	0.698	0.6390314232902033	0.6044857318415381
NO	2	2	1	111	0.011298780487804971	0.28729878048780494	0.7014024390243901	0.638	0.6074323304714876
NO	2	2	1	112	0.011350626118068141	0.28664937388193207	0.7019999999999998	0.637649373881932	0.6079498334566757
NO	2	2	1	113	0.01208561020036436	0.2819143897996357	0.706	0.6349143897996357	0.6114139350718136
NO	2	2	1	114	0.011250871080139335	0.27925087108013935	0.7094982578397213	0.634	0.6144435152300004
NO	2	2	1	115	0.011304439746300243	0.2786955602536998	0.71	0.6336955602536998	0.6148780366869514
NO	2	2	1	116	0.011885764499121265	0.27411423550087877	0.714	0.6311142355008788	0.6183421383020892
NO	2	2	1	117	0.011286486486486336	0.27128648648648657	0.7174270270270271	0.6300000000000001	0.6213100307669505
NO	2	2	1	118	0.01138756855575862	0.27061243144424124	0.7180000000000001	0.6296124314442413	0.6218062399172269
NO	2	2	1	119	0.012138306789606035	0.265861693210394	0.722	0.626861693210394	0.6252703415323646
NO	2	2	1	120	0.011479289940828363	0.2634792899408284	0.7250414201183432	0.626	0.627904288618431
NO	2	2	1	121	0.011627906976744207	0.2623720930232558	0.726	0.6253720930232558	0.6287344431475024
NO	2	2	1	122	0.01247209920283432	0.2575279007971657	0.73	0.6225279007971657	0.6321985447626401
NO	2	2	1	123	0.011908424908424808	0.25590842490842486	0.7321831501831503	0.622	0.6340892082815249
NO	2	2	1	124	0.011885714285714277	0.25411428571428574	0.734	0.6211142857142857	0.6356626463777779
NO	2	2	1	125	0.012460317460317505	0.2495396825396825	0.738	0.6185396825396825	0.6391267479929157
NO	2	2	1	126	0.012265658747300123	0.24826565874730017	0.7394686825053997	0.618	0.6403986643526856
NO	2	2	1	127	0.01287220447284354	0.24512779552715647	0.742	0.6161277955271565	0.6425908496080535
NO	2	2	1	128	0.012915182357930544	0.24108481764206946	0.746	0.6140848176420695	0.6460549512231912
NO	2	2	1	129	0.012863760217983633	0.2408637602179836	0.7462724795640328	0.614	0.6462909254476557
NO	2	2	1	130	0.013140845070422569	0.23685915492957738	0.7500000000000001	0.6118591549295774	0.649519052838329
NO	2	2	1	131	0.013155279503105577	0.23315527950310555	0.7536894409937889	0.61	0.6527142024647138
NO	2	2	1	132	0.013242718446601964	0.23275728155339803	0.754	0.609757281553398	0.6529831544534667
NO	2	2	1	133	0.013259036144578351	0.22874096385542164	0.758	0.6077409638554216	0.6564472560686044
NO	2	2	1	134	0.013153354632587932	0.2251533546325879	0.7616932907348242	0.606	0.6596457396685239
NO	2	2	1	135	0.01323357664233571	0.22476642335766428	0.762	0.6057664233576643	0.6599113576837422
NO	2	2	1	136	0.01365849923430329	0.2203415007656967	0.766	0.6033415007656967	0.66337545929888
NO	2	2	1	137	0.012826994780014922	0.21717300521998506	0.77	0.6021730052199851	0.6668395609140177
NO	2	2	1	138	0.012683060109289657	0.21668306010928962	0.7706338797814207	0.602	0.6673885169076734
NO	2	2	1	139	0.013621276595744747	0.2123787234042554	0.7739999999999999	0.5993787234042554	0.6703036625291554
NO	2	2	1	140	0.013905405405405413	0.20990540540540553	0.7761891891891891	0.5980000000000001	0.6721995559806835
NO	2	2	1	141	0.014654320987654512	0.20734567901234563	0.7779999999999999	0.5963456790123456	0.6737677641442932
NO	2	2	1	142	0.015325991189427346	0.2033259911894273	0.7813480176211454	0.594	0.676667232456523
NO	2	2	1	143	0.016072463768116108	0.20192753623188403	0.7819999999999999	0.592927536231884	0.677231865759431
NO	2	2	1	144	0.017316666666666758	0.19731666666666664	0.7853666666666667	0.59	0.6801474846188386
NO	2	2	1	145	0.022751479289940924	0.19475147928994085	0.7824970414201182	0.586	0.6776623162559865
NO	2	2	1	146	0.024354838709677584	0.19364516129032255	0.7819999999999999	0.5846451612903225	0.677231865759431
NO	2	2	1	147	0.027788461538461484	0.19178846153846157	0.780423076923077	0.5820000000000001	0.6758662103150017
NO	2	2	1	148	0.030714285714285805	0.19128571428571434	0.7779999999999999	0.5802857142857143	0.6737677641442932
NO	2	2	1	149	0.03368571428571421	0.19231428571428583	0.7739999999999999	0.5793142857142858	0.6703036625291554
NO	2	2	1	150	0.03573015873015872	0.1917301587301588	0.7725396825396825	0.5780000000000001	0.6690389905109305
NO	2	2	1	151	0.03887134502923972	0.19112865497076026	0.77	0.5761286549707603	0.6668395609140177
NO	2	2	1	152	0.039646464646464596	0.1943535353535354	0.766	0.5773535353535354	0.66337545929888
NO	2	2	1	153	0.043356589147286795	0.19464341085271325	0.7619999999999999	0.5756434108527132	0.6599113576837421
NO	2	2	1	154	0.044609756097560904	0.1973902439024391	0.758	0.5763902439024391	0.6564472560686044
NO	2	2	1	155	0.045643356643356614	0.20035664335664338	0.754	0.5773566433566434	0.6529831544534667
NO	2	2	1	156	0.04767469879518049	0.20232530120481934	0.7500000000000001	0.5773253012048194	0.649519052838329
NO	2	2	1	-1	nan	nan	nan	nan	nan
NO	2	2	2	0	0.1112978723404256	0.5307021276595744	0.35800000000000004	0.7097021276595744	0.31003709455482903
NO	2	2	2	1	0.11147191011235963	0.5314719101123595	0.35705617977528087	0.71	0.3092197222636167
NO	2	2	2	2	0.10997777777777784	0.5360222222222222	0.354	0.7130222222222222	0.30657299293969126
NO	2	2	2	3	0.11237278106508886	0.5376272189349112	0.35	0.7126272189349112	0.3031088913245535
NO	2	2	2	4	0.1132085048010974	0.5407914951989026	0.34600000000000003	0.7137914951989026	0.29964478970941577
NO	2	2	2	5	0.11349999999999999	0.5415	0.34500000000000003	0.714	0.29877876430563133
NO	2	2	2	6	0.11353846153846164	0.5444615384615383	0.342	0.7154615384615384	0.296180688094278
NO	2	2	2	7	0.11371144278606982	0.5482885572139302	0.33799999999999997	0.7172885572139303	0.29271658647914023
NO	2	2	2	8	0.11435545023696686	0.5503554502369669	0.3352890995260663	0.718	0.2903688778015824
NO	2	2	2	9	0.11421387283236994	0.5517861271676301	0.33399999999999996	0.71878612716763	0.28925248486400246
NO	2	2	2	10	0.11384094052558785	0.5561590594744121	0.33	0.7211590594744122	0.28578838324886474
NO	2	2	2	11	0.11405923344947738	0.5580592334494773	0.32788153310104534	0.722	0.28395373709729355
NO	2	2	2	12	0.11370813397129192	0.5602918660287082	0.3259999999999999	0.7232918660287081	0.2823242816337269
NO	2	2	2	13	0.11407462686567166	0.5639253731343283	0.322	0.7249253731343284	0.27886018001858925
NO	2	2	2	14	0.11485142857142855	0.5668514285714286	0.3182971428571429	0.726	0.2756534116662903
NO	2	2	2	15	0.11486458333333344	0.5671354166666666	0.318	0.7261354166666666	0.2753960784034515
NO	2	2	2	16	0.11428785811732617	0.5717121418826738	0.314	0.7287121418826739	0.2719319767883137
NO	2	2	2	17	0.11476119402985085	0.5747611940298507	0.31047761194029844	0.73	0.2688814992466252
NO	2	2	2	18	0.11466753246753253	0.5753324675324675	0.31	0.7303324675324675	0.26846787517317594
NO	2	2	2	19	0.11471914893617036	0.5792808510638296	0.306	0.7322808510638297	0.2650037735580382
NO	2	2	2	20	0.11531746031746043	0.5826825396825396	0.302	0.7336825396825396	0.26153967194290045
NO	2	2	2	21	0.11531055900621118	0.5833105590062112	0.3013788819875776	0.734	0.2610017679653946
NO	2	2	2	22	0.11439712918660289	0.5876028708133971	0.298	0.7366028708133971	0.2580755703277627
NO	2	2	2	23	0.11536217948717942	0.5906378205128205	0.29400000000000004	0.7376378205128206	0.25461146871262497
NO	2	2	2	24	0.1154272211720227	0.5914272211720226	0.2931455576559547	0.738	0.25387149993661257
NO	2	2	2	25	0.11476943699731906	0.595230563002681	0.29	0.740230563002681	0.2511473670974872
NO	2	2	2	26	0.11564387464387466	0.5983561253561254	0.286	0.7413561253561254	0.24768326548234942
NO	2	2	2	27	0.11577796901893284	0.5997779690189329	0.2844440619621343	0.742	0.2463357836148432
NO	2	2	2	28	0.114985815602837	0.603014184397163	0.282	0.744014184397163	0.24421916386721168
NO	2	2	2	29	0.11564175824175826	0.6063582417582417	0.278	0.7453582417582417	0.24075506225207394
NO	2	2	2	30	0.1158126159554731	0.6078126159554731	0.2763747680890538	0.746	0.2393475701301534
NO	2	2	2	31	0.1152465753424658	0.6107534246575342	0.27399999999999997	0.7477534246575342	0.23729096063693617
NO	2	2	2	32	0.11542138866719875	0.6145786113328012	0.27	0.7495786113328012	0.23382685902179845
NO	2	2	2	33	0.1155488565488566	0.6155488565488565	0.2689022869022869	0.75	0.23287621159311195
NO	2	2	2	34	0.11525717852684148	0.6187428214731585	0.266	0.7517428214731585	0.23036275740666068
NO	2	2	2	35	0.11558984910836767	0.6224101508916323	0.262	0.7534101508916323	0.2268986557915229
NO	2	2	2	36	0.1157977736549165	0.6237977736549165	0.260404452690167	0.754	0.22551687128826758
NO	2	2	2	37	0.11525101214574901	0.626748987854251	0.25799999999999995	0.755748987854251	0.22343455417638514
NO	2	2	2	38	0.11535087719298243	0.6306491228070176	0.254	0.7576491228070176	0.21997045256124742
NO	2	2	2	39	0.1154444444444444	0.6314444444444445	0.2531111111111111	0.758	0.2192006522023279
NO	2	2	2	40	0.11491044776119397	0.635089552238806	0.25	0.760089552238806	0.21650635094610965
NO	2	2	2	41	0.11548399687743952	0.6385160031225605	0.24599999999999997	0.7615160031225605	0.21304224933097188
NO	2	2	2	42	0.11569042316258357	0.6396904231625835	0.24461915367483292	0.762	0.21184640133465482
NO	2	2	2	43	0.11504975124378114	0.6429502487562189	0.242	0.7639502487562189	0.20957814771583413
NO	2	2	2	44	0.11532457496136003	0.64667542503864	0.23800000000000002	0.76567542503864	0.2061140461006964
NO	2	2	2	45	0.11538251366120222	0.6473825136612021	0.23723497267759563	0.766	0.20545151300490502
NO	2	2	2	46	0.11469050715214557	0.6513094928478544	0.23399999999999999	0.7683094928478544	0.20264994448555862
NO	2	2	2	47	0.11484659090909086	0.6548465909090909	0.23030681818181822	0.77	0.1994515552102184
NO	2	2	2	48	0.11472164948453598	0.655278350515464	0.23	0.770278350515464	0.19918584287042088
NO	2	2	2	49	0.11393088857545838	0.6600691114245416	0.226	0.7730691114245416	0.19572174125528313
NO	2	2	2	50	0.11415789473684204	0.6621578947368422	0.2236842105263158	0.774	0.193716208741256
NO	2	2	2	51	0.11376606683804619	0.6642339331619538	0.22200000000000003	0.7752339331619538	0.1922576396401454
NO	2	2	2	52	0.11306829268292684	0.6689317073170732	0.21799999999999997	0.7779317073170732	0.1887935380250076
NO	2	2	2	53	0.11308308605341247	0.6690830860534125	0.21783382789317504	0.778	0.18864962875909683
NO	2	2	2	54	0.1106277372262773	0.6746277372262774	0.21474452554744525	0.782	0.18597421444772397
NO	2	2	2	55	0.1090571428571428	0.6769428571428572	0.21400000000000002	0.7839428571428572	0.18532943640986987
NO	2	2	2	56	0.10737499999999991	0.6793750000000001	0.21325000000000002	0.786	0.18467991735703154
NO	2	2	2	57	0.10583243243243229	0.6801675675675677	0.21400000000000002	0.7871675675675677	0.18532943640986987
NO	2	2	2	58	0.10173429951690821	0.6817342995169082	0.21653140096618356	0.79	0.1875216939537493
NO	2	2	2	59	0.09938297872340418	0.6826170212765958	0.21799999999999997	0.7916170212765958	0.1887935380250076
NO	2	2	2	60	0.09556756756756754	0.6824324324324325	0.222	0.7934324324324324	0.19225763964014536
NO	2	2	2	61	0.09446153846153846	0.6824615384615385	0.2230769230769231	0.794	0.19319028238268246
NO	2	2	2	62	0.09207692307692303	0.681923076923077	0.226	0.794923076923077	0.19572174125528313
NO	2	2	2	63	0.0910677966101695	0.6790677966101695	0.22986440677966102	0.794	0.19906841569702638
NO	2	2	2	64	0.09103846153846148	0.6789615384615385	0.23	0.7939615384615385	0.19918584287042088
NO	2	2	2	65	0.09078947368421045	0.6787894736842106	0.23042105263157894	0.794	0.19955048514569854
NO	2	2	2	66	0.08876306620209062	0.6772369337979094	0.23399999999999999	0.7942369337979094	0.20264994448555862
NO	2	2	2	67	0.08646236559139772	0.6755376344086023	0.23800000000000002	0.7945376344086023	0.2061140461006964
NO	2	2	2	68	0.08679423868312752	0.6747942386831276	0.23841152263374488	0.794	0.20647043515575172
NO	2	2	2	69	0.08747727272727265	0.6705227272727273	0.24200000000000002	0.7915227272727273	0.20957814771583416
NO	2	2	2	70	0.08748587570621463	0.6674858757062148	0.2450282485875706	0.79	0.21220068792164462
NO	2	2	2	71	0.08774782608695655	0.6662521739130435	0.24599999999999997	0.7892521739130435	0.21304224933097188
NO	2	2	2	72	0.08662068965517244	0.6633793103448276	0.25	0.7883793103448276	0.21650635094610965
NO	2	2	2	73	0.08582894736842106	0.6601710526315789	0.254	0.7871710526315789	0.21997045256124742
NO	2	2	2	74	0.08610552763819096	0.658105527638191	0.2557889447236181	0.786	0.2215197241378668
NO	2	2	2	75	0.0868565400843882	0.6551434599156118	0.25799999999999995	0.7841434599156119	0.22343455417638514
NO	2	2	2	76	0.08675535168195714	0.6512446483180429	0.262	0.7822446483180429	0.2268986557915229
NO	2	2	2	77	0.08674193548387094	0.650741935483871	0.262516129032258	0.782	0.22734563664508906
NO	2	2	2	78	0.08719512195121948	0.6468048780487805	0.266	0.7798048780487805	0.23036275740666068
NO	2	2	2	79	0.08666739606126905	0.6433326039387309	0.27	0.7783326039387309	0.23382685902179842
NO	2	2	2	80	0.08664651162790699	0.642646511627907	0.27070697674418603	0.778	0.23443911884214835
NO	2	2	2	81	0.08666197183098595	0.6393380281690141	0.27399999999999997	0.7763380281690141	0.23729096063693617
NO	2	2	2	82	0.08727681660899644	0.6352768166089966	0.27744636678200696	0.774	0.240275601820913
NO	2	2	2	83	0.08763492063492062	0.6343650793650794	0.278	0.7733650793650794	0.24075506225207394
NO	2	2	2	84	0.08826848249027247	0.6297315175097276	0.282	0.7707315175097276	0.24421916386721168
NO	2	2	2	85	0.08757575757575758	0.6275757575757576	0.28484848484848485	0.77	0.24668602410829463
NO	2	2	2	86	0.08746060606060607	0.626539393939394	0.286	0.769539393939394	0.24768326548234942
NO	2	2	2	87	0.08967272727272729	0.6216727272727273	0.28865454545454544	0.766	0.2499821692814863
NO	2	2	2	88	0.08979144385026744	0.6202085561497326	0.29	0.7652085561497326	0.2511473670974872
NO	2	2	2	89	0.09044999999999992	0.61555	0.29400000000000004	0.7625500000000001	0.25461146871262497
NO	2	2	2	90	0.09024137931034482	0.6142413793103448	0.29551724137931035	0.762	0.2559254382907806
NO	2	2	2	91	0.08994736842105272	0.6120526315789473	0.298	0.7610526315789473	0.2580755703277627
NO	2	2	2	92	0.09100000000000003	0.607	0.302	0.758	0.26153967194290045
NO	2	2	2	93	0.09100000000000003	0.607	0.302	0.758	0.26153967194290045
NO	2	2	2	94	0.09119682539682544	0.6028031746031746	0.306	0.7558031746031746	0.2650037735580382
NO	2	2	2	95	0.09176521739130428	0.5997652173913044	0.30846956521739133	0.754	0.2671424797726015
NO	2	2	2	96	0.09202028985507243	0.5979797101449276	0.31	0.7529797101449276	0.26846787517317594
NO	2	2	2	97	0.09205521472392636	0.5939447852760736	0.314	0.7509447852760737	0.2719319767883137
NO	2	2	2	98	0.09188405797101445	0.5918840579710145	0.31623188405797104	0.75	0.27386484508081815
NO	2	2	2	99	0.09235555555555558	0.5896444444444444	0.318	0.7486444444444444	0.2753960784034515
NO	2	2	2	100	0.09298058252427183	0.5850194174757282	0.322	0.7460194174757282	0.27886018001858925
NO	2	2	2	101	0.09298148148148144	0.5849814814814815	0.322037037037037	0.746	0.2788922550335442
NO	2	2	2	102	0.0944655870445345	0.5795344129554655	0.326	0.7425344129554655	0.28232428163372697
NO	2	2	2	103	0.09468720379146922	0.5786872037914692	0.32662559241706157	0.742	0.28286606055931723
NO	2	2	2	104	0.09693370165745857	0.5730662983425414	0.33	0.7380662983425414	0.28578838324886474
NO	2	2	2	105	0.09693548387096779	0.5729354838709677	0.3301290322580645	0.738	0.28590012846225626
NO	2	2	2	106	0.09697802197802197	0.5690219780219781	0.33399999999999996	0.736021978021978	0.28925248486400246
NO	2	2	2	107	0.09721359223300968	0.5652135922330097	0.3375728155339806	0.734	0.29234663387946536
NO	2	2	2	108	0.09722000000000003	0.5647800000000001	0.3379999999999999	0.73378	0.2927165864791402
NO	2	2	2	109	0.09879354838709681	0.5592064516129032	0.342	0.7302064516129032	0.296180688094278
NO	2	2	2	110	0.09892344497607664	0.5589234449760765	0.3421531100478469	0.73	0.29631328528528805
NO	2	2	2	111	0.10022891566265063	0.5537710843373493	0.34600000000000003	0.7267710843373494	0.29964478970941577
NO	2	2	2	112	0.10020661157024796	0.5522066115702479	0.3475867768595042	0.726	0.30101897877988365
NO	2	2	2	113	0.10032727272727271	0.5496727272727273	0.35	0.7246727272727274	0.3031088913245535
NO	2	2	2	114	0.10083838383838384	0.5451616161616162	0.354	0.7221616161616161	0.30657299293969126
NO	2	2	2	115	0.10091078066914505	0.5449107806691449	0.35417843866171006	0.722	0.3067275253537495
NO	2	2	2	116	0.1042108108108108	0.5402108108108108	0.3555783783783784	0.718	0.30793990871215104
NO	2	2	2	117	0.10624637681159427	0.5357536231884057	0.35800000000000004	0.7147536231884057	0.31003709455482903
NO	2	2	2	118	0.10635	0.53435	0.3593	0.714	0.3111629275797488
NO	2	2	2	119	0.10976470588235299	0.5297647058823529	0.3604705882352941	0.71	0.31217668672888466
NO	2	2	2	120	0.11129787234042549	0.5307021276595745	0.35800000000000004	0.7097021276595745	0.31003709455482903
NO	2	2	2	-1	nan	nan	nan	nan	nan
NO	1	1	0	0	0.12626825375714856	0.13573174624285145	0.738	0.5047317462428514	0.6391267479929157
NO	1	1	0	1	0.12583089770354905	0.13216910229645096	0.742	0.503169102296451	0.6425908496080535
NO	1	1	0	2	0.12426843727768555	0.12973156272231445	0.746	0.5027315627223145	0.6460549512231912
NO	1	1	0	3	0.12232904908261155	0.1276709509173884	0.7500000000000001	0.5026709509173884	0.649519052838329
NO	1	1	0	4	0.11918391277514906	0.12681608722485094	0.754	0.5038160872248509	0.6529831544534667
NO	1	1	0	5	0.11565620253164555	0.1276562025316456	0.7566875949367088	0.506	0.6553106799437389
NO	1	1	0	6	0.11310109890109898	0.128898901098901	0.758	0.507898901098901	0.6564472560686044
NO	1	1	0	7	0.11002911306702778	0.13002911306702775	0.7599417738659445	0.51	0.6581288815649171
NO	1	1	0	8	0.10602398433675964	0.13197601566324035	0.762	0.5129760156632404	0.6599113576837422
NO	1	1	0	9	0.1045812650120096	0.13258126501200962	0.7628374699759808	0.514	0.6606366279578483
NO	1	1	0	10	0.09934945287680896	0.13534945287680905	0.7653010942463819	0.518	0.6627701891613956
NO	1	1	0	11	0.09775393329137816	0.13624606670862183	0.766	0.5192460667086218	0.66337545929888
NO	1	1	0	12	0.09404370629370629	0.13804370629370633	0.7679125874125874	0.522	0.665031808585139
NO	1	1	0	13	0.08932563025210083	0.14132563025210088	0.7693487394957983	0.526	0.6662755527728976
NO	1	1	0	14	0.0868245614035088	0.14317543859649118	0.77	0.5281754385964912	0.6668395609140177
NO	1	1	0	15	0.08462509012256658	0.1446250901225667	0.7707498197548667	0.53	0.6674889238699917
NO	1	1	0	16	0.08039461467038067	0.14839461467038073	0.7712107706592386	0.534	0.6678881190630752
NO	1	1	0	17	0.07670702541106122	0.1527070254110613	0.7705859491778775	0.538	0.6673470077873862
NO	1	1	0	18	0.07627808471454878	0.1537219152854512	0.77	0.5387219152854512	0.6668395609140177
NO	1	1	0	19	0.07625053533190573	0.15774946466809425	0.766	0.5407494646680943	0.66337545929888
NO	1	1	0	20	0.07620164609053492	0.16020164609053505	0.76359670781893	0.542	0.6612941472173568
NO	1	1	0	21	0.07609872241579552	0.16190127758420447	0.762	0.5429012775842045	0.6599113576837422
NO	1	1	0	22	0.07782943143812704	0.16417056856187295	0.758	0.543170568561873	0.6564472560686044
NO	1	1	0	23	0.07844497607655498	0.167555023923445	0.754	0.544555023923445	0.6529831544534667
NO	1	1	0	24	0.07943508771929808	0.17056491228070175	0.7500000000000001	0.5455649122807018	0.649519052838329
NO	1	1	0	25	0.08121146953405012	0.17278853046594989	0.746	0.5457885304659499	0.6460549512231912
NO	1	1	0	26	0.0815339366515836	0.17353393665158373	0.7449321266968326	0.546	0.645130145814625
NO	1	1	0	27	0.08208474576271185	0.17591525423728815	0.742	0.5469152542372882	0.6425908496080535
NO	1	1	0	28	0.0824256854256854	0.1795743145743146	0.738	0.5485743145743146	0.6391267479929157
NO	1	1	0	29	0.08337988826815634	0.18262011173184367	0.734	0.5496201117318437	0.6356626463777779
NO	1	1	0	30	0.0834963503649635	0.1834963503649636	0.7330072992700729	0.55	0.6348029423273057
NO	1	1	0	31	0.08382117310443493	0.18617882689556509	0.73	0.5511788268955651	0.6321985447626401
NO	1	1	0	32	0.08437413073713484	0.18962586926286518	0.726	0.5526258692628652	0.6287344431475024
NO	1	1	0	33	0.08475800711743775	0.19275800711743785	0.7224839857651244	0.554	0.6256894855000324
NO	1	1	0	34	0.08475362318840574	0.1932463768115943	0.722	0.5542463768115943	0.6252703415323646
NO	1	1	0	35	0.084078393881453	0.19792160611854687	0.7180000000000001	0.5569216061185469	0.6218062399172269
NO	1	1	0	36	0.08504864864864858	0.20095135135135145	0.714	0.5579513513513514	0.6183421383020892
NO	1	1	0	37	0.08508256880733944	0.20108256880733955	0.713834862385321	0.558	0.6181991249326568
NO	1	1	0	38	0.08539230769230766	0.20460769230769238	0.71	0.5596076923076924	0.6148780366869514
NO	1	1	0	39	0.0851804949053857	0.20881950509461433	0.706	0.5618195050946143	0.6114139350718136
NO	1	1	0	40	0.0851890243902439	0.209189024390244	0.7056219512195121	0.562	0.6110865352240414
NO	1	1	0	41	0.08496575342465751	0.21303424657534253	0.702	0.5640342465753425	0.6079498334566759
NO	1	1	0	42	0.08532029795158291	0.21667970204841713	0.698	0.5656797020484171	0.6044857318415381
NO	1	1	0	43	0.08560992907801412	0.21760992907801424	0.6967801418439716	0.5660000000000001	0.603429303689404
NO	1	1	0	44	0.08584705882352928	0.2201529411764706	0.6940000000000001	0.5671529411764706	0.6010216302264004
NO	1	1	0	45	0.0859803921568626	0.2240196078431373	0.6900000000000001	0.5690196078431373	0.5975575286112627
NO	1	1	0	46	0.08636363636363631	0.22636363636363643	0.6872727272727273	0.5700000000000001	0.595195641146396
NO	1	1	0	47	0.08649090909090895	0.22750909090909088	0.6860000000000002	0.570509090909091	0.594093426996125
NO	1	1	0	48	0.08758037578288103	0.23041962421711903	0.6819999999999999	0.571419624217119	0.5906293253809871
NO	1	1	0	49	0.08732211538461532	0.23467788461538475	0.6779999999999999	0.5736778846153847	0.5871652237658493
NO	1	1	0	50	0.08735356200527711	0.23535356200527718	0.6772928759894458	0.5740000000000001	0.5865528364090835
NO	1	1	0	51	0.08698709677419347	0.2390129032258066	0.6739999999999999	0.5760129032258066	0.5837011221507116
NO	1	1	0	52	0.08608833922261483	0.24208833922261497	0.6718233215547702	0.5780000000000001	0.5818160633212726
NO	1	1	0	53	0.08564210526315796	0.2443578947368421	0.6699999999999999	0.5793578947368421	0.5802370205355738
NO	1	1	0	54	0.08797167755991275	0.24602832244008715	0.666	0.5790283224400872	0.5767729189204361
NO	1	1	0	55	0.08641787941787948	0.25041787941787935	0.6631642411642412	0.582	0.5743170797296628
NO	1	1	0	56	0.08617525773195867	0.25182474226804125	0.662	0.5828247422680413	0.5733088173052984
NO	1	1	0	57	0.08746823956442829	0.25453176043557163	0.658	0.5835317604355716	0.5698447156901606
NO	1	1	0	58	0.08684782608695663	0.2588478260869565	0.6543043478260869	0.586	0.5666441870240007
NO	1	1	0	59	0.08676470588235319	0.25923529411764706	0.6539999999999998	0.586235294117647	0.5663806140750227
NO	1	1	0	60	0.08646502057613181	0.2635349794238683	0.6499999999999999	0.5885349794238682	0.562916512459885
NO	1	1	0	61	0.08621917808219182	0.2662191780821918	0.6475616438356163	0.59	0.5608048340780545
NO	1	1	0	62	0.08628414442700172	0.2677158555729984	0.6459999999999999	0.5907158555729983	0.5594524108447473
NO	1	1	0	63	0.08600894454382824	0.2719910554561717	0.642	0.5929910554561717	0.5559883092296096
NO	1	1	0	64	0.08597577854671268	0.2739757785467127	0.6400484429065746	0.594	0.5542982112097674
NO	1	1	0	65	0.08609756097560972	0.2759024390243902	0.638	0.5949024390243902	0.5525242076144719
NO	1	1	0	66	0.08594469357249623	0.2800553064275037	0.634	0.5970553064275037	0.5490601059993341
NO	1	1	0	67	0.0861326164874553	0.2821326164874552	0.6317347670250896	0.598	0.5470983566975715
NO	1	1	0	68	0.08616262975778544	0.2838373702422145	0.63	0.5988373702422145	0.5455960043841963
NO	1	1	0	69	0.08543557168784044	0.2885644283121596	0.626	0.6015644283121596	0.5421319027690585
NO	1	1	0	70	0.08542857142857152	0.2894285714285714	0.6251428571428571	0.602	0.5413895952801004
NO	1	1	0	71	0.08535514018691603	0.292644859813084	0.622	0.603644859813084	0.5386678011539208
NO	1	1	0	72	0.08556804733727819	0.29643195266272193	0.6179999999999999	0.6054319526627219	0.535203699538783
NO	1	1	0	73	0.08538095238095245	0.2973809523809524	0.6172380952380951	0.606	0.5345438706597091
NO	1	1	0	74	0.08467521367521369	0.30132478632478626	0.614	0.6083247863247863	0.5317395979236453
NO	1	1	0	75	0.0844033412887828	0.30440334128878277	0.6111933174224344	0.61	0.5293089395111144
NO	1	1	0	76	0.08422958397534674	0.3057704160246533	0.61	0.6107704160246533	0.5282754963085076
NO	1	1	0	77	0.08376368491321762	0.31023631508678234	0.606	0.6132363150867823	0.5248113946933698
NO	1	1	0	78	0.08400350877192986	0.3120035087719298	0.6039929824561404	0.614	0.5230732665145463
NO	1	1	0	79	0.08400872600349041	0.31399127399650956	0.602	0.6149912739965095	0.521347293078232
NO	1	1	0	80	0.08334492350486788	0.3186550764951321	0.598	0.6176550764951321	0.5178831914630943
NO	1	1	0	81	0.0833002421307506	0.31930024213075064	0.5973995157384987	0.618	0.5173631568380614
NO	1	1	0	82	0.08337687861271681	0.3226231213872833	0.594	0.6196231213872833	0.5144190898479565
NO	1	1	0	83	0.08244382022471897	0.326443820224719	0.591112359550562	0.622	0.5119183198617476
NO	1	1	0	84	0.08204347826086955	0.32795652173913037	0.5900000000000001	0.6229565217391304	0.5109549882328188
NO	1	1	0	85	0.08178467153284663	0.3322153284671533	0.5860000000000001	0.6252153284671533	0.507490886617681
NO	1	1	0	86	0.08184479371316311	0.33384479371316306	0.5843104125736739	0.626	0.5060276609845679
NO	1	1	0	87	0.08162616822429902	0.33637383177570096	0.582	0.6273738317757009	0.5040267850025433
NO	1	1	0	88	0.08104044117647058	0.3409595588235295	0.578	0.6299595588235295	0.5005626833874055
NO	1	1	0	89	0.08103072625698327	0.3410307262569832	0.5779385474860336	0.63	0.5005094639491842
NO	1	1	0	90	0.08042230347349177	0.3455776965265082	0.574	0.6325776965265082	0.49709858177226773
NO	1	1	0	91	0.08034602076124575	0.3483460207612457	0.5713079584775086	0.634	0.49476720542574765
NO	1	1	0	92	0.08003448275862068	0.3499655172413793	0.57	0.6349655172413793	0.49363448015712996
NO	1	1	0	93	0.07941526717557246	0.35458473282442754	0.566	0.6375847328244275	0.49017037854199225
NO	1	1	0	94	0.07939882697947209	0.3553988269794721	0.5652023460410558	0.638	0.4894795899501173
NO	1	1	0	95	0.07867906482465459	0.3593209351753454	0.5619999999999999	0.6403209351753454	0.4867062769268545
NO	1	1	0	96	0.07823824451410666	0.36223824451410663	0.5595235109717868	0.642	0.4845615745162284
NO	1	1	0	97	0.07802507522567703	0.3639749247743229	0.558	0.6429749247743229	0.48324217531171676
NO	1	1	0	98	0.07762132352941176	0.3683786764705882	0.554	0.6453786764705882	0.479778073696579
NO	1	1	0	99	0.07738020247469068	0.36938020247469067	0.5532395950506187	0.646	0.4791195436932514
NO	1	1	0	100	0.07659999999999989	0.3734000000000001	0.5499999999999999	0.6484000000000001	0.4763139720814412
NO	1	1	0	101	0.07625162972620603	0.376251629726206	0.547496740547588	0.65	0.4741460858033889
NO	1	1	0	102	0.07579538300104927	0.37820461699895075	0.5459999999999999	0.6512046169989507	0.47284987046630345
NO	1	1	0	103	0.07552425531914886	0.3824757446808511	0.542	0.6534757446808511	0.46938576885116573
NO	1	1	0	104	0.0753864491844416	0.38338644918444165	0.5412271016311168	0.654	0.46871641922916923
NO	1	1	0	105	0.07455745489078824	0.3874425451092117	0.538	0.6564425451092117	0.465921667236028
NO	1	1	0	106	0.07419883040935682	0.39019883040935666	0.5356023391812865	0.6579999999999999	0.4638452320573635
NO	1	1	0	107	0.07392968750000006	0.3920703125000001	0.5339999999999999	0.6590703125	0.4624575656208902
NO	1	1	0	108	0.07297628458498029	0.3969762845849803	0.5300474308300395	0.662	0.45903454030948926
NO	1	1	0	109	0.07296257796257788	0.3970374220374221	0.53	0.6620374220374221	0.45899346400575247
NO	1	1	0	110	0.072703275529865	0.401296724470135	0.526	0.664296724470135	0.4555293623906147
NO	1	1	0	111	0.07205489260143194	0.404054892601432	0.523890214797136	0.666	0.453702234808406
NO	1	1	0	112	0.0716542056074766	0.40634579439252344	0.5219999999999999	0.6673457943925234	0.4520652607754769
NO	1	1	0	113	0.0711823899371068	0.41081761006289325	0.5179999999999999	0.6698176100628932	0.44860115916033916
NO	1	1	0	114	0.07109880749574105	0.4110988074957411	0.5178023850085178	0.67	0.448430019557547
NO	1	1	0	115	0.07025798525798521	0.4157420147420148	0.514	0.6727420147420148	0.44513705754520144
NO	1	1	0	116	0.06982315112540183	0.41782315112540197	0.5123536977491961	0.674	0.4437113179736978
NO	1	1	0	117	0.06954905847373649	0.42045094152626367	0.5099999999999999	0.6754509415262636	0.4416729559300636
NO	1	1	0	118	0.06879108635097486	0.42479108635097496	0.5064178272980502	0.678	0.438570703369432
NO	1	1	0	119	0.06868387776606943	0.42531612223393056	0.506	0.6783161222339306	0.43820885431492596
NO	1	1	0	120	0.06868639053254433	0.42931360946745567	0.502	0.6803136094674557	0.4347447526997882
NO	1	1	0	121	0.06785074626865673	0.43185074626865677	0.5002985074626866	0.682	0.4332712169381251
NO	1	1	0	122	0.06741400617919674	0.4345859938208033	0.49799999999999994	0.6835859938208033	0.43128065108465036
NO	1	1	0	123	0.0663755868544601	0.43837558685446015	0.4952488262910798	0.686	0.4288980647625017
NO	1	1	0	124	0.06601754385964909	0.4399824561403509	0.494	0.6869824561403509	0.42781654946951264
NO	1	1	0	125	0.06618543046357617	0.44381456953642384	0.49	0.6888145695364238	0.4243524478543749
NO	1	1	0	126	0.06569514563106782	0.445695145631068	0.48860970873786413	0.6900000000000001	0.4231484203027057
NO	1	1	0	127	0.06519597315436232	0.4488040268456377	0.486	0.6918040268456377	0.42088834623923715
NO	1	1	0	128	0.06402763819095475	0.4520276381909548	0.48394472361809043	0.6940000000000001	0.4191084246807053
NO	1	1	0	129	0.06359144676979073	0.45440855323020934	0.48199999999999993	0.6954085532302093	0.4174242446240993
NO	1	1	0	130	0.06287122207621548	0.45887122207621556	0.47825755584756896	0.6980000000000001	0.4141831929158496
NO	1	1	0	131	0.06278149386845033	0.4592185061315497	0.478	0.6982185061315497	0.4139601430089616
NO	1	1	0	132	0.06260759493670898	0.46339240506329105	0.474	0.700392405063291	0.4104960413938239
NO	1	1	0	133	0.06182467532467534	0.4658246753246753	0.47235064935064935	0.702	0.40906766183173787
NO	1	1	0	134	0.061284360189573506	0.4687156398104265	0.47	0.7037156398104265	0.4070319397786861
NO	1	1	0	135	0.060355836849507793	0.47235583684950766	0.46728832630098455	0.706	0.40468356146856466
NO	1	1	0	136	0.05998896247240626	0.47401103752759377	0.46599999999999997	0.7070110375275938	0.40356783816354835
NO	1	1	0	137	0.05977056277056275	0.4782294372294372	0.462	0.7092294372294372	0.40010373654841064
NO	1	1	0	138	0.05952507374631277	0.47952507374631265	0.46094985250737464	0.71	0.39919428214207653
NO	1	1	0	139	0.0593022071307302	0.48269779286926984	0.45799999999999996	0.7116977928692698	0.39663963493327287
NO	1	1	0	140	0.058091787439613574	0.48609178743961345	0.455816425120773	0.714	0.39474860361679676
NO	1	1	0	141	0.057619339045287654	0.48838066095471233	0.454	0.7153806609547123	0.39317553331813515
NO	1	1	0	142	0.05648817802503475	0.49248817802503475	0.4510236439499305	0.718	0.3905979333680674
NO	1	1	0	143	0.056221987315010546	0.49377801268498944	0.45	0.7187780126849894	0.3897114317029974
NO	1	1	0	144	0.056695473251028805	0.4973045267489712	0.446	0.7203045267489712	0.3862473300878596
NO	1	1	0	145	0.05565814696485627	0.4996581469648562	0.4446837060702875	0.722	0.38510738610588136
NO	1	1	0	146	0.05440740740740735	0.5035925925925927	0.44199999999999995	0.7245925925925927	0.38278322847272184
NO	1	1	0	147	0.054041095890411006	0.5060410958904109	0.4399178082191781	0.726	0.3809799974949789
NO	1	1	0	148	0.05402890173410413	0.5079710982658959	0.43799999999999994	0.7269710982658959	0.37931912685758407
NO	1	1	0	149	0.052483578708946654	0.5124835787089469	0.43503284258210645	0.7300000000000001	0.37674949315666084
NO	1	1	0	150	0.05184556962025322	0.5141544303797467	0.43400000000000005	0.7311544303797468	0.3758550252424464
NO	1	1	0	151	0.05209913043478259	0.5179008695652174	0.43	0.7329008695652174	0.3723909236273086
NO	1	1	0	152	0.051401524777636654	0.5194015247776366	0.4291969504447268	0.734	0.37169546231194417
NO	1	1	0	153	0.0502260198456449	0.5237739801543551	0.42600000000000005	0.736773980154355	0.36892682201217086
NO	1	1	0	154	0.04986201550387598	0.5258620155038759	0.4242759689922481	0.738	0.3674337673625456
NO	1	1	0	155	0.04911068211068209	0.5288893178893179	0.422	0.7398893178893179	0.3654627203970331
NO	1	1	0	156	0.048394557823129236	0.5323945578231293	0.4192108843537415	0.742	0.3630472753932806
NO	1	1	0	157	0.04808365508365503	0.533916344916345	0.418	0.742916344916345	0.3619986187818953
NO	1	1	0	158	0.04714728682170538	0.5388527131782946	0.414	0.7458527131782946	0.35853451716675755
NO	1	1	0	159	0.04705864197530868	0.5390586419753086	0.4138827160493827	0.746	0.3584329462860668
NO	1	1	0	160	0.046071012805587785	0.5439289871944122	0.41000000000000003	0.7489289871944121	0.35507041555161983
NO	1	1	0	161	0.045675477239353834	0.545675477239354	0.4086490455212922	0.75	0.3539004546537025
NO	1	1	0	162	0.04484468339307052	0.5491553166069295	0.40599999999999997	0.7521553166069295	0.35160631393648206
NO	1	1	0	163	0.043934624697336555	0.5519346246973366	0.4041307506053269	0.754	0.34998749647468647
NO	1	1	0	164	0.043155136268343885	0.5548448637316561	0.402	0.7558448637316562	0.34814221232134435
NO	1	1	0	165	0.0423835800807536	0.5583835800807537	0.39923283983849267	0.758	0.3457457813251387
NO	1	1	0	166	0.04167630057803484	0.5603236994219651	0.398	0.7593236994219652	0.3446781107062066
NO	1	1	0	167	0.041704607046070374	0.5642953929539296	0.394	0.7612953929539296	0.3412140090910688
NO	1	1	0	168	0.04138348082595866	0.5653834808259588	0.39323303834808254	0.762	0.3405498008167798
NO	1	1	0	169	0.04034303030303038	0.5696569696969697	0.38999999999999996	0.7646569696969696	0.33774990747593103
NO	1	1	0	170	0.039733774834437074	0.5717337748344371	0.3885324503311258	0.766	0.3364789721813706
NO	1	1	0	171	0.0388371040723981	0.575162895927602	0.38599999999999995	0.7681628959276019	0.33428580586079326
NO	1	1	0	172	0.03846835443037977	0.5784683544303797	0.38306329113924054	0.77	0.3317425413838567
NO	1	1	0	173	0.037315186246418386	0.5806848137535816	0.382	0.7716848137535817	0.33082170424565555
NO	1	1	0	174	0.03692380952380947	0.5849238095238096	0.3781523809523809	0.7740000000000001	0.32748956840633253
NO	1	1	0	175	0.03680952380952396	0.585190476190476	0.378	0.7741904761904761	0.3273576026305178
NO	1	1	0	176	0.03526388888888882	0.5907361111111111	0.37400000000000005	0.7777361111111112	0.32389350101538006
NO	1	1	0	177	0.03518095238095237	0.5911809523809524	0.37363809523809527	0.778	0.32358008229782
NO	1	1	0	178	0.03330322580645151	0.5966967741935485	0.37	0.7816967741935484	0.3204293994002423
NO	1	1	0	179	0.03320524017467247	0.5972052401746725	0.36958951965065506	0.782	0.32007391298995524
NO	1	1	0	180	0.030866666666666653	0.6028666666666667	0.3662666666666667	0.786	0.3171962378927804
NO	1	1	0	181	0.026984000000000008	0.603016	0.37	0.788016	0.3204293994002423
NO	1	1	0	182	0.02510958904109578	0.6008904109589042	0.37400000000000005	0.7878904109589042	0.32389350101538006
NO	1	1	0	183	0.02100000000000002	0.601	0.378	0.79	0.3273576026305178
NO	1	1	0	184	0.02100000000000002	0.601	0.378	0.79	0.3273576026305178
NO	1	1	0	185	0.02100000000000002	0.601	0.378	0.79	0.3273576026305178
NO	1	1	0	186	0.020854748603352014	0.597145251396648	0.382	0.788145251396648	0.33082170424565555
NO	1	1	0	187	0.020388888888888845	0.5936111111111112	0.38599999999999995	0.7866111111111111	0.33428580586079326
NO	1	1	0	188	0.01899207920792073	0.5910079207920793	0.38999999999999996	0.7860079207920793	0.33774990747593103
NO	1	1	0	189	0.01866666666666672	0.5906666666666667	0.3906666666666666	0.786	0.3383272577451206
NO	1	1	0	190	0.017066889632106952	0.588933110367893	0.3940000000000001	0.785933110367893	0.34121400909106886
NO	1	1	0	191	0.017244897959183603	0.5847551020408164	0.398	0.7837551020408164	0.3446781107062066
NO	1	1	0	192	0.016079365079365027	0.581920634920635	0.402	0.782920634920635	0.34814221232134435
NO	1	1	0	193	0.016143911439114367	0.5801439114391144	0.40371217712177127	0.782	0.34962500120457674
NO	1	1	0	194	0.01606896551724135	0.5779310344827586	0.406	0.7809310344827587	0.3516063139364821
NO	1	1	0	195	0.014594701986755054	0.575405298013245	0.4099999999999999	0.780405298013245	0.3550704155516198
NO	1	1	0	196	0.01381108312342566	0.5721889168765744	0.414	0.7791889168765743	0.35853451716675755
NO	1	1	0	197	0.012911174785100232	0.5690888252148998	0.418	0.7780888252148997	0.3619986187818953
NO	1	1	0	198	0.012845386533665848	0.5688453865336658	0.41830922693266837	0.778	0.36226641716112046
NO	1	1	0	199	0.013021857923497249	0.5649781420765028	0.422	0.7759781420765027	0.3654627203970331
NO	1	1	0	200	0.011930370370370258	0.5620696296296297	0.42600000000000005	0.7750696296296297	0.36892682201217086
NO	1	1	0	201	0.010862068965517169	0.5591379310344828	0.43	0.7741379310344828	0.3723909236273086
NO	1	1	0	202	0.010759689922480553	0.5587596899224807	0.43048062015503874	0.774	0.37280715289114297
NO	1	1	0	203	0.01118971061093238	0.5548102893890676	0.434	0.7718102893890676	0.37585502524244635
NO	1	1	0	204	0.010810018552875778	0.5511899814471243	0.43799999999999994	0.7701899814471243	0.37931912685758407
NO	1	1	0	205	0.010570469798657778	0.5505704697986578	0.43885906040268446	0.77	0.38006309498969415
NO	1	1	0	206	0.010658104517271894	0.5473418954827282	0.44199999999999995	0.7683418954827281	0.38278322847272184
NO	1	1	0	207	0.010262225644974865	0.5437377743550251	0.446	0.7667377743550251	0.3862473300878596
NO	1	1	0	208	0.009128906249999957	0.54112890625	0.44974218750000006	0.766	0.38948815952858423
NO	1	1	0	209	0.009170984455958597	0.5408290155440414	0.45	0.7658290155440414	0.3897114317029974
NO	1	1	0	210	0.009719412724306598	0.5362805872756934	0.454	0.7632805872756934	0.39317553331813515
NO	1	1	0	211	0.005582482993197246	0.5375824829931973	0.4568350340136054	0.766	0.3956307447945104
NO	1	1	0	212	0.0059224305106655994	0.5400775694893344	0.454	0.7670775694893344	0.39317553331813515
NO	1	1	0	213	0.008728952772073972	0.5412710472279261	0.44999999999999996	0.766271047227926	0.3897114317029973
NO	1	1	0	214	0.005353032659409007	0.545353032659409	0.44929393468118195	0.77	0.38909996120016976
NO	1	1	0	215	0.005715585203153295	0.5482844147968466	0.44600000000000006	0.7712844147968467	0.38624733008785966
NO	1	1	0	216	0.004977478472068919	0.5529774784720689	0.4420450430558622	0.774	0.3828222369033626
NO	1	1	0	217	0.004961275626423678	0.5530387243735764	0.44199999999999995	0.7740387243735763	0.38278322847272184
NO	1	1	0	218	0.005536070715711383	0.5564639292842887	0.43799999999999994	0.7754639292842886	0.37931912685758407
NO	1	1	0	219	0.00491022336769753	0.5609102233676977	0.4341795532646048	0.778	0.3760105229309265
NO	1	1	0	220	0.004845927018061247	0.5611540729819388	0.434	0.7781540729819387	0.37585502524244635
NO	1	1	0	221	0.005513910686260448	0.5644860893137396	0.43	0.7794860893137395	0.3723909236273086
NO	1	1	0	222	0.00480348004094161	0.5688034800409417	0.42639303991811667	0.782	0.36926720456596124
NO	1	1	0	223	0.004662980516061066	0.5693370194839389	0.42600000000000005	0.782337019483939	0.36892682201217086
NO	1	1	0	224	0.00528850468523151	0.5727114953147685	0.422	0.7837114953147685	0.3654627203970331
NO	1	1	0	225	0.0047013343799057195	0.5767013343799059	0.4185973312401884	0.786	0.36251592281037254
NO	1	1	0	226	0.004490799598527884	0.5775092004014721	0.418	0.7865092004014721	0.3619986187818953
NO	1	1	0	227	0.005075297546757229	0.5809247024532428	0.414	0.7879247024532428	0.35853451716675755
NO	1	1	0	228	0.004565408574569441	0.5845654085745695	0.41086918285086105	0.79	0.3558231499809993
NO	1	1	0	229	0.0042590972981414454	0.5857409027018585	0.41000000000000003	0.7907409027018586	0.35507041555161983
NO	1	1	0	230	0.0049682986967241605	0.5890317013032759	0.40599999999999997	0.7920317013032758	0.35160631393648206
NO	1	1	0	231	0.004441692466460201	0.5924416924664603	0.4031166150670795	0.794	0.34910922933568367
NO	1	1	0	232	0.004050877192982472	0.5939491228070175	0.402	0.7949491228070176	0.34814221232134435
NO	1	1	0	233	0.004786064769381704	0.5972139352306183	0.398	0.7962139352306183	0.3446781107062066
NO	1	1	0	234	0.004316297010607539	0.6003162970106075	0.39536740597878495	0.798	0.3423982174059833
NO	1	1	0	235	0.0038415032679738337	0.6021584967320261	0.394	0.7991584967320262	0.3412140090910688
NO	1	1	0	236	0.004668811931759997	0.60533118806824	0.38999999999999996	0.80033118806824	0.33774990747593103
NO	1	1	0	237	0.004210612123906832	0.608210612123907	0.38757877575218613	0.802	0.3356530657690654
NO	1	1	0	238	0.0036482233502537764	0.6103517766497463	0.38599999999999995	0.8033517766497462	0.33428580586079326
NO	1	1	0	239	0.0045464901178075	0.6134535098821925	0.382	0.8044535098821926	0.33082170424565555
NO	1	1	0	240	0.004136845118809018	0.6161368451188091	0.3797263097623819	0.806	0.32885263073954163
NO	1	1	0	241	0.0035349854227405553	0.6184650145772594	0.378	0.8074650145772595	0.3273576026305178
NO	1	1	0	242	0.004391668182645081	0.6216083318173549	0.37400000000000005	0.8086083318173549	0.32389350101538006
NO	1	1	0	243	0.003982658959537477	0.6239826589595376	0.3720346820809249	0.81	0.3221914857709482
NO	1	1	0	244	0.003273945733900052	0.6267260542661	0.37	0.8117260542661	0.3204293994002423
NO	1	1	0	245	0.004236795252225423	0.6297632047477746	0.366	0.8127632047477746	0.3169652977851045
NO	1	1	0	246	0.0038762614127821893	0.6318762614127824	0.3642474771744354	0.8140000000000001	0.3154475684974535
NO	1	1	0	247	0.00310915706488768	0.6348908429351123	0.362	0.8158908429351123	0.31350119616996674
NO	1	1	0	248	0.0041513343799057245	0.6378486656200942	0.35800000000000004	0.8168486656200943	0.31003709455482903
NO	1	1	0	249	0.003804519526107941	0.639804519526108	0.3563909609477841	0.8180000000000001	0.3086436258599288
NO	1	1	0	250	0.0029564972810799395	0.6430435027189201	0.354	0.82004350271892	0.30657299293969126
NO	1	1	0	251	0.00403075323131763	0.6459692467686824	0.35	0.8209692467686823	0.3031088913245535
NO	1	1	0	252	0.0037284754304912626	0.6477284754304915	0.34854304913901724	0.8220000000000001	0.3018471348668768
NO	1	1	0	253	0.0028513129879346732	0.6511486870120653	0.34600000000000003	0.8241486870120653	0.29964478970941577
NO	1	1	0	254	0.003889553456127237	0.6541104465438727	0.342	0.8251104465438728	0.296180688094278
NO	1	1	0	255	0.003623535016674506	0.6556235350166747	0.3407529299666508	0.8260000000000001	0.2951006937650993
NO	1	1	0	256	0.0026774919614148684	0.6593225080385852	0.33799999999999997	0.8283225080385852	0.29271658647914023
NO	1	1	0	257	0.0037998975803353874	0.6622001024196646	0.33399999999999996	0.8292001024196647	0.28925248486400246
NO	1	1	0	258	0.003556664290805367	0.6635566642908055	0.3328866714183891	0.8300000000000001	0.28828831402956817
NO	1	1	0	259	0.0025670195990086797	0.6674329804009913	0.33	0.8324329804009913	0.28578838324886474
NO	1	1	0	260	0.003686013944341815	0.6703139860556582	0.326	0.8333139860556582	0.28232428163372697
NO	1	1	0	261	0.003476608429245631	0.6714766084292457	0.32504678314150864	0.8340000000000001	0.28149877161895787
NO	1	1	0	262	0.0024475582685904995	0.6755524417314095	0.322	0.8365524417314095	0.27886018001858925
NO	1	1	0	263	0.0036000889679715375	0.6783999110320285	0.318	0.8373999110320285	0.2753960784034515
NO	1	1	0	264	0.003409190869795853	0.6794091908697961	0.317181618260408	0.8380000000000001	0.2746873390269715
NO	1	1	0	265	0.002328664204762576	0.6836713357952374	0.314	0.8406713357952375	0.2719319767883137
NO	1	1	0	266	0.003495994284839654	0.6865040057151603	0.31	0.8415040057151604	0.26846787517317594
NO	1	1	0	267	0.003341004771260203	0.6873410047712601	0.30931799045747965	0.842	0.26787723758372994
NO	1	1	0	268	0.002224719760549443	0.6917752802394506	0.306	0.8447752802394506	0.2650037735580382
NO	1	1	0	269	0.0034091017507036914	0.6945908982492963	0.302	0.8455908982492963	0.26153967194290045
NO	1	1	0	270	0.003274274018165546	0.6952742740181656	0.3014514519636689	0.846	0.26106461540824166
NO	1	1	0	271	0.0021155182551986784	0.6998844817448013	0.298	0.8488844817448014	0.2580755703277627
NO	1	1	0	272	0.0033183513945638232	0.7026816486054361	0.29400000000000004	0.8496816486054362	0.25461146871262497
NO	1	1	0	273	0.003210155975137796	0.7032101559751378	0.2935796880497244	0.85	0.2542474678861721
NO	1	1	0	274	0.0020189950681185898	0.7079810049318814	0.29	0.8529810049318814	0.2511473670974872
NO	1	1	0	275	0.003251886675739224	0.7107481133242608	0.286	0.8537481133242608	0.24768326548234942
NO	1	1	0	276	0.003161664284579979	0.7111616642845799	0.2856766714308401	0.854	0.24740325472768765
NO	1	1	0	277	0.0019241397635180735	0.716075860236482	0.282	0.857075860236482	0.24421916386721165
NO	1	1	0	278	0.0031823848037396685	0.7188176151962603	0.278	0.8578176151962603	0.24075506225207394
NO	1	1	0	279	0.0031205020100009695	0.719120502010001	0.27775899597999804	0.858	0.24054634664833807
NO	1	1	0	280	0.0018557368982203282	0.7241442631017797	0.27399999999999997	0.8611442631017797	0.23729096063693617
NO	1	1	0	281	0.0030815849212355584	0.7269184150787644	0.27	0.8619184150787644	0.23382685902179842
NO	1	1	0	282	0.0030528332145402515	0.7270528332145403	0.26989433357091946	0.862	0.23373534920988748
NO	1	1	0	283	0.001770833333333277	0.7322291666666667	0.266	0.8652291666666667	0.23036275740666068
NO	1	1	0	284	0.003022544080604539	0.7349774559193955	0.262	0.8659774559193955	0.2268986557915229
NO	1	1	0	285	0.003014400064357825	0.7350144000643578	0.26197119987128437	0.866	0.2268737141484229
NO	1	1	0	286	0.0016979497642062857	0.7403020502357938	0.25799999999999995	0.8693020502357938	0.22343455417638514
NO	1	1	0	287	0.002811143898628743	0.7428111438986287	0.2543777122027426	0.87	0.22029756092414185
NO	1	1	0	288	0.002622287797257483	0.7433777122027425	0.254	0.8703777122027425	0.21997045256124742
NO	1	1	0	289	0.0016238192036350796	0.7483761807963649	0.25	0.8733761807963649	0.21650635094610965
NO	1	1	0	290	0.00268453341943814	0.7506845334194382	0.24663093316112367	0.874	0.213588653476595
NO	1	1	0	291	0.0023690668388763048	0.7516309331611237	0.24599999999999997	0.8746309331611237	0.21304224933097188
NO	1	1	0	292	0.0015445293948803673	0.7564554706051196	0.242	0.8774554706051196	0.20957814771583413
NO	1	1	0	293	0.002467923466516614	0.7584679234665166	0.2390641530669668	0.878	0.20703562969020475
NO	1	1	0	294	0.0019358469330332528	0.7600641530669667	0.23800000000000002	0.8790641530669667	0.2061140461006964
NO	1	1	0	295	0.0014563605747152097	0.7645436394252848	0.23399999999999999	0.8815436394252848	0.20264994448555862
NO	1	1	0	296	0.002254538896236641	0.7662545388962366	0.23149092220752673	0.882	0.2004770193772054
NO	1	1	0	297	0.0015090777924731957	0.7684909222075268	0.23	0.8834909222075268	0.19918584287042088
NO	1	1	0	298	0.0014073235477825852	0.7725926764522174	0.226	0.8855926764522174	0.19572174125528313
NO	1	1	0	299	0.0022242168250617145	0.7742242168250615	0.2235515663498768	0.8859999999999999	0.19360133551479577
NO	1	1	0	300	0.001448433650123232	0.7765515663498768	0.222	0.8875515663498768	0.19225763964014536
NO	1	1	0	301	0.001416693290734794	0.7805833067092652	0.21799999999999997	0.8895833067092652	0.1887935380250076
NO	1	1	0	302	0.002330358281269901	0.78233035828127	0.21533928343746014	0.89	0.18648928988957808
NO	1	1	0	303	0.001660716562539799	0.7843392834374602	0.21400000000000002	0.8913392834374602	0.18532943640986987
NO	1	1	0	304	0.0014717480272232464	0.7885282519727768	0.21	0.8935282519727767	0.1818653347947321
NO	1	1	0	305	0.0025953509710964495	0.7905953509710966	0.20680929805780698	0.894	0.1791021058568886
NO	1	1	0	306	0.0021908256880733556	0.7918091743119267	0.206	0.8948091743119266	0.17840123317959433
NO	1	1	0	307	0.0015416039449778762	0.7964583960550221	0.202	0.8974583960550221	0.17493713156445662
NO	1	1	0	308	0.002767575808910544	0.7987675758089109	0.19846484838217857	0.8980000000000001	0.17187560045719358
NO	1	1	0	309	0.0025351516178212796	0.7994648483821787	0.19800000000000004	0.8984648483821787	0.17147302994931887
NO	1	1	0	310	0.001569060020179397	0.8044309399798206	0.19399999999999998	0.9014309399798206	0.16800892833418107
NO	1	1	0	311	0.0027512588116817005	0.8067512588116819	0.19049748237663644	0.902	0.16497565909514555
NO	1	1	0	312	0.002502517623363454	0.8074974823766365	0.19	0.9024974823766365	0.16454482671904333
NO	1	1	0	313	0.0015315604462783905	0.8124684395537216	0.186	0.9054684395537216	0.1610807251039056
NO	1	1	0	314	0.002527672035139067	0.8145276720351391	0.18294465592972184	0.906	0.15843471952174254
NO	1	1	0	315	0.002055344070278131	0.8159446559297219	0.182	0.9069446559297218	0.15761662348876782
NO	1	1	0	316	0.0014428501687431816	0.8205571498312568	0.178	0.9095571498312568	0.15415252187363007
NO	1	1	0	317	0.00226509822944454	0.8222650982294446	0.17546980354111086	0.91	0.15196130746366665
NO	1	1	0	318	0.001530374681702279	0.8244696253182977	0.17400000000000002	0.9114696253182977	0.15068842025849233
NO	1	1	0	319	0.0013577146579357158	0.8286422853420643	0.16999999999999998	0.9136422853420643	0.14722431864335456
NO	1	1	0	320	0.002063066734589919	0.83006306673459	0.16787386653082012	0.914	0.14538303304720845
NO	1	1	0	321	0.0011261334691798353	0.8328738665308202	0.16599999999999998	0.9158738665308201	0.14376021702821679
NO	1	1	0	322	0.001322984058195309	0.8366770159418047	0.16200000000000003	0.9176770159418047	0.14029611541307907
NO	1	1	0	323	0.002111063784474454	0.8381110637844745	0.15977787243105102	0.918	0.13837169648791947
NO	1	1	0	324	0.001222127568948933	0.8407778724310511	0.158	0.919777872431051	0.1368320137979413
NO	1	1	0	325	0.0014000996989857462	0.8445999003010143	0.15399999999999997	0.9215999003010142	0.13336791218280353
NO	1	1	0	326	0.0029642319277108364	0.8469642319277109	0.1500715361445783	0.922	0.1299657626861594
NO	1	1	0	327	0.002928463855421698	0.8470715361445783	0.15	0.9220715361445783	0.12990381056766578
NO	1	1	0	328	0.0019630791951262827	0.8520369208048737	0.14600000000000002	0.9250369208048737	0.12643970895252804
NO	1	1	0	329	0.004361613351877486	0.8536383866481225	0.142	0.9246383866481225	0.12297560733739027
NO	1	1	0	330	0.008457688982806577	0.8524576889828067	0.1390846220343867	0.922	0.12045081595753576
NO	1	1	0	331	0.01049717709413514	0.8475028229058649	0.142	0.9185028229058648	0.12297560733739027
NO	1	1	0	332	0.010790635194780296	0.8467906351947803	0.14241872961043944	0.918	0.1233382378173476
NO	1	1	0	333	0.013417506631299592	0.8414175066312999	0.14516498673740053	0.9140000000000001	0.12571656625461997
NO	1	1	0	334	0.014317706153202159	0.8396822938467978	0.14600000000000002	0.9126822938467979	0.12643970895252804
NO	1	1	0	335	0.016122672508214753	0.8361226725082146	0.14775465498357065	0.9099999999999999	0.1279592847431772
NO	1	1	0	336	0.017793867120954016	0.832206132879046	0.15	0.907206132879046	0.12990381056766578
NO	1	1	0	337	0.018430868167202574	0.8304308681672026	0.15113826366559485	0.906	0.13088957581827573
NO	1	1	0	338	0.02050531705395814	0.8254946829460419	0.15399999999999997	0.9024946829460418	0.13336791218280353
NO	1	1	0	339	0.020723713154421453	0.8247237131544215	0.15455257369115705	0.902	0.13384645503680848
NO	1	1	0	340	0.022015005771450463	0.8199849942285495	0.158	0.8989849942285495	0.1368320137979413
NO	1	1	0	341	0.0223606393606392	0.8183606393606395	0.15927872127872128	0.8980000000000001	0.13793941890967365
NO	1	1	0	342	0.023315342116447035	0.8146846578835529	0.16200000000000003	0.8956846578835529	0.14029611541307907
NO	1	1	0	343	0.023707953063885123	0.8117079530638854	0.16458409387222944	0.8940000000000001	0.14253400635219346
NO	1	1	0	344	0.024257672264041685	0.8097423277359583	0.16599999999999998	0.8927423277359583	0.14376021702821679
NO	1	1	0	345	0.024885039370078632	0.8051149606299214	0.16999999999999998	0.8901149606299213	0.14722431864335456
NO	1	1	0	346	0.024912522468544	0.8049125224685441	0.17017495506291194	0.89	0.147375834172357
NO	1	1	0	347	0.026035663338088405	0.7999643366619116	0.17400000000000002	0.8869643366619115	0.15068842025849233
NO	1	1	0	348	0.02634707018673524	0.7983470701867355	0.1753058596265293	0.8860000000000001	0.15181932786884317
NO	1	1	0	349	0.027363841807909572	0.7946361581920904	0.178	0.8836361581920904	0.15415252187363007
NO	1	1	0	350	0.02787139516757589	0.7918713951675761	0.180257209664848	0.8820000000000001	0.1561073227850562
NO	1	1	0	351	0.02840452261306531	0.7895954773869347	0.182	0.8805954773869347	0.15761662348876782
NO	1	1	0	352	0.02946622123236825	0.7854662212323682	0.18506755753526355	0.878	0.16027320624187644
NO	1	1	0	353	0.030025306122448858	0.7839746938775511	0.186	0.8769746938775511	0.1610807251039056
NO	1	1	0	354	0.031642324888226575	0.7796423248882265	0.18871535022354693	0.874	0.163432287377669
NO	1	1	0	355	0.032351097178683286	0.7776489028213167	0.19	0.8726489028213167	0.16454482671904333
NO	1	1	0	356	0.03397513644633127	0.773975136446331	0.19204972710733775	0.8699999999999999	0.16631994246482343
NO	1	1	0	357	0.03584601769911508	0.7701539823008849	0.19399999999999998	0.8671539823008849	0.16800892833418107
NO	1	1	0	358	0.0366295454545455	0.7686295454545454	0.19474090909090908	0.866	0.16865057442880318
NO	1	1	0	359	0.03950836949783018	0.7635083694978301	0.19698326100433974	0.862	0.17059250815005877
NO	1	1	0	360	0.04105513784461151	0.7609448621553885	0.198	0.8599448621553885	0.17147302994931884
NO	1	1	0	361	0.04254909936083673	0.7585490993608367	0.19890180127832657	0.858	0.17225401276551494
NO	1	1	0	362	0.04574424552429682	0.7537442455242965	0.20051150895140665	0.8539999999999999	0.17364806050306902
NO	1	1	0	363	0.048979487179487136	0.7490205128205129	0.202	0.8500205128205128	0.17493713156445662
NO	1	1	0	364	0.04899588477366257	0.7489958847736625	0.2020082304526749	0.85	0.1749442593455577
NO	1	1	0	365	0.05229051094890513	0.7442905109489051	0.20341897810218978	0.846	0.1761660026483668
NO	1	1	0	366	0.05561500000000008	0.7396149999999999	0.20477	0.842	0.17733602193293949
NO	1	1	0	367	0.058222707423580794	0.7357772925764192	0.206	0.8387772925764192	0.17840123317959433
NO	1	1	0	368	0.05878631452581032	0.7347863145258103	0.20642737094837935	0.838	0.1787713472777303
NO	1	1	0	369	0.06175635276532129	0.7297563527653215	0.20848729446935724	0.8340000000000001	0.18055529337675025
NO	1	1	0	370	0.06265901639344248	0.7273409836065575	0.21	0.8323409836065575	0.1818653347947321
NO	1	1	0	371	0.061952646239554265	0.7240473537604457	0.21400000000000002	0.8310473537604457	0.18532943640986987
NO	1	1	0	372	0.060421109902067394	0.7215788900979326	0.21799999999999997	0.8305788900979326	0.1887935380250076
NO	1	1	0	373	0.06031969309462906	0.7203196930946293	0.21936061381074165	0.8300000000000001	0.18997186414984985
NO	1	1	0	374	0.06008289611752346	0.7179171038824765	0.222	0.8289171038824765	0.19225763964014536
NO	1	1	0	375	0.058556831228472966	0.715443168771527	0.226	0.828443168771527	0.19572174125528313
NO	1	1	0	376	0.057379671150971506	0.7126203288490285	0.23	0.8276203288490285	0.19918584287042088
NO	1	1	0	377	0.05677513513513499	0.709224864864865	0.23399999999999999	0.826224864864865	0.20264994448555862
NO	1	1	0	378	0.056768888888888785	0.708768888888889	0.2344622222222222	0.8260000000000001	0.20305024067219676
NO	1	1	0	379	0.0568685446009389	0.7051314553990611	0.23800000000000002	0.8241314553990611	0.2061140461006964
NO	1	1	0	380	0.05678640776699029	0.7012135922330097	0.242	0.8222135922330097	0.20957814771583413
NO	1	1	0	381	0.05673170731707311	0.7007317073170732	0.24253658536585365	0.8220000000000001	0.21004284427396236
NO	1	1	0	382	0.056602256699576886	0.6973977433004231	0.24599999999999997	0.8203977433004231	0.21304224933097188
NO	1	1	0	383	0.056664835164835115	0.6933351648351649	0.25	0.8183351648351649	0.21650635094610965
NO	1	1	0	384	0.05665536723163839	0.6926553672316385	0.25068926553672316	0.8180000000000001	0.21710327241086502
NO	1	1	0	385	0.05680864197530855	0.6891913580246914	0.254	0.8161913580246914	0.21997045256124742
NO	1	1	0	386	0.05658173076923073	0.6854182692307693	0.25799999999999995	0.8144182692307693	0.22343455417638514
NO	1	1	0	387	0.05660273972602736	0.6846027397260275	0.25879452054794516	0.8140000000000001	0.2241226291547344
NO	1	1	0	388	0.05717674418604646	0.6808232558139535	0.262	0.8118232558139535	0.2268986557915229
NO	1	1	0	389	0.057774999999999965	0.677775	0.26445	0.81	0.22902041803079481
NO	1	1	0	390	0.05805382436260609	0.6759461756373939	0.266	0.8089461756373939	0.23036275740666068
NO	1	1	0	391	0.057514435695537935	0.672485564304462	0.27	0.8074855643044621	0.23382685902179845
NO	1	1	0	392	0.0578923679060665	0.6698923679060665	0.27221526418786696	0.806	0.2357453340845851
NO	1	1	0	393	0.05828270042194089	0.6677172995780591	0.27399999999999997	0.8047172995780592	0.23729096063693617
NO	1	1	0	394	0.058103448275862	0.663896551724138	0.278	0.802896551724138	0.24075506225207394
NO	1	1	0	395	0.05832669322709155	0.6623266932270917	0.27934661354581675	0.802	0.24192126379183146
NO	1	1	0	396	0.0593005181347151	0.6586994818652849	0.282	0.799699481865285	0.24421916386721165
NO	1	1	0	397	0.059670270270270165	0.6556702702702704	0.2846594594594595	0.798	0.2465223233194384
NO	1	1	0	398	0.059717800289435574	0.6542821997105644	0.286	0.7972821997105645	0.24768326548234942
NO	1	1	0	399	0.05950243111831438	0.6504975688816856	0.29	0.7954975688816857	0.2511473670974872
NO	1	1	0	400	0.059741144414168834	0.647741144414169	0.2925177111716622	0.794	0.2533277689315385
NO	1	1	0	401	0.06003030303030299	0.645969696969697	0.29400000000000004	0.792969696969697	0.25461146871262497
NO	1	1	0	402	0.06024832214765102	0.641751677852349	0.298	0.790751677852349	0.2580755703277627
NO	1	1	0	403	0.0604536585365853	0.6404536585365854	0.2990926829268293	0.79	0.2590218615006784
NO	1	1	0	404	0.06122803738317756	0.6367719626168225	0.302	0.7877719626168225	0.26153967194290045
NO	1	1	0	405	0.06146103896103894	0.633461038961039	0.30507792207792206	0.786	0.26420523065324997
NO	1	1	0	406	0.06153686200378056	0.6324631379962193	0.3060000000000001	0.7854631379962194	0.2650037735580383
NO	1	1	0	407	0.06134254143646417	0.6286574585635358	0.31	0.7836574585635359	0.26846787517317594
NO	1	1	0	408	0.06180000000000002	0.6258	0.31239999999999996	0.782	0.2705463361422586
NO	1	1	0	409	0.062056338028168956	0.623943661971831	0.314	0.7809436619718311	0.2719319767883137
NO	1	1	0	410	0.063069284064665	0.6190692840646652	0.3178614318706698	0.7780000000000001	0.27527607488329664
NO	1	1	0	411	0.06308474576271189	0.6189152542372881	0.318	0.7779152542372881	0.2753960784034515
NO	1	1	0	412	0.06390909090909097	0.614090909090909	0.322	0.775090909090909	0.27886018001858925
NO	1	1	0	413	0.0630941176470588	0.6110941176470589	0.3258117647058823	0.774	0.28216126508713224
NO	1	1	0	414	0.06303118908382072	0.6109688109161793	0.326	0.7739688109161793	0.28232428163372697
NO	1	1	0	415	0.06398863636363644	0.6060113636363635	0.33	0.7710113636363636	0.28578838324886474
NO	1	1	0	416	0.06452278820375335	0.6045227882037534	0.3309544235924933	0.77	0.2866149383259351
NO	1	1	0	417	0.06514744801512296	0.6008525519848771	0.33399999999999996	0.7678525519848771	0.28925248486400246
NO	1	1	0	418	0.06432089552238807	0.597679104477612	0.33799999999999997	0.766679104477612	0.29271658647914023
NO	1	1	0	419	0.06447246376811588	0.596472463768116	0.3390550724637681	0.766	0.29363030603559687
NO	1	1	0	420	0.06489199255121042	0.5931080074487896	0.342	0.7641080074487896	0.296180688094278
NO	1	1	0	421	0.06427457627118643	0.5897254237288135	0.34600000000000003	0.7627254237288136	0.29964478970941577
NO	1	1	0	422	0.06456415478615074	0.5885641547861507	0.3468716904276986	0.762	0.30039969576403847
NO	1	1	0	423	0.06601768172888012	0.5839823182711199	0.35	0.7589823182711198	0.3031088913245535
NO	1	1	0	424	0.06641995359628766	0.5824199535962877	0.3511600928074246	0.758	0.3041135611665308
NO	1	1	0	425	0.06722950819672147	0.5787704918032786	0.354	0.7557704918032786	0.30657299293969126
NO	1	1	0	426	0.06677615571776158	0.5752238442822384	0.35800000000000004	0.7542238442822384	0.31003709455482903
NO	1	1	0	427	0.0668099173553719	0.5748099173553719	0.3583801652892562	0.754	0.31036632735296193
NO	1	1	0	428	0.06772049689440995	0.5702795031055901	0.362	0.7512795031055901	0.31350119616996674
NO	1	1	0	429	0.06827719298245616	0.5682771929824562	0.3634456140350877	0.75	0.31475313464842003
NO	1	1	0	430	0.06869696969696981	0.5653030303030302	0.366	0.7483030303030302	0.3169652977851045
NO	1	1	0	431	0.06924822695035465	0.5612482269503546	0.36950354609929076	0.746	0.3199994577104202
NO	1	1	0	432	0.06931674208144795	0.560683257918552	0.37000000000000005	0.7456832579185521	0.32042939940024234
NO	1	1	0	433	0.0700921985815603	0.5559078014184397	0.37400000000000005	0.7429078014184397	0.32389350101538006
NO	1	1	0	434	0.06998947368421049	0.5539894736842106	0.3760210526315789	0.742	0.3256437839367128
NO	1	1	0	435	0.06990602409638547	0.5520939759036145	0.378	0.7410939759036145	0.3273576026305178
NO	1	1	0	436	0.07083098591549286	0.5471690140845071	0.382	0.7381690140845071	0.33082170424565555
NO	1	1	0	437	0.07086285714285717	0.5468628571428571	0.38227428571428573	0.738	0.33105924264212216
NO	1	1	0	438	0.07091764705882359	0.5430823529411765	0.38599999999999995	0.7360823529411764	0.33428580586079326
NO	1	1	0	439	0.07092251815980638	0.5390774818401937	0.38999999999999996	0.7340774818401936	0.33774990747593103
NO	1	1	0	440	0.07093191489361705	0.538931914893617	0.3901361702127659	0.734	0.3378678343394251
NO	1	1	0	441	0.07365162907268175	0.5336516290726817	0.39269674185463654	0.73	0.34008535442949506
NO	1	1	0	442	0.07393023255813957	0.5320697674418604	0.394	0.7290697674418605	0.3412140090910688
NO	1	1	0	443	0.0723650793650793	0.5296349206349207	0.398	0.7286349206349206	0.3446781107062066
NO	1	1	0	444	0.07373604060913708	0.525736040609137	0.4005279187817259	0.726	0.346867352589885
NO	1	1	0	445	0.07502797202797218	0.5229720279720278	0.402	0.7239720279720279	0.34814221232134435
NO	1	1	0	446	0.07563106796116503	0.5196310679611651	0.4047378640776699	0.722	0.3505132721647153
NO	1	1	0	447	0.07558823529411773	0.5184117647058823	0.4059999999999999	0.7214117647058823	0.351606313936482
NO	1	1	0	448	0.07601639344262312	0.5139836065573768	0.41000000000000003	0.7189836065573769	0.35507041555161983
NO	1	1	0	449	0.07654773869346737	0.5125477386934673	0.41090452261306537	0.718	0.3558537551128319
NO	1	1	0	450	0.07652098765432097	0.509479012345679	0.414	0.716479012345679	0.35853451716675755
NO	1	1	0	451	0.07629010238907857	0.5057098976109214	0.418	0.7147098976109214	0.3619986187818953
NO	1	1	0	452	0.07680038387715932	0.5048003838771593	0.4183992322456814	0.714	0.3623443640486653
NO	1	1	0	453	0.07818505942275039	0.4998149405772496	0.422	0.7108149405772496	0.3654627203970331
NO	1	1	0	454	0.07831034482758625	0.4983103448275862	0.42337931034482756	0.71	0.36665723819535645
NO	1	1	0	455	0.07993247588424446	0.49406752411575555	0.42600000000000005	0.7070675241157556	0.36892682201217086
NO	1	1	0	456	0.07983098591549304	0.4918309859154929	0.42833802816901406	0.706	0.37095161380130065
NO	1	1	0	457	0.08016831683168318	0.4898316831683168	0.43	0.7048316831683168	0.3723909236273086
NO	1	1	0	458	0.07991891891891895	0.48608108108108106	0.434	0.703081081081081	0.37585502524244635
NO	1	1	0	459	0.07975968992248067	0.48375968992248053	0.4364806201550388	0.702	0.3780033053138496
NO	1	1	0	460	0.08003703703703713	0.4819629629629629	0.43799999999999994	0.7009629629629629	0.37931912685758407
NO	1	1	0	461	0.08225333333333323	0.4782533333333334	0.43949333333333335	0.6980000000000001	0.38061239146056886
NO	1	1	0	462	0.08418644067796599	0.47381355932203406	0.44199999999999995	0.694813559322034	0.38278322847272184
NO	1	1	0	463	0.08447826086956522	0.4724782608695653	0.44304347826086954	0.6940000000000001	0.3836869071549317
NO	1	1	0	464	0.0870300429184549	0.46703004291845496	0.44593991416309015	0.6900000000000001	0.386195294226688
NO	1	1	0	465	0.08707734806629824	0.46692265193370175	0.446	0.6899226519337017	0.3862473300878596
NO	1	1	0	466	0.088625974025974	0.461374025974026	0.45	0.686374025974026	0.3897114317029974
NO	1	1	0	467	0.08868281938325984	0.46068281938325994	0.4506343612334802	0.686	0.39026080464636725
NO	1	1	0	468	0.08915819209039538	0.4568418079096046	0.454	0.6838418079096046	0.39317553331813515
NO	1	1	0	469	0.08968016194331974	0.4536801619433199	0.4566396761133603	0.682	0.39546155989006815
NO	1	1	0	470	0.09133333333333327	0.45066666666666677	0.45799999999999996	0.6796666666666668	0.39663963493327287
NO	1	1	0	471	0.09238775510204084	0.4483877551020409	0.4592244897959183	0.678	0.39770007420321296
NO	1	1	0	472	0.09457894736842093	0.44342105263157905	0.462	0.674421052631579	0.40010373654841064
NO	1	1	0	473	0.0946595744680851	0.4426595744680851	0.4626808510638298	0.674	0.40069337086588086
NO	1	1	0	474	0.09639130434782606	0.437608695652174	0.46599999999999997	0.670608695652174	0.40356783816354835
NO	1	1	0	475	0.09649090909090913	0.43649090909090915	0.4670181818181817	0.67	0.4044496094837652
NO	1	1	0	476	0.09620588235294114	0.4337941176470589	0.47	0.6687941176470589	0.4070319397786861
NO	1	1	0	477	0.09808212560386476	0.4300821256038648	0.4718357487922705	0.666	0.40862174486775904
NO	1	1	0	478	0.09872307692307691	0.4272769230769231	0.474	0.6642769230769231	0.4104960413938239
NO	1	1	0	479	0.0995700483091786	0.4235700483091789	0.4768599033816425	0.6620000000000001	0.41297279037469536
NO	1	1	0	480	0.10004424778761062	0.42195575221238935	0.47800000000000004	0.6609557522123893	0.41396014300896167
NO	1	1	0	481	0.10039166666666671	0.41760833333333336	0.48199999999999993	0.6586083333333334	0.4174242446240993
NO	1	1	0	482	0.10061477572559369	0.4166147757255937	0.4827704485488126	0.658	0.41809147263968
NO	1	1	0	483	0.10389164086687319	0.411891640866873	0.4842167182662538	0.6539999999999999	0.4193439789557082
NO	1	1	0	484	0.10571698113207534	0.4082830188679246	0.48600000000000004	0.6512830188679246	0.4208883462392372
NO	1	1	0	485	0.10428888888888876	0.4057111111111111	0.4900000000000001	0.6507111111111111	0.424352447854375
NO	1	1	0	486	0.10468472906403936	0.4046847290640394	0.49063054187192123	0.65	0.4248985131336085
NO	1	1	0	487	0.10788760806916431	0.3998876080691643	0.49222478386167146	0.646	0.42627916719651204
NO	1	1	0	488	0.10898070739549837	0.39701929260450164	0.494	0.6440192926045016	0.42781654946951264
NO	1	1	0	489	0.11026635514018696	0.39426635514018693	0.4954672897196261	0.642	0.42908725964142064
NO	1	1	0	490	0.11305970149253725	0.38905970149253744	0.4978805970149253	0.6380000000000001	0.4311772450662881
NO	1	1	0	491	0.11637931034482762	0.3896206896551724	0.494	0.6366206896551724	0.42781654946951264
NO	1	1	0	492	0.12070639032815189	0.38870639032815196	0.4905872193436961	0.634	0.42486099472360933
NO	1	1	0	493	0.11979902951880317	0.38620097048119684	0.494	0.6332009704811968	0.42781654946951264
NO	1	1	0	494	0.12113125590179419	0.38113125590179414	0.4977374881964117	0.63	0.4310533091939497
NO	1	1	0	495	0.12113209788548351	0.3808679021145165	0.498	0.6298679021145165	0.4312806510846504
NO	1	1	0	496	0.120290226681531	0.377709773318469	0.502	0.628709773318469	0.4347447526997882
NO	1	1	0	497	0.12139595248570167	0.37339595248570173	0.5052080950285965	0.626	0.4375230444923074
NO	1	1	0	498	0.1214051316677921	0.3725948683322079	0.506	0.6255948683322079	0.43820885431492596
NO	1	1	0	499	0.12085844428871761	0.3691415557112824	0.51	0.6241415557112824	0.44167295593006367
NO	1	1	0	500	0.12171163575042154	0.36571163575042154	0.5125767284991569	0.622	0.4439044682689889
NO	1	1	0	501	0.1217004149377593	0.3642995850622407	0.514	0.6212995850622407	0.44513705754520144
NO	1	1	0	502	0.12124261470773112	0.36075738529226903	0.5179999999999999	0.619757385292269	0.44860115916033916
NO	1	1	0	503	0.12193566806242873	0.35793566806242866	0.5201286638751427	0.618	0.450444636152331
NO	1	1	0	504	0.12197307996832929	0.3560269200316707	0.522	0.6170269200316707	0.45206526077547693
NO	1	1	0	505	0.12178014970889939	0.3522198502911006	0.526	0.6152198502911006	0.4555293623906147
NO	1	1	0	506	0.1222577597840756	0.35025775978407553	0.5274844804318489	0.614	0.45681496015601675
NO	1	1	0	507	0.12233572196345388	0.3476642780365461	0.53	0.6126642780365461	0.45899346400575247
NO	1	1	0	508	0.12211292675809748	0.34388707324190254	0.5339999999999999	0.6108870732419025	0.4624575656208902
NO	1	1	0	509	0.12250681375730055	0.34250681375730047	0.534986372485399	0.61	0.46331178925083977
NO	1	1	0	510	0.12254439640838044	0.3394556035916195	0.538	0.6084556035916195	0.46592166723602796
NO	1	1	0	511	0.12245032130499256	0.3355496786950074	0.542	0.6065496786950074	0.46938576885116573
NO	1	1	0	512	0.12268728908886384	0.33468728908886386	0.5426254218222722	0.606	0.46992740003733463
NO	1	1	0	513	0.12286393289841568	0.33113606710158433	0.5459999999999999	0.6041360671015843	0.47284987046630345
NO	1	1	0	514	0.1228854503464204	0.3271145496535797	0.5499999999999999	0.6021145496535797	0.4763139720814412
NO	1	1	0	515	0.12293235133660663	0.32693235133660664	0.5501352973267867	0.602	0.4764311430035026
NO	1	1	0	516	0.12307195086282541	0.32292804913717454	0.554	0.5999280491371746	0.479778073696579
NO	1	1	0	517	0.12317244247296921	0.31917244247296916	0.5576551150540616	0.598	0.48294349618715127
NO	1	1	0	518	0.12323959938366713	0.3187604006163328	0.558	0.5977604006163328	0.48324217531171676
NO	1	1	0	519	0.12327388791829053	0.3147261120817095	0.5619999999999999	0.5957261120817094	0.4867062769268545
NO	1	1	0	520	0.12347313361863999	0.31147313361864	0.56505373276272	0.594	0.4893508870757388
NO	1	1	0	521	0.12369073238458872	0.3103092676154113	0.566	0.5933092676154113	0.4901703785419922
NO	1	1	0	522	0.12358701674093708	0.306412983259063	0.57	0.591412983259063	0.49363448015712996
NO	1	1	0	523	0.12367853120072081	0.3036785312007208	0.5726429375985583	0.59	0.4959233312580985
NO	1	1	0	524	0.1239583200763602	0.3020416799236399	0.574	0.5890416799236399	0.49709858177226773
NO	1	1	0	525	0.12377496610935379	0.2982250338906462	0.578	0.5872250338906462	0.5005626833874055
NO	1	1	0	526	0.12389504789076822	0.2958950478907682	0.5802099042184635	0.586	0.5024765165805253
NO	1	1	0	527	0.12427452118398141	0.29372547881601857	0.582	0.5847254788160186	0.5040267850025433
NO	1	1	0	528	0.12405646070294085	0.28994353929705907	0.5860000000000001	0.5829435392970591	0.507490886617681
NO	1	1	0	529	0.12413393528969152	0.28813393528969145	0.587732129420617	0.582	0.5089909546985778
NO	1	1	0	530	0.12456510450473834	0.2854348954952616	0.5900000000000001	0.5804348954952616	0.5109549882328188
NO	1	1	0	531	0.12424663842328243	0.28175336157671765	0.594	0.5787533615767176	0.5144190898479565
NO	1	1	0	532	0.1243312622629168	0.280331262262917	0.5953374754741662	0.5780000000000001	0.515577377585523
NO	1	1	0	533	0.12488080388080369	0.2771191961191963	0.598	0.5761191961191963	0.5178831914630943
NO	1	1	0	534	0.12445597875694958	0.2735440212430504	0.602	0.5745440212430504	0.521347293078232
NO	1	1	0	535	0.12451637651224534	0.27251637651224553	0.6029672469755091	0.5740000000000001	0.5221849535307566
NO	1	1	0	536	0.12513679833679825	0.2688632016632017	0.606	0.5718632016632017	0.5248113946933698
NO	1	1	0	537	0.124663595144069	0.26533640485593096	0.61	0.570336404855931	0.5282754963085076
NO	1	1	0	538	0.12470948591638242	0.26470948591638255	0.610581028167235	0.5700000000000001	0.5287786814616474
NO	1	1	0	539	0.12543023882205062	0.26056976117794944	0.614	0.5675697611779494	0.5317395979236453
NO	1	1	0	540	0.12487791694133155	0.25712208305866857	0.6179999999999999	0.5661220830586685	0.535203699538783
NO	1	1	0	541	0.12489577940348895	0.2568957794034891	0.6182084411930219	0.5660000000000001	0.5353842149071352
NO	1	1	0	542	0.12564801131897496	0.252351988681025	0.622	0.563351988681025	0.5386678011539208
NO	1	1	0	543	0.12509944751381208	0.2490994475138122	0.6258011049723757	0.562	0.5419596546224495
NO	1	1	0	544	0.12516781652060416	0.2488321834793959	0.626	0.5618321834793959	0.5421319027690585
NO	1	1	0	545	0.1258786645512865	0.24412133544871356	0.63	0.5591213354487136	0.5455960043841963
NO	1	1	0	546	0.12541929210423952	0.24141929210423968	0.6331614157915207	0.558	0.5483338707715786
NO	1	1	0	547	0.12569717057396923	0.24030282942603082	0.634	0.5573028294260308	0.5490601059993341
NO	1	1	0	548	0.1261152454780362	0.23588475452196384	0.638	0.5548847545219638	0.5525242076144719
NO	1	1	0	549	0.12578255372945624	0.2337825537294564	0.6404348925410873	0.554	0.5546328864105387
NO	1	1	0	550	0.12630832232496692	0.23169167767503301	0.642	0.552691677675033	0.5559883092296096
NO	1	1	0	551	0.12627440019787284	0.22772559980212725	0.6459999999999999	0.5507255998021272	0.5594524108447473
NO	1	1	0	552	0.12604380704041718	0.22604380704041727	0.6479123859191656	0.55	0.5611085856325844
NO	1	1	0	553	0.12677084715770848	0.2232291528422916	0.6499999999999999	0.5482291528422916	0.562916512459885
NO	1	1	0	554	0.1265007384345188	0.21949926156548122	0.654	0.5464992615654812	0.5663806140750228
NO	1	1	0	555	0.12637031816351185	0.21837031816351193	0.6552593636729762	0.546	0.5674712550084235
NO	1	1	0	556	0.12730717070689945	0.21469282929310057	0.658	0.5436928292931006	0.5698447156901606
NO	1	1	0	557	0.1267256793600383	0.2112743206399616	0.662	0.5422743206399616	0.5733088173052984
NO	1	1	0	558	0.1266637038125321	0.21066370381253213	0.6626725923749358	0.542	0.5738912993883845
NO	1	1	0	559	0.1277922574281839	0.206207742571816	0.666	0.539207742571816	0.5767729189204361
NO	1	1	0	560	0.12687592977642492	0.20312407022357515	0.6699999999999999	0.5381240702235751	0.5802370205355738
NO	1	1	0	561	0.1268355401488891	0.2028355401488891	0.6703289197022219	0.538	0.5805218733535032
NO	1	1	0	562	0.12808015066990897	0.1979198493300911	0.6739999999999999	0.5349198493300911	0.5837011221507116
NO	1	1	0	563	0.12692144591313737	0.1950785540868627	0.6779999999999999	0.5340785540868627	0.5871652237658493
NO	1	1	0	564	0.12687415730337082	0.19487415730337082	0.6782516853932584	0.534	0.5873831897101727
NO	1	1	0	565	0.12808478755690444	0.18991521244309562	0.6819999999999999	0.5309152124430956	0.5906293253809871
NO	1	1	0	566	0.1268868372409767	0.1871131627590233	0.686	0.5301131627590233	0.5940934269961249
NO	1	1	0	567	0.1268008355592083	0.18680083555920834	0.6863983288815834	0.53	0.5944383899266371
NO	1	1	0	568	0.1279133012021495	0.1820866987978505	0.6900000000000001	0.5270866987978505	0.5975575286112627
NO	1	1	0	569	0.12681689663519735	0.17918310336480264	0.6940000000000001	0.5261831033648027	0.6010216302264004
NO	1	1	0	570	0.12668815963060676	0.17868815963060686	0.6946236807387863	0.526	0.6015617535900404
NO	1	1	0	571	0.12770480216658964	0.1742951978334104	0.698	0.5232951978334104	0.6044857318415381
NO	1	1	0	572	0.12674704957851124	0.1712529504214888	0.702	0.5222529504214888	0.6079498334566759
NO	1	1	0	573	0.12661297656523263	0.17061297656523267	0.7027740468695347	0.522	0.6086201777094128
NO	1	1	0	574	0.12760831447963805	0.166391685520362	0.706	0.519391685520362	0.6114139350718136
NO	1	1	0	575	0.12673236009732358	0.16326763990267645	0.71	0.5182676399026764	0.6148780366869514
NO	1	1	0	576	0.12661061946902652	0.1626106194690266	0.7107787610619468	0.518	0.6155524635500755
NO	1	1	0	577	0.12760297482837535	0.15839702517162468	0.714	0.5153970251716247	0.6183421383020892
NO	1	1	0	578	0.12672773211567734	0.15527226788432263	0.7180000000000001	0.5142722678843227	0.6218062399172269
NO	1	1	0	579	0.12660442282176032	0.1546044228217603	0.7187911543564794	0.514	0.6224913996882528
NO	1	1	0	580	0.12758707744972186	0.15041292255027816	0.722	0.5114129225502781	0.6252703415323646
NO	1	1	0	581	0.1266957979169161	0.14730420208308392	0.726	0.5103042020830839	0.6287344431475024
NO	1	1	0	582	0.12649940898345158	0.1464994089834516	0.7270011820330968	0.51	0.6296014922219768
NO	1	1	0	583	0.12741197908413882	0.1425880209158612	0.73	0.5075880209158612	0.6321985447626401
NO	1	1	0	584	0.12653991123250252	0.1394600887674975	0.734	0.5064600887674975	0.6356626463777779
NO	1	1	0	585	0.12582878498174865	0.1378287849817486	0.7363424300365028	0.506	0.6376912502959771
NO	1	1	0	586	0.12626825375714856	0.13573174624285145	0.738	0.5047317462428514	0.6391267479929157
NO	1	1	0	-1	nan	nan	nan	nan	nan
NO	1	1	1	0	0.007043785310734463	0.23495621468926553	0.758	0.6139562146892655	0.6564472560686044
NO	1	1	1	1	0.006955266955266937	0.23495526695526697	0.758089466089466	0.614	0.6565247359748593
NO	1	1	1	2	0.006973189189189211	0.23502681081081078	0.758	0.6140268108108108	0.6564472560686044
NO	1	1	1	3	0.0070314401622717515	0.23503144016227173	0.7579371196754565	0.614	0.6563928001101516
NO	1	1	1	4	0.007043785310734463	0.23495621468926553	0.758	0.6139562146892655	0.6564472560686044
NO	1	1	1	-1	nan	nan	nan	nan	nan
NO	1	1	2	0	0.11953792025019538	0.39446207974980463	0.486	0.6374620797498046	0.42088834623923715
NO	1	1	2	1	0.11727568922305764	0.39327568922305767	0.4894486215538847	0.638	0.42387494011293986
NO	1	1	2	2	0.11734615384615388	0.39665384615384613	0.486	0.6396538461538461	0.42088834623923715
NO	1	1	2	3	0.11991733333333338	0.39591733333333334	0.4841653333333333	0.638	0.4192994782984273
NO	1	1	2	4	0.11953792025019538	0.39446207974980463	0.486	0.6374620797498046	0.42088834623923715
NO	1	1	2	-1	nan	nan	nan	nan	nan
NO	1	1	3	0	0.007257234726688044	0.49074276527331195	0.502	0.741742765273312	0.4347447526997882
NO	1	1	3	1	0.006870410367170732	0.49087041036717055	0.5022591792656587	0.7419999999999999	0.4349692085279828
NO	1	1	3	2	0.006899749373433628	0.49110025062656637	0.502	0.7421002506265664	0.4347447526997882
NO	1	1	3	3	0.007210341805433784	0.4912103418054338	0.5015793163891323	0.742	0.434380430005821
NO	1	1	3	4	0.007257234726688044	0.49074276527331195	0.502	0.741742765273312	0.4347447526997882
NO	1	1	3	-1	nan	nan	nan	nan	nan
NO	1	1	4	0	0.007815853069115586	0.4981841469308844	0.494	0.7451841469308844	0.42781654946951264
NO	1	1	4	1	0.006575239053850046	0.49857523905385004	0.4948495218922999	0.746	0.42855225700931543
NO	1	1	4	2	0.006666864022103813	0.4993331359778962	0.494	0.7463331359778962	0.42781654946951264
NO	1	1	4	3	0.007589385474860322	0.4995893854748603	0.49282122905027936	0.746	0.4267957038818115
NO	1	1	4	4	0.007815853069115586	0.4981841469308844	0.494	0.7451841469308844	0.42781654946951264
NO	1	1	4	-1	nan	nan	nan	nan	nan
NO	1	1	5	0	0.008086614173228257	0.5059133858267717	0.48600000000000004	0.7489133858267717	0.4208883462392372
NO	1	1	5	1	0.006394736842105231	0.5063947368421052	0.48721052631578954	0.75	0.4219366927806605
NO	1	1	5	2	0.0065752212389378895	0.5074247787610621	0.48600000000000004	0.7504247787610621	0.4208883462392372
NO	1	1	5	3	0.007825729244577473	0.5078257292445774	0.48434854151084517	0.75	0.4194581412343336
NO	1	1	5	4	0.008086614173228257	0.5059133858267717	0.48600000000000004	0.7489133858267717	0.4208883462392372
NO	1	1	5	-1	nan	nan	nan	nan	nan
NO	1	1	6	0	0.008643027129938086	0.5133569728700619	0.47800000000000004	0.7523569728700619	0.41396014300896167
NO	1	1	6	1	0.006165377176015452	0.5141653771760155	0.47966924564796903	0.754	0.41540575214525943
NO	1	1	6	2	0.006369382535622858	0.5156306174643771	0.47800000000000004	0.7546306174643771	0.41396014300896167
NO	1	1	6	3	0.008223245924875944	0.516223245924876	0.47555350815024805	0.754	0.4118414189169249
NO	1	1	6	4	0.008643027129938086	0.5133569728700619	0.47800000000000004	0.7523569728700619	0.41396014300896167
NO	1	1	6	-1	nan	nan	nan	nan	nan
NO	1	1	7	0	0.008808929428708479	0.5211910705712915	0.47	0.7561910705712915	0.4070319397786861
NO	1	1	7	1	0.00606222000995521	0.5220622200099553	0.4718755599800895	0.758	0.4086562223677651
NO	1	1	7	2	0.006316524578269589	0.5236834754217304	0.47	0.7586834754217304	0.4070319397786861
NO	1	1	7	3	0.008443678160919565	0.5244436781609195	0.4671126436781609	0.758	0.4045314158541959
NO	1	1	7	4	0.008808929428708479	0.5211910705712915	0.47	0.7561910705712915	0.4070319397786861
NO	1	1	7	-1	nan	nan	nan	nan	nan
NO	1	1	8	0	0.0093373493975904	0.5286626506024096	0.462	0.7596626506024096	0.40010373654841064
NO	1	1	8	1	0.0057272727272727475	0.5297272727272727	0.46454545454545454	0.762	0.4023081648489528
NO	1	1	8	2	0.006085367907054995	0.531914632092945	0.462	0.762914632092945	0.40010373654841064
NO	1	1	8	3	0.008911330049261035	0.5329113300492612	0.4581773399014778	0.762	0.39679321579305726
NO	1	1	8	4	0.0093373493975904	0.5286626506024096	0.462	0.7596626506024096	0.40010373654841064
NO	1	1	8	-1	nan	nan	nan	nan	nan
IO	103	3	0	0	0.9455230769230769	0.05247692307692309	0.002	0.05347692307692309	0.0017320508075688772
IO	103	3	0	1	0.9471322314049586	0.04713223140495868	0.005735537190082645	0.05	0.004967120910961987
IO	103	3	0	2	0.947256	0.046744	0.005999999999999999	0.049744000000000003	0.005196152422706631
IO	103	3	0	3	0.9488018018018018	0.0411981981981982	0.01	0.0461981981981982	0.008660254037844387
IO	103	3	0	4	0.9486944444444444	0.04069444444444444	0.010611111111111113	0.046	0.009189491784601544
IO	103	3	0	5	0.9501571164510166	0.03584288354898336	0.014	0.04284288354898336	0.01212435565298214
IO	103	3	0	6	0.9489678089304258	0.033032191069574245	0.018	0.042032191069574246	0.015588457268119894
IO	103	3	0	7	0.9489244823386115	0.03292448233861144	0.018151035322777103	0.041999999999999996	0.01571925769451365
IO	103	3	0	8	0.9505033259423503	0.02749667405764967	0.022000000000000002	0.03849667405764967	0.01905255888325765
IO	103	3	0	9	0.9492362204724408	0.02523622047244095	0.025527559055118113	0.038000000000000006	0.022107514638339765
IO	103	3	0	10	0.9494477611940298	0.024552238805970156	0.026	0.03755223880597015	0.022516660498395402
IO	103	3	0	11	0.9505996425379803	0.019400357462019666	0.030000000000000002	0.034400357462019665	0.02598076211353316
IO	103	3	0	12	0.9489834958739685	0.01701650412603151	0.033999999999999996	0.03401650412603151	0.02944486372867091
IO	103	3	0	13	0.9489342301943199	0.016934230194319885	0.034131539611360236	0.034	0.029558780373712807
IO	103	3	0	14	0.9503963254593175	0.011603674540682417	0.038	0.030603674540682416	0.03290896534380867
IO	103	3	0	15	0.9488909574468085	0.00910904255319149	0.041999999999999996	0.030109042553191488	0.03637306695894642
IO	103	3	0	16	0.9480520231213873	0.008052023121387284	0.04389595375722543	0.03	0.0380150110771042
IO	103	3	0	17	0.9487416267942583	0.005258373205741629	0.046	0.02825837320574163	0.039837168574084175
IO	103	3	0	18	0.9483017751479289	0.0016982248520710057	0.05	0.026698224852071007	0.04330127018922193
IO	103	3	0	19	0.9465926251097454	-0.0005926251097453893	0.054	0.02640737489025461	0.04676537180435968
IO	103	3	0	20	0.9444645669291338	-0.0024645669291338546	0.057999999999999996	0.026535433070866143	0.050229473419497433
IO	103	3	0	21	0.9407440758293839	-0.0027440758293838866	0.062	0.028255924170616113	0.05369357503463519
IO	103	3	0	22	0.938127962085308	-0.0018720379146919507	0.06374407582938389	0.029999999999999995	0.05520398900900805
IO	103	3	0	23	0.9368496050552921	-0.002849605055292262	0.066	0.03015039494470774	0.05715767664977295
IO	103	3	0	24	0.9324814814814815	-0.0024814814814814873	0.07	0.032518518518518516	0.060621778264910706
IO	103	3	0	25	0.9302592592592593	-0.0017407407407407371	0.07148148148148148	0.034	0.06190477886310987
IO	103	3	0	26	0.9288167821401077	-0.0028167821401077764	0.07400000000000001	0.03418321785989223	0.06408587988004846
IO	103	3	0	27	0.9230901386748844	-0.0009098613251155574	0.07781972265023113	0.038000000000000006	0.06739385673055943
IO	103	3	0	28	0.9229391496554414	-0.0009391496554414236	0.078	0.038060850344558576	0.0675499814951862
IO	103	3	0	29	0.9202132231404959	-0.002213223140495865	0.082	0.038786776859504137	0.07101408311032396
IO	103	3	0	30	0.915393388429752	-0.0006066115702479391	0.08521322314049587	0.041999999999999996	0.0737968159780214
IO	103	3	0	31	0.9148461041060459	-0.0008461041060459154	0.08600000000000001	0.04215389589395409	0.07447818472546172
IO	103	3	0	32	0.9090738341968911	0.0010738341968911935	0.08985233160621761	0.046	0.07781440176024788
IO	103	3	0	33	0.9089403999477192	0.00105960005228075	0.09	0.04605960005228075	0.07794228634059946
IO	103	3	0	34	0.9050248962655602	0.0009751037344398264	0.09400000000000001	0.04797510373443983	0.08140638795573724
IO	103	3	0	35	0.9019875518672199	0.001987551867219911	0.09602489626556018	0.05	0.08315999956174058
IO	103	3	0	36	0.9006913099870298	0.0013086900129701748	0.09799999999999999	0.05030869001297017	0.08487048957087498
IO	103	3	0	37	0.8951543450064852	0.003154345006485086	0.10169130998702984	0.054000000000000006	0.08806725779288603
IO	103	3	0	38	0.8948823238566131	0.0031176761433869063	0.102	0.0541176761433869	0.08833459118601274
IO	103	3	0	39	0.8890491925465839	0.005049192546583849	0.1059016149068323	0.057999999999999996	0.09171348881111356
IO	103	3	0	40	0.8889455670103092	0.005054432989690723	0.106	0.05805443298969072	0.0917986928011505
IO	103	3	0	41	0.885	0.0050000000000000044	0.10999999999999999	0.06	0.09526279441628824
IO	103	3	0	42	0.882	0.005999999999999998	0.112	0.062	0.09699484522385712
IO	103	3	0	43	0.8804792122538293	0.005520787746170673	0.114	0.06252078774617068	0.09872689603142601
IO	103	3	0	44	0.8752603938730854	0.007260393873085344	0.11747921225382932	0.066	0.1017399822284003
IO	103	3	0	45	0.874766437684004	0.0072335623159960755	0.118	0.06623356231599607	0.10219099764656375
IO	103	3	0	46	0.869110290497292	0.009110290497291985	0.12177941900541604	0.07	0.10546407051679976
IO	103	3	0	47	0.8688802139037433	0.009119786096256695	0.12199999999999998	0.07011978609625669	0.1056550992617015
IO	103	3	0	48	0.8630373275628889	0.011037327562888832	0.12592534487422236	0.07400000000000001	0.1090545476413931
IO	103	3	0	49	0.8629486320491345	0.011051367950865448	0.126	0.07405136795086545	0.10911920087683927
IO	103	3	0	50	0.8585589743589743	0.011441025641025643	0.13	0.07644102564102565	0.11258330249197701
IO	103	3	0	51	0.8562205128205128	0.012220512820512813	0.13155897435897437	0.078	0.11393341389069737
IO	103	3	0	52	0.8539132420091324	0.012086757990867572	0.134	0.07908675799086758	0.11604740410711478
IO	103	3	0	53	0.8495400457665904	0.013540045766590389	0.13691990846681923	0.082	0.11857611901610549
IO	103	3	0	54	0.8484485981308411	0.013551401869158874	0.138	0.08255140186915888	0.11951150572225253
IO	103	3	0	55	0.8432757009345795	0.015275700934579445	0.1414485981308411	0.086	0.12249807931100445
IO	103	3	0	56	0.8426599423631124	0.015340057636887616	0.142	0.08634005763688761	0.12297560733739027
IO	103	3	0	57	0.8371540697674419	0.017154069767441868	0.14569186046511626	0.09	0.1261728522874084
IO	103	3	0	58	0.8367855336368234	0.017214466363176528	0.14600000000000002	0.09021446636317654	0.12643970895252804
IO	103	3	0	59	0.8310820092260379	0.019082009226037935	0.14983598154792413	0.094	0.12976176642147869
IO	103	3	0	60	0.8308758246022506	0.019124175397749327	0.15	0.09412417539774932	0.12990381056766578
IO	103	3	0	61	0.8250330838912958	0.021033083891295795	0.15393383221740842	0.098	0.13331060920216714
IO	103	3	0	62	0.8249476309226933	0.02105236907730676	0.15399999999999997	0.09805236907730674	0.13336791218280353
IO	103	3	0	63	0.8193100775193798	0.022689922480620156	0.158	0.10168992248062016	0.1368320137979413
IO	103	3	0	64	0.81884496124031	0.022844961240310074	0.15831007751937984	0.102	0.1371005488068667
IO	103	3	0	65	0.8147652582159625	0.02323474178403756	0.16200000000000003	0.10423474178403758	0.14029611541307907
IO	103	3	0	66	0.8121090047393364	0.024109004739336498	0.16378199052132703	0.10600000000000001	0.14183936447385134
IO	103	3	0	67	0.8095688073394496	0.02443119266055048	0.16599999999999998	0.10743119266055047	0.14376021702821679
IO	103	3	0	68	0.805719512195122	0.025719512195121974	0.16856097560975608	0.11000000000000001	0.1459780869647379
IO	103	3	0	69	0.8039023255813953	0.026097674418604666	0.16999999999999998	0.11109767441860466	0.14722431864335456
IO	103	3	0	70	0.7995386416861826	0.02753864168618267	0.17292271662763467	0.114	0.14975546549094937
IO	103	3	0	71	0.7980980392156862	0.027901960784313715	0.17400000000000002	0.11490196078431372	0.15068842025849233
IO	103	3	0	72	0.7934479371316306	0.029447937131630644	0.1771041257367387	0.118	0.1533766720030491
IO	103	3	0	73	0.7922244897959183	0.02977551020408163	0.178	0.11877551020408163	0.15415252187363007
IO	103	3	0	74	0.7873739279588337	0.03137392795883363	0.18125214408233273	0.122	0.15696896126569745
IO	103	3	0	75	0.7863625730994153	0.0316374269005848	0.182	0.1226374269005848	0.15761662348876782
IO	103	3	0	76	0.7813038348082595	0.033303834808259575	0.18539233038348085	0.126	0.16055446777889204
IO	103	3	0	77	0.7804491978609627	0.03355080213903744	0.186	0.12655080213903744	0.1610807251039056
IO	103	3	0	78	0.7752567567567568	0.035256756756756755	0.1894864864864865	0.13	0.16410011097115404
IO	103	3	0	79	0.7745285359801488	0.03547146401985109	0.19000000000000003	0.1304714640198511	0.16454482671904336
IO	103	3	0	80	0.7692269326683292	0.03722693266832919	0.19354613466334164	0.134	0.16761586942273776
IO	103	3	0	81	0.7685712603062427	0.03742873969375739	0.19399999999999998	0.13442873969375738	0.16800892833418107
IO	103	3	0	82	0.7632227432590856	0.03922274325908559	0.19755451348182884	0.138	0.17108722730753914
IO	103	3	0	83	0.7625529411764707	0.03944705882352942	0.198	0.13844705882352942	0.17147302994931884
IO	103	3	0	84	0.7571937799043061	0.04119377990430623	0.20161244019138758	0.14200000000000002	0.1746014949247124
IO	103	3	0	85	0.7566470588235295	0.04135294117647059	0.202	0.1423529411764706	0.17493713156445662
IO	103	3	0	86	0.7511704918032787	0.04317049180327873	0.20565901639344258	0.14600000000000002	0.1781059327140416
IO	103	3	0	87	0.7506474576271187	0.04335254237288137	0.206	0.14635254237288137	0.17840123317959433
IO	103	3	0	88	0.7451490825688073	0.04514908256880733	0.20970183486238533	0.15	0.18160711621103492
IO	103	3	0	89	0.7446980255516842	0.04530197444831589	0.21	0.1503019744483159	0.1818653347947321
IO	103	3	0	90	0.7391658986175115	0.04716589861751151	0.21366820276497697	0.154	0.18504209157543447
IO	103	3	0	91	0.738660777385159	0.04733922261484097	0.21400000000000002	0.15433922261484098	0.18532943640986987
IO	103	3	0	92	0.7331609467455622	0.04916094674556215	0.2176781065088757	0.158	0.1885147700843811
IO	103	3	0	93	0.7326718938480097	0.049328106151990375	0.21799999999999997	0.15832810615199036	0.1887935380250076
IO	103	3	0	94	0.7271728691476591	0.051172869147659075	0.22165426170468186	0.162	0.19195822149333874
IO	103	3	0	95	0.7265955056179776	0.05140449438202248	0.222	0.16240449438202248	0.19225763964014536
IO	103	3	0	96	0.7211895332390381	0.05318953323903819	0.22562093352192364	0.166	0.1953934600555459
IO	103	3	0	97	0.7205939393939395	0.05340606060606061	0.226	0.1664060606060606	0.19572174125528313
IO	103	3	0	98	0.7151893129770992	0.05518931297709924	0.22962137404580155	0.17	0.1988579431755529
IO	103	3	0	99	0.7146044657097289	0.05539553429027112	0.23	0.17039553429027113	0.19918584287042088
IO	103	3	0	100	0.7092316118935837	0.05723161189358372	0.23353677621283253	0.174	0.20224878091823437
IO	103	3	0	101	0.7085016835016835	0.05749831649831649	0.23399999999999999	0.17449831649831649	0.20264994448555862
IO	103	3	0	102	0.7032608695652174	0.05926086956521738	0.23747826086956522	0.178	0.20566220675959146
IO	103	3	0	103	0.702374749498998	0.05962525050100197	0.23800000000000002	0.17862525050100198	0.2061140461006964
IO	103	3	0	104	0.6972745901639344	0.061274590163934425	0.24145081967213114	0.182	0.20910254360064104
IO	103	3	0	105	0.6963963963963964	0.06160360360360359	0.242	0.1826036036036036	0.20957814771583413
IO	103	3	0	106	0.6913318584070797	0.06333185840707965	0.2453362831858407	0.186	0.21246745370899106
IO	103	3	0	107	0.690238578680203	0.06376142131979697	0.24599999999999997	0.18676142131979695	0.21304224933097188
IO	103	3	0	108	0.6854129353233831	0.0654129353233831	0.2491741293532338	0.19	0.21579112598577024
IO	103	3	0	109	0.6840928961748634	0.06590710382513662	0.25	0.19090710382513662	0.21650635094610965
IO	103	3	0	110	0.6794784946236558	0.0674784946236559	0.2530430107526882	0.194	0.21914167556192682
IO	103	3	0	111	0.6779740634005764	0.06802593659942363	0.254	0.19502593659942363	0.21997045256124742
IO	103	3	0	112	0.6735299145299145	0.06952991452991455	0.2569401709401709	0.198	0.2225167152869042
IO	103	3	0	113	0.6716855123674912	0.07031448763250889	0.25799999999999995	0.19931448763250886	0.22343455417638514
IO	103	3	0	114	0.667661971830986	0.07166197183098594	0.26067605633802815	0.202	0.2257520869470759
IO	103	3	0	115	0.6653362831858407	0.07266371681415928	0.262	0.2036637168141593	0.2268986557915229
IO	103	3	0	116	0.6618717948717949	0.07387179487179488	0.2642564102564103	0.20600000000000002	0.22885276439493396
IO	103	3	0	117	0.6589701492537313	0.07502985074626867	0.266	0.20802985074626867	0.23036275740666068
IO	103	3	0	118	0.65601	0.07601000000000002	0.26798	0.21000000000000002	0.23207748770615386
IO	103	3	0	119	0.6526094674556213	0.07739053254437872	0.26999999999999996	0.2123905325443787	0.2338268590217984
IO	103	3	0	120	0.6502228571428572	0.07822285714285715	0.2715542857142857	0.214	0.2351729099351091
IO	103	3	0	121	0.6461275167785234	0.07987248322147653	0.27399999999999997	0.2168724832214765	0.23729096063693617
IO	103	3	0	122	0.6444362416107383	0.08043624161073826	0.2751275167785235	0.218	0.2382674188103307
IO	103	3	0	123	0.6391090909090908	0.08289090909090907	0.278	0.22189090909090908	0.24075506225207394
IO	103	3	0	124	0.6389473684210526	0.08294736842105263	0.27810526315789474	0.222	0.24084622282089335
IO	103	3	0	125	0.6330422764227641	0.08504227642276424	0.28191544715447153	0.226	0.24414593895502176
IO	103	3	0	126	0.6328934426229509	0.0851065573770492	0.282	0.22610655737704918	0.24421916386721168
IO	103	3	0	127	0.6271113320079523	0.08711133200795232	0.2857773359840954	0.23	0.2474904327880674
IO	103	3	0	128	0.6267044854881267	0.08729551451187337	0.286	0.23029551451187336	0.24768326548234942
IO	103	3	0	129	0.6212406015037594	0.08924060150375943	0.2895187969924812	0.234	0.25073063306859844
IO	103	3	0	130	0.6204251497005988	0.08957485029940124	0.29	0.23457485029940123	0.2511473670974872
IO	103	3	0	131	0.6153176470588235	0.0913176470588235	0.29336470588235297	0.238	0.2540612878678678
IO	103	3	0	132	0.6142964169381108	0.09170358306188922	0.29400000000000004	0.23870358306188924	0.25461146871262497
IO	103	3	0	133	0.6094573170731707	0.09345731707317073	0.2970853658536585	0.242	0.2572834739218623
IO	103	3	0	134	0.6075981308411216	0.09440186915887852	0.298	0.24340186915887851	0.2580755703277627
IO	103	3	0	135	0.6037363636363636	0.09573636363636362	0.30052727272727275	0.246	0.2602642527118725
IO	103	3	0	136	0.6017538461538461	0.09624615384615384	0.302	0.24724615384615384	0.26153967194290045
IO	103	3	0	137	0.5977214285714285	0.09772142857142854	0.3045571428571429	0.25	0.2637542226182921
IO	103	3	0	138	0.5944750000000001	0.099525	0.306	0.252525	0.2650037735580382
IO	103	3	0	139	0.592253164556962	0.10025316455696201	0.307493670886076	0.254	0.2662973304902732
IO	103	3	0	140	0.5879302325581395	0.1020697674418605	0.31	0.2570697674418605	0.26846787517317594
IO	103	3	0	141	0.5865555555555555	0.1025555555555556	0.3108888888888888	0.258	0.26923767553209543
IO	103	3	0	142	0.581	0.10500000000000001	0.314	0.262	0.2719319767883137
IO	103	3	0	143	0.581	0.10500000000000001	0.314	0.262	0.2719319767883137
IO	103	3	0	144	0.5752233766233765	0.10722337662337664	0.31755324675324675	0.266	0.27500917874254
IO	103	3	0	145	0.5744985422740525	0.10750145772594752	0.318	0.2665014577259475	0.2753960784034515
IO	103	3	0	146	0.5692507288629737	0.10925072886297377	0.3214985422740525	0.27	0.2784259048889947
IO	103	3	0	147	0.5682773109243697	0.10972268907563029	0.322	0.2707226890756303	0.27886018001858925
IO	103	3	0	148	0.5635766423357664	0.11157664233576645	0.32484671532846715	0.274	0.28132550781038435
IO	103	3	0	149	0.5613959390862944	0.11260406091370559	0.326	0.2756040609137056	0.28232428163372697
IO	103	3	0	150	0.5577897435897436	0.11378974358974361	0.3284205128205128	0.278	0.284420507226477
IO	103	3	0	151	0.5551219512195122	0.11487804878048782	0.33	0.27987804878048783	0.28578838324886474
IO	103	3	0	152	0.5519942196531791	0.11599421965317921	0.3320115606936416	0.28200000000000003	0.2875304459108126
IO	103	3	0	153	0.5483740458015267	0.11762595419847333	0.33399999999999996	0.2846259541984733	0.28925248486400246
IO	103	3	0	154	0.5463793103448276	0.11837931034482763	0.3352413793103448	0.28600000000000003	0.2903275508824935
IO	103	3	0	155	0.5410784313725491	0.12092156862745101	0.33799999999999997	0.289921568627451	0.29271658647914023
IO	103	3	0	156	0.540963963963964	0.12096396396396403	0.338072072072072	0.29000000000000004	0.292779002724458
IO	103	3	0	157	0.5350394736842106	0.1230394736842105	0.34192105263157896	0.294	0.29611231766766344
IO	103	3	0	158	0.534888888888889	0.12311111111111109	0.342	0.2941111111111111	0.296180688094278
IO	103	3	0	159	0.52932	0.12532	0.34536	0.298	0.29909053345099373
IO	103	3	0	160	0.5282195121951219	0.12578048780487802	0.34600000000000003	0.29878048780487804	0.29964478970941577
IO	103	3	0	161	0.5235398230088495	0.12753982300884956	0.34892035398230087	0.302	0.30217389044613135
IO	103	3	0	162	0.5216214689265537	0.12837853107344632	0.35	0.3033785310734463	0.3031088913245535
IO	103	3	0	163	0.5178737864077669	0.129873786407767	0.352252427184466	0.306	0.3050595504864757
IO	103	3	0	164	0.5143529411764706	0.1316470588235294	0.354	0.3086470588235294	0.30657299293969126
IO	103	3	0	165	0.5123521126760564	0.13235211267605632	0.35529577464788736	0.31	0.30769516670234154
IO	103	3	0	166	0.5069999999999999	0.13499999999999998	0.35800000000000004	0.314	0.31003709455482903
IO	103	3	0	167	0.5069999999999999	0.13499999999999998	0.35800000000000004	0.314	0.31003709455482903
IO	103	3	0	168	0.5012666666666667	0.1372666666666667	0.3614666666666666	0.318	0.31303931595461504
IO	103	3	0	169	0.500328	0.13767200000000002	0.362	0.318672	0.31350119616996674
IO	103	3	0	170	0.49541825095057035	0.13941825095057037	0.3651634980988593	0.322	0.31624086588840267
IO	103	3	0	171	0.4937058823529411	0.14029411764705885	0.366	0.32329411764705884	0.3169652977851045
IO	103	3	0	172	0.4897222222222222	0.14172222222222222	0.3685555555555556	0.326	0.3191784738169981
IO	103	3	0	173	0.4871021897810218	0.14289781021897813	0.37	0.3278978102189781	0.3204293994002423
IO	103	3	0	174	0.4840526315789473	0.14405263157894743	0.3718947368421053	0.33000000000000007	0.32207028963899176
IO	103	3	0	175	0.47940449438202243	0.1465955056179775	0.37400000000000005	0.3335955056179775	0.32389350101538006
IO	103	3	0	176	0.4788333333333333	0.14683333333333334	0.37433333333333335	0.334	0.32418217614997485
IO	103	3	0	177	0.47317647058823525	0.14917647058823533	0.3776470588235294	0.338	0.3270519466056527
IO	103	3	0	178	0.4725499999999999	0.14945000000000003	0.378	0.33845000000000003	0.3273576026305178
IO	103	3	0	179	0.4673863636363636	0.15138636363636362	0.3812272727272728	0.342	0.3301525027972767
IO	103	3	0	180	0.46603317535545025	0.15196682464454972	0.38200000000000006	0.34296682464454975	0.3308217042456556
IO	103	3	0	181	0.46157777777777775	0.1535777777777778	0.38484444444444443	0.34600000000000003	0.33328506539419794
IO	103	3	0	182	0.4591818181818182	0.15481818181818183	0.38599999999999995	0.3478181818181818	0.33428580586079326
IO	103	3	0	183	0.4560658682634731	0.15606586826347305	0.38786826347305386	0.35	0.33590376948942047
IO	103	3	0	184	0.4514752475247525	0.15852475247524753	0.38999999999999996	0.3535247524752475	0.33774990747593103
IO	103	3	0	185	0.4507798165137615	0.15877981651376147	0.390440366972477	0.354	0.3381312764610838
IO	103	3	0	186	0.4450689655172414	0.16106896551724137	0.39386206896551723	0.358	0.34109455731123645
IO	103	3	0	187	0.4448163265306123	0.16118367346938772	0.394	0.35818367346938773	0.3412140090910688
IO	103	3	0	188	0.43938095238095237	0.16338095238095238	0.3972380952380952	0.362	0.3440182818271327
IO	103	3	0	189	0.43763565891472866	0.16436434108527131	0.398	0.3633643410852713	0.3446781107062066
IO	103	3	0	190	0.4338275862068966	0.16582758620689655	0.4003448275862069	0.366	0.3467087909633563
IO	103	3	0	191	0.43039130434782613	0.1676086956521739	0.402	0.3686086956521739	0.34814221232134435
IO	103	3	0	192	0.4284074074074074	0.16840740740740742	0.40318518518518515	0.37	0.34916861279990363
IO	103	3	0	193	0.42310256410256414	0.17089743589743592	0.40599999999999997	0.3738974358974359	0.35160631393648206
IO	103	3	0	194	0.422956043956044	0.1709560439560439	0.40608791208791206	0.37399999999999994	0.35168244803791365
IO	103	3	0	195	0.4173884297520661	0.17338842975206611	0.4092231404958678	0.378	0.35439763548586994
IO	103	3	0	196	0.41591954022988503	0.1740804597701149	0.4100000000000001	0.37908045977011495	0.3550704155516199
IO	103	3	0	197	0.41164171122994647	0.1756417112299465	0.412716577540107	0.382	0.3574230407127027
IO	103	3	0	198	0.409273381294964	0.176726618705036	0.414	0.383726618705036	0.35853451716675755
IO	103	3	0	199	0.40598717948717955	0.17798717948717951	0.416025641025641	0.386	0.36028877375391066
IO	103	3	0	200	0.40185714285714286	0.18014285714285713	0.418	0.3891428571428571	0.3619986187818953
IO	103	3	0	201	0.4006410256410256	0.18064102564102566	0.4187179487179487	0.39	0.36262038061025337
IO	103	3	0	202	0.3951310043668122	0.18313100436681226	0.4217379912663755	0.394	0.3652358141777009
IO	103	3	0	203	0.39445454545454545	0.18354545454545454	0.422	0.39454545454545453	0.3654627203970331
IO	103	3	0	204	0.38965248226950344	0.18565248226950354	0.42469503546099296	0.398	0.3677966895703529
IO	103	3	0	205	0.387453781512605	0.186546218487395	0.42600000000000005	0.399546218487395	0.36892682201217086
IO	103	3	0	206	0.3839343065693431	0.1879343065693431	0.42813138686131386	0.402	0.37077265717936103
IO	103	3	0	207	0.3796753246753246	0.19032467532467534	0.43000000000000005	0.40532467532467537	0.37239092362730863
IO	103	3	0	208	0.37872916666666656	0.19072916666666673	0.4305416666666667	0.4060000000000001	0.3728600207210252
IO	103	3	0	209	0.37322222222222223	0.19322222222222224	0.4335555555555556	0.41000000000000003	0.3754701250629866
IO	103	3	0	210	0.37244186046511624	0.19355813953488374	0.434	0.41055813953488374	0.37585502524244635
IO	103	3	0	211	0.36745026178010465	0.19545026178010477	0.4370994764397905	0.41400000000000003	0.3785392505777363
IO	103	3	0	212	0.3652626262626263	0.19673737373737377	0.43799999999999994	0.41573737373737374	0.37931912685758407
IO	103	3	0	213	0.36208943089430895	0.198089430894309	0.4398211382113821	0.41800000000000004	0.38089627881244353
IO	103	3	0	214	0.3571714285714286	0.20082857142857147	0.44199999999999995	0.42182857142857144	0.38278322847272184
IO	103	3	0	215	0.3569220779220779	0.20092207792207792	0.44215584415584414	0.422	0.3829181934707142
IO	103	3	0	216	0.3512053571428571	0.20320535714285712	0.44558928571428574	0.426	0.3858916410827339
IO	103	3	0	217	0.35032352941176476	0.20367647058823526	0.446	0.42667647058823527	0.3862473300878596
IO	103	3	0	218	0.3455962732919255	0.20559627329192545	0.4488074534161491	0.43	0.3886786560661861
IO	103	3	0	219	0.3425384615384615	0.20746153846153845	0.45	0.43246153846153845	0.3897114317029974
IO	103	3	0	220	0.34042307692307683	0.208423076923077	0.4511538461538461	0.43400000000000005	0.3907106917842871
IO	103	3	0	221	0.33504060913705586	0.21104060913705583	0.45391878172588834	0.438	0.3931051962295029
IO	103	3	0	222	0.3348940397350993	0.21110596026490067	0.454	0.4381059602649007	0.39317553331813515
IO	103	3	0	223	0.3294845360824742	0.2134845360824743	0.4570309278350515	0.44200000000000006	0.3958003938203271
IO	103	3	0	224	0.32742016806722685	0.21457983193277314	0.45799999999999996	0.4435798319327731	0.39663963493327287
IO	103	3	0	225	0.3240068965517242	0.21600689655172417	0.4599862068965517	0.446	0.3983597405628585
IO	103	3	0	226	0.31989361702127656	0.2181063829787234	0.462	0.4491063829787234	0.40010373654841064
IO	103	3	0	227	0.31859223300970874	0.21859223300970876	0.4628155339805825	0.45	0.40081000969324454
IO	103	3	0	228	0.3131707317073171	0.22117073170731708	0.4656585365853659	0.454	0.40327212217201225
IO	103	3	0	229	0.3125658914728682	0.2214341085271318	0.46599999999999997	0.4544341085271318	0.40356783816354835
IO	103	3	0	230	0.30753503184713377	0.22353503184713377	0.4689299363057325	0.458	0.40610523743578303
IO	103	3	0	231	0.3046986301369863	0.22530136986301375	0.47	0.46030136986301373	0.4070319397786861
IO	103	3	0	232	0.3023861386138613	0.22638613861386142	0.4712277227722772	0.462	0.40809517888828284
IO	103	3	0	233	0.29702259887005644	0.2290225988700565	0.47395480225988706	0.466	0.41045689900269244
IO	103	3	0	234	0.29693893129771	0.2290610687022901	0.474	0.4660610687022901	0.4104960413938239
IO	103	3	0	235	0.2915172413793103	0.23151724137931037	0.4769655172413793	0.47000000000000003	0.4130642546602191
IO	103	3	0	236	0.289021978021978	0.23297802197802195	0.47800000000000004	0.47197802197802197	0.41396014300896167
IO	103	3	0	237	0.28624590163934416	0.23424590163934433	0.4795081967213115	0.4740000000000001	0.4152662796835218
IO	103	3	0	238	0.2811047619047619	0.2371047619047619	0.48179047619047616	0.478	0.41724279168235406
IO	103	3	0	239	0.2807349397590362	0.23726506024096383	0.482	0.4782650602409638	0.4174242446240994
IO	103	3	0	240	0.2754020618556702	0.2394020618556701	0.4851958762886598	0.482	0.4201919546774311
IO	103	3	0	241	0.27322727272727276	0.24077272727272725	0.486	0.48377272727272724	0.42088834623923715
IO	103	3	0	242	0.27019672131147543	0.2421967213114754	0.48760655737704917	0.486	0.42227966574039905
IO	103	3	0	243	0.2651984126984127	0.2451984126984127	0.4896031746031746	0.49	0.4240087869798573
IO	103	3	0	244	0.26436305732484083	0.24563694267515926	0.48999999999999994	0.4906369426751592	0.42435244785437487
IO	103	3	0	245	0.2592967741935484	0.24729677419354837	0.49340645161290325	0.494	0.4273025214879116
IO	103	3	0	246	0.2580315789473684	0.24796842105263156	0.494	0.49496842105263156	0.42781654946951264
IO	103	3	0	247	0.25389230769230775	0.2498923076923077	0.4962153846153846	0.498	0.42973512882558895
IO	103	3	0	248	0.2495373134328358	0.2524626865671642	0.498	0.5014626865671642	0.4312806510846504
IO	103	3	0	249	0.24880851063829784	0.2528085106382979	0.49838297872340426	0.502	0.43161232038822744
IO	103	3	0	250	0.2433720930232558	0.2553720930232558	0.5012558139534884	0.506	0.4341002686783672
IO	103	3	0	251	0.2414761904761905	0.2565238095238095	0.502	0.5075238095238095	0.4347447526997882
IO	103	3	0	252	0.2380188679245283	0.25801886792452833	0.5039622641509434	0.51	0.4364441233034406
IO	103	3	0	253	0.23309774436090225	0.2610977443609023	0.5058045112781955	0.514	0.4380395561156899
IO	103	3	0	254	0.23267499999999997	0.26132500000000003	0.506	0.514325	0.43820885431492596
IO	103	3	0	255	0.22751515151515156	0.26351515151515154	0.508969696969697	0.518	0.4407806873322252
IO	103	3	0	256	0.22431578947368414	0.26568421052631586	0.51	0.5206842105263159	0.4416729559300637
IO	103	3	0	257	0.22250495049504948	0.2665049504950495	0.510990099009901	0.522	0.44253040682489975
IO	103	3	0	258	0.21703614457831322	0.26903614457831326	0.5139277108433735	0.526	0.44507445329914475
IO	103	3	0	259	0.21686666666666665	0.26913333333333334	0.514	0.5261333333333333	0.44513705754520144
IO	103	3	0	260	0.21172058823529405	0.27172058823529416	0.5165588235294117	0.53	0.44735306372547334
IO	103	3	0	261	0.20743636363636375	0.2745636363636364	0.5179999999999999	0.5335636363636364	0.44860115916033916
IO	103	3	0	262	0.20682857142857147	0.2748285714285715	0.5183428571428571	0.534	0.44889808215592236
IO	103	3	0	263	0.2011618497109826	0.2771618497109827	0.5216763005780347	0.538	0.45178492885286464
IO	103	3	0	264	0.2001764705882353	0.2778235294117647	0.522	0.5388235294117647	0.45206526077547693
IO	103	3	0	265	0.19609243697478995	0.28009243697478997	0.5238151260504201	0.542	0.4536372060462117
IO	103	3	0	266	0.1911467889908257	0.28314678899082574	0.5257064220183486	0.546	0.4552751164005129
IO	103	3	0	267	0.19043362831858401	0.28356637168141596	0.526	0.546566371681416	0.4555293623906147
IO	103	3	0	268	0.18539669421487603	0.28539669421487607	0.529206611570248	0.55	0.4583063694705185
IO	103	3	0	269	0.18217647058823527	0.2878235294117647	0.53	0.5528235294117647	0.45899346400575247
IO	103	3	0	270	0.18074999999999997	0.28875000000000006	0.5305	0.554	0.4594264767076447
IO	103	3	0	271	0.17531952662721884	0.291319526627219	0.5333609467455621	0.558	0.46190412926817587
IO	103	3	0	272	0.17397142857142855	0.29202857142857147	0.5339999999999999	0.5590285714285714	0.4624575656208902
IO	103	3	0	273	0.1698358208955223	0.29383582089552246	0.5363283582089552	0.562	0.4644739829789555
IO	103	3	0	274	0.16520338983050842	0.29679661016949155	0.538	0.5657966101694916	0.465921667236028
IO	103	3	0	275	0.1649340659340659	0.296934065934066	0.5381318681318681	0.5660000000000001	0.46603586838817534
IO	103	3	0	276	0.15955555555555556	0.29955555555555563	0.5408888888888889	0.5700000000000001	0.46842351840251634
IO	103	3	0	277	0.15499999999999992	0.30300000000000005	0.542	0.5740000000000001	0.46938576885116573
IO	103	3	0	278	0.15499999999999992	0.30300000000000005	0.542	0.5740000000000001	0.46938576885116573
IO	103	3	0	279	0.14935443037974683	0.3053544303797469	0.5452911392405063	0.5780000000000001	0.47223597904083603
IO	103	3	0	280	0.14550000000000007	0.30850000000000005	0.5459999999999999	0.5815	0.47284987046630345
IO	103	3	0	281	0.14487878787878794	0.3088787878787878	0.5462424242424243	0.582	0.4730598160187361
IO	103	3	0	282	0.1392699386503068	0.3112699386503067	0.5494601226993865	0.586	0.47584642462418336
IO	103	3	0	283	0.13782666666666665	0.31217333333333336	0.5499999999999999	0.5871733333333333	0.4763139720814412
IO	103	3	0	284	0.13391836734693874	0.31391836734693873	0.5521632653061225	0.59	0.4781874147916688
IO	103	3	0	285	0.12918367346938775	0.3171836734693877	0.5536326530612246	0.594	0.479459941915597
IO	103	3	0	286	0.12732558139534877	0.3186744186046512	0.554	0.5956744186046512	0.479778073696579
IO	103	3	0	287	0.12439024390243902	0.32039024390243903	0.5552195121951219	0.598	0.4808342022377795
IO	103	3	0	288	0.11925301204819283	0.32325301204819273	0.5574939759036145	0.602	0.4828039455893198
IO	103	3	0	289	0.11699999999999999	0.32499999999999996	0.558	0.604	0.48324217531171676
IO	103	3	0	290	0.1141923076923077	0.32619230769230767	0.5596153846153846	0.606	0.4846411394255224
IO	103	3	0	291	0.1092295081967215	0.3292295081967212	0.5615409836065574	0.6099999999999999	0.48630875706937965
IO	103	3	0	292	0.106375	0.331625	0.5619999999999999	0.612625	0.4867062769268545
IO	103	3	0	293	0.10458490566037737	0.33258490566037735	0.5628301886792453	0.614	0.48742524141301513
IO	103	3	0	294	0.09902515723270444	0.33502515723270443	0.5659496855345911	0.618	0.49012680493677035
IO	103	3	0	295	0.09863636363636374	0.33536363636363636	0.566	0.6183636363636363	0.49017037854199225
IO	103	3	0	296	0.0944117647058823	0.33841176470588236	0.5671764705882353	0.622	0.4911892319582092
IO	103	3	0	297	0.08930487804878051	0.3413048780487805	0.569390243902439	0.626	0.4931064158865297
IO	103	3	0	298	0.08516988416988414	0.3451698841698842	0.5696602316602316	0.63	0.4933402321434889
IO	103	3	0	299	0.08432824427480912	0.3456717557251909	0.57	0.6306717557251909	0.49363448015712996
IO	103	3	0	300	0.07932307692307694	0.34732307692307696	0.5733538461538461	0.634	0.49653899612674546
IO	103	3	0	301	0.07527522935779818	0.3512752293577982	0.5734495412844036	0.638	0.49662187054082674
IO	103	3	0	302	0.07259999999999989	0.3534000000000001	0.574	0.6404000000000001	0.49709858177226773
IO	103	3	0	303	0.07051807228915663	0.35451807228915666	0.5749638554216867	0.642	0.4979333050530238
IO	103	3	0	304	0.06520224719101131	0.3572022471910113	0.5775955056179775	0.646	0.5002123809768859
IO	103	3	0	305	0.061045871559633036	0.3610458715596331	0.5779082568807339	0.65	0.5004832315154987
IO	103	3	0	306	0.060555555555555585	0.3614444444444444	0.578	0.6504444444444444	0.5005626833874055
IO	103	3	0	307	0.055974358974358984	0.363974358974359	0.5800512820512821	0.654	0.5023391457541428
IO	103	3	0	308	0.051251748251748164	0.3672517482517483	0.5814965034965035	0.658	0.5035907442397987
IO	103	3	0	309	0.04737446808510648	0.3713744680851063	0.5812510638297872	0.6619999999999999	0.503378187253326
IO	103	3	0	310	0.04482716049382718	0.3731728395061728	0.582	0.6641728395061728	0.5040267850025433
IO	103	3	0	311	0.04232110091743102	0.3743211009174313	0.5833577981651377	0.6660000000000001	0.5052026727067643
IO	103	3	0	312	0.03817431192660525	0.3781743119266056	0.5836513761467891	0.6700000000000002	0.5054569186968663
IO	103	3	0	313	0.034796296296296325	0.38279629629629636	0.5824074074074074	0.674	0.504379610167048
IO	103	3	0	314	0.03455555555555556	0.38344444444444453	0.582	0.6744444444444445	0.5040267850025433
IO	103	3	0	315	0.031961748633879794	0.38796174863387983	0.5800765027322404	0.678	0.5023609875045535
IO	103	3	0	316	0.031010471204188428	0.39098952879581156	0.578	0.6799895287958115	0.5005626833874055
IO	103	3	0	317	0.030279999999999974	0.39428	0.5754400000000001	0.682	0.49834565835371736
IO	103	3	0	318	0.029706586826347192	0.3962934131736528	0.574	0.6832934131736528	0.49709858177226773
IO	103	3	0	319	0.029160388821385275	0.40083961117861483	0.57	0.6858396111786148	0.49363448015712996
IO	103	3	0	320	0.029115183246073317	0.40111518324607337	0.5697696335078534	0.686	0.4934349769227503
IO	103	3	0	321	0.02757686212361332	0.4064231378763868	0.566	0.6894231378763868	0.49017037854199225
IO	103	3	0	322	0.027727999999999864	0.40772800000000003	0.564544	0.6900000000000001	0.4889094455540821
IO	103	3	0	323	0.02671223021582725	0.41128776978417275	0.5619999999999999	0.6922877697841727	0.4867062769268545
IO	103	3	0	324	0.027144269924374576	0.4148557300756254	0.558	0.6938557300756254	0.48324217531171676
IO	103	3	0	325	0.027219081272084722	0.41521908127208484	0.5575618374558304	0.6940000000000001	0.48286271541747905
IO	103	3	0	326	0.025705882352941134	0.4202941176470588	0.554	0.6972941176470588	0.479778073696579
IO	103	3	0	327	0.027007123775600994	0.422992876224399	0.5499999999999999	0.697992876224399	0.4763139720814412
IO	103	3	0	328	0.027013590033975077	0.42301359003397515	0.5499728199320498	0.6980000000000001	0.4762904334521198
IO	103	3	0	329	0.025431332655137306	0.4285686673448627	0.5459999999999999	0.7015686673448627	0.47284987046630345
IO	103	3	0	330	0.02648251748251751	0.4304825174825175	0.543034965034965	0.702	0.47028207486347406
IO	103	3	0	331	0.026051282051282043	0.4319487179487179	0.542	0.7029487179487179	0.46938576885116573
IO	103	3	0	332	0.025307467057101074	0.4366925329428989	0.538	0.7056925329428989	0.46592166723602796
IO	103	3	0	333	0.026354838709677475	0.4383548387096774	0.5352903225806451	0.706	0.4635750177548056
IO	103	3	0	334	0.025809523809523838	0.4401904761904762	0.5339999999999999	0.7071904761904761	0.4624575656208902
IO	103	3	0	335	0.02529754385964922	0.44470245614035075	0.53	0.7097024561403508	0.45899346400575247
IO	103	3	0	336	0.026325000000000043	0.44632499999999997	0.52735	0.71	0.4566984966857237
IO	103	3	0	337	0.02574418604651163	0.44825581395348835	0.526	0.7112558139534884	0.4555293623906147
IO	103	3	0	338	0.02533232628398796	0.452667673716012	0.522	0.713667673716012	0.45206526077547693
IO	103	3	0	339	0.026864406779661176	0.4548644067796609	0.5182711864406779	0.7139999999999999	0.44883601350712815
IO	103	3	0	340	0.026748031496062974	0.45525196850393707	0.5179999999999999	0.714251968503937	0.44860115916033916
IO	103	3	0	341	0.025443051201671896	0.4605569487983281	0.514	0.7175569487983281	0.44513705754520144
IO	103	3	0	342	0.027028642247314827	0.46297135775268516	0.51	0.7179713577526852	0.44167295593006367
IO	103	3	0	343	0.027095764272559886	0.46309576427255983	0.5098084714548803	0.718	0.4415070873444401
IO	103	3	0	344	0.025712241653418122	0.4682877583465819	0.506	0.7212877583465819	0.43820885431492596
IO	103	3	0	345	0.027087602659366383	0.4709123973406336	0.502	0.7219123973406336	0.4347447526997882
IO	103	3	0	346	0.027266033254156774	0.4712660332541567	0.5014679334916865	0.722	0.43428396958708576
IO	103	3	0	347	0.025964656964656996	0.476035343035343	0.498	0.725035343035343	0.4312806510846504
IO	103	3	0	348	0.027105007292173133	0.47889499270782687	0.494	0.7258949927078269	0.42781654946951264
IO	103	3	0	349	0.027294277929155286	0.4792942779291553	0.49341144414168936	0.726	0.4273068451446695
IO	103	3	0	350	0.026095127610208824	0.4839048723897912	0.49	0.7289048723897912	0.4243524478543749
IO	103	3	0	351	0.027145573058120598	0.4868544269418794	0.486	0.7298544269418794	0.42088834623923715
IO	103	3	0	352	0.02734447300771209	0.4873444730077121	0.4853110539845758	0.73	0.42029170148804373
IO	103	3	0	353	0.026032258064516145	0.49196774193548387	0.482	0.7329677419354839	0.4174242446240994
IO	103	3	0	354	0.027071647901740048	0.4949283520982599	0.47800000000000004	0.7339283520982599	0.41396014300896167
IO	103	3	0	355	0.02716129032258069	0.4951612903225806	0.4776774193548387	0.734	0.4136807799754828
IO	103	3	0	356	0.025906976744186072	0.500093023255814	0.474	0.7370930232558139	0.4104960413938239
IO	103	3	0	357	0.027089693833548978	0.502910306166451	0.47	0.737910306166451	0.4070319397786861
IO	103	3	0	358	0.02719923371647509	0.5031992337164751	0.4696015325670498	0.738	0.4066868568591705
IO	103	3	0	359	0.02576419965576593	0.5082358003442341	0.46599999999999997	0.7412358003442341	0.40356783816354835
IO	103	3	0	360	0.02706438947781692	0.5109356105221831	0.462	0.741935610522183	0.40010373654841064
IO	103	3	0	361	0.027177489177489134	0.5111774891774892	0.4616450216450217	0.742	0.3997963162752058
IO	103	3	0	362	0.02586405959031668	0.5161359404096834	0.45799999999999996	0.7451359404096833	0.39663963493327287
IO	103	3	0	363	0.027090405117270733	0.5189095948827293	0.454	0.7459095948827292	0.39317553331813515
IO	103	3	0	364	0.027255421686746995	0.519255421686747	0.453489156626506	0.746	0.3927331299793344
IO	103	3	0	365	0.025977035490605427	0.5240229645093946	0.45	0.7490229645093945	0.3897114317029974
IO	103	3	0	366	0.02718285714285712	0.5268171428571429	0.446	0.7498171428571428	0.3862473300878596
IO	103	3	0	367	0.027711111111111075	0.5277111111111111	0.4445777777777778	0.75	0.3850156495135884
IO	103	3	0	368	0.02677777777777779	0.5312222222222223	0.44199999999999995	0.7522222222222222	0.38278322847272184
IO	103	3	0	369	0.027352720450281476	0.5346472795497186	0.43799999999999994	0.7536472795497186	0.37931912685758407
IO	103	3	0	370	0.02838235294117647	0.5363823529411765	0.435235294117647	0.754	0.37692482132947414
IO	103	3	0	371	0.027949999999999975	0.53805	0.434	0.75505	0.37585502524244635
IO	103	3	0	372	0.02803738317757004	0.54196261682243	0.43	0.7569626168224299	0.3723909236273086
IO	103	3	0	373	0.029336448598130782	0.5446635514018692	0.42600000000000005	0.7576635514018691	0.36892682201217086
IO	103	3	0	374	0.030600000000000016	0.5466	0.4228	0.758	0.3661555407200606
IO	103	3	0	375	0.030470588235294083	0.5475294117647059	0.422	0.7585294117647059	0.3654627203970331
IO	103	3	0	376	0.031191489361702074	0.5508085106382979	0.418	0.7598085106382979	0.3619986187818953
IO	103	3	0	377	0.03252808988764039	0.5534719101123596	0.414	0.7604719101123596	0.35853451716675755
IO	103	3	0	378	0.03488888888888886	0.5551111111111111	0.41000000000000003	0.7601111111111112	0.35507041555161983
IO	103	3	0	379	0.037536585365853636	0.5564634146341464	0.40599999999999997	0.7594634146341463	0.35160631393648206
IO	103	3	0	380	0.04018421052631582	0.5561842105263157	0.40363157894736845	0.758	0.3495552011380453
IO	103	3	0	381	0.04177018633540375	0.5562298136645962	0.402	0.7572298136645963	0.34814221232134435
IO	103	3	0	382	0.04572340425531929	0.5562765957446807	0.398	0.7552765957446808	0.3446781107062066
IO	103	3	0	383	0.04789552238805961	0.5558955223880597	0.39620895522388067	0.754	0.3431270204307718
IO	103	3	0	384	0.05001369863013705	0.5559863013698629	0.394	0.752986301369863	0.3412140090910688
IO	103	3	0	385	0.05475806451612908	0.5547580645161291	0.39048387096774184	0.75	0.33816895202614927
IO	103	3	0	386	0.05545801526717559	0.5545419847328245	0.38999999999999996	0.7495419847328244	0.33774990747593103
IO	103	3	0	387	0.060253333333333325	0.5537466666666667	0.38599999999999995	0.7467466666666667	0.33428580586079326
IO	103	3	0	388	0.06140579710144933	0.5534057971014492	0.38518840579710145	0.746	0.33358294466351895
IO	103	3	0	389	0.06547191011235959	0.5525280898876405	0.38199999999999995	0.7435280898876404	0.3308217042456555
IO	103	3	0	390	0.06788311688311688	0.5518831168831169	0.38023376623376626	0.742	0.32929210093507527
IO	103	3	0	391	0.07075510204081648	0.5512448979591835	0.378	0.7402448979591836	0.3273576026305178
IO	103	3	0	392	0.07432530120481928	0.5503253012048193	0.37534939759036146	0.738	0.32506211360843856
IO	103	3	0	393	0.0761313131313131	0.5498686868686868	0.37400000000000005	0.7368686868686869	0.32389350101538006
IO	103	3	0	394	0.0804639175257732	0.5484639175257732	0.37107216494845363	0.734	0.32135792148265035
IO	103	3	0	395	0.08185950413223131	0.5481404958677687	0.37	0.7331404958677686	0.3204293994002423
IO	103	3	0	396	0.08637681159420285	0.5463768115942029	0.3672463768115942	0.73	0.31804469176663297
IO	103	3	0	397	0.08853571428571427	0.5454642857142857	0.366	0.7284642857142857	0.3169652977851045
IO	103	3	0	398	0.09262352941176466	0.5446235294117647	0.3627529411764706	0.726	0.31415326235634566
IO	103	3	0	399	0.09360952380952392	0.5443904761904761	0.362	0.7253904761904761	0.31350119616996674
IO	103	3	0	400	0.09854782608695656	0.5425478260869565	0.35890434782608693	0.722	0.31082028274607754
IO	103	3	0	401	0.10003999999999996	0.54196	0.35800000000000004	0.72096	0.31003709455482903
IO	103	3	0	402	0.10466292134831467	0.5406629213483145	0.3546741573033708	0.718	0.3071568302905572
IO	103	3	0	403	0.10568181818181815	0.5403181818181818	0.35400000000000004	0.7173181818181819	0.3065729929396913
IO	103	3	0	404	0.11037735849056607	0.538377358490566	0.3512452830188679	0.714	0.3041873380537945
IO	103	3	0	405	0.11206451612903223	0.5379354838709678	0.35	0.7129354838709677	0.3031088913245535
IO	103	3	0	406	0.11651666666666666	0.5365166666666666	0.3469666666666667	0.71	0.30048194759974073
IO	103	3	0	407	0.11789922480620169	0.5361007751937983	0.34600000000000003	0.7091007751937983	0.29964478970941577
IO	103	3	0	408	0.12250375939849623	0.5345037593984963	0.3429924812030075	0.706	0.29704020202886106
IO	103	3	0	409	0.1239924812030076	0.5340075187969924	0.342	0.7050075187969924	0.296180688094278
IO	103	3	0	410	0.1284285714285715	0.5324285714285714	0.33914285714285713	0.702	0.293706329797751
IO	103	3	0	411	0.13135294117647056	0.5306470588235295	0.33799999999999997	0.6996470588235295	0.29271658647914023
IO	103	3	0	412	0.1340181818181817	0.5300181818181819	0.33596363636363635	0.6980000000000001	0.29095304383870646
IO	103	3	0	413	0.13745454545454538	0.5285454545454547	0.33399999999999996	0.6955454545454546	0.28925248486400246
IO	103	3	0	414	0.13961818181818175	0.5276181818181819	0.3327636363636364	0.6940000000000001	0.2881817625465963
IO	103	3	0	415	0.14366666666666666	0.5263333333333333	0.33	0.6913333333333334	0.28578838324886474
IO	103	3	0	416	0.14570370370370367	0.5257037037037038	0.32859259259259255	0.6900000000000001	0.2845695326805755
IO	103	3	0	417	0.1507218543046357	0.5227218543046358	0.3265562913907285	0.686	0.28280604411000443
IO	103	3	0	418	0.15155999999999997	0.52244	0.326	0.68544	0.28232428163372697
IO	103	3	0	419	0.15696946564885483	0.520969465648855	0.3220610687022901	0.682	0.2789130670661486
IO	103	3	0	420	0.15708988764044945	0.5209101123595505	0.322	0.6819101123595506	0.27886018001858925
IO	103	3	0	421	0.16264150943396227	0.5186415094339623	0.31871698113207547	0.678	0.27601700227786297
IO	103	3	0	422	0.1638444444444444	0.5181555555555556	0.318	0.6771555555555556	0.2753960784034515
IO	103	3	0	423	0.16854347826086952	0.5165434782608697	0.3149130434782608	0.674	0.2727226956352473
IO	103	3	0	424	0.17049999999999993	0.5155000000000001	0.314	0.6725000000000001	0.2719319767883137
IO	103	3	0	425	0.17418644067796607	0.5141864406779662	0.3116271186440678	0.67	0.26987700125390995
IO	103	3	0	426	0.17688235294117644	0.5131176470588236	0.31	0.6681176470588236	0.26846787517317594
IO	103	3	0	427	0.17971999999999994	0.5117200000000001	0.30856	0.666	0.26722079859172637
IO	103	3	0	428	0.18498333333333328	0.5089833333333333	0.3060333333333334	0.662	0.2650326410714977
IO	103	3	0	429	0.18503999999999993	0.5089600000000001	0.306	0.6619600000000001	0.2650037735580382
IO	103	3	0	430	0.19092233009708737	0.5069223300970874	0.3021553398058252	0.658	0.26167420016096404
IO	103	3	0	431	0.19124242424242427	0.5067575757575757	0.302	0.6577575757575758	0.26153967194290045
IO	103	3	0	432	0.19634782608695656	0.5043478260869565	0.29930434782608695	0.654	0.259205168680525
IO	103	3	0	433	0.19879104477611936	0.5032089552238806	0.298	0.6522089552238807	0.2580755703277627
IO	103	3	0	434	0.2020136986301369	0.502013698630137	0.2959726027397261	0.65	0.2563197927968025
IO	103	3	0	435	0.20651219512195118	0.4994878048780488	0.29400000000000004	0.6464878048780488	0.25461146871262497
IO	103	3	0	436	0.2071470588235294	0.4991470588235294	0.2937058823529412	0.646	0.2543567553585707
IO	103	3	0	437	0.2129066666666667	0.49690666666666666	0.2901866666666667	0.642	0.2513090251728603
IO	103	3	0	438	0.21330769230769236	0.49669230769230766	0.29	0.6416923076923077	0.2511473670974872
IO	103	3	0	439	0.21841176470588242	0.4944117647058824	0.28717647058823526	0.638	0.24870211889856642
IO	103	3	0	440	0.22068674698795182	0.4933132530120482	0.286	0.6363132530120482	0.24768326548234942
IO	103	3	0	441	0.2241851851851852	0.49218518518518517	0.2836296296296296	0.634	0.24563046452523077
IO	103	3	0	442	0.22838461538461535	0.4896153846153847	0.282	0.6306153846153847	0.24421916386721168
IO	103	3	0	443	0.22917647058823526	0.4891764705882353	0.2816470588235294	0.63	0.24391350784234658
IO	103	3	0	444	0.23477401129943487	0.48677401129943515	0.2784519774011299	0.6260000000000001	0.24114648616338893
IO	103	3	0	445	0.23561538461538456	0.4863846153846154	0.278	0.6253846153846154	0.24075506225207394
IO	103	3	0	446	0.24065413533834584	0.4846541353383459	0.27469172932330826	0.622	0.23789001580346375
IO	103	3	0	447	0.24200000000000005	0.484	0.27399999999999997	0.621	0.23729096063693617
IO	103	3	0	448	0.2463142857142857	0.4823142857142857	0.2713714285714286	0.618	0.23501455100413138
IO	103	3	0	449	0.24976923076923074	0.48023076923076924	0.27	0.6152307692307692	0.23382685902179845
IO	103	3	0	450	0.25147761194029855	0.4794776119402985	0.269044776119403	0.614	0.23299961087489984
IO	103	3	0	451	0.25668	0.47668	0.26664	0.61	0.23091701366508272
IO	103	3	0	452	0.2577920792079208	0.4762079207920792	0.266	0.6092079207920792	0.23036275740666068
IO	103	3	0	453	0.26242105263157894	0.47442105263157897	0.2631578947368421	0.606	0.22790142204853647
IO	103	3	0	454	0.26480821917808217	0.4731917808219178	0.262	0.6041917808219178	0.2268986557915229
IO	103	3	0	455	0.26795238095238105	0.47195238095238096	0.26009523809523805	0.602	0.22524908359383825
IO	103	3	0	456	0.2728805970149254	0.46888059701492535	0.25823880597014925	0.598	0.2236413662131098
IO	103	3	0	457	0.27332653061224493	0.4686734693877551	0.25799999999999995	0.5976734693877551	0.22343455417638514
IO	103	3	0	458	0.2785652173913044	0.4665652173913043	0.2548695652173913	0.594	0.2207235181297556
IO	103	3	0	459	0.280219512195122	0.465780487804878	0.254	0.592780487804878	0.21997045256124742
IO	103	3	0	460	0.2842	0.46419999999999995	0.25160000000000005	0.59	0.21789199159216477
IO	103	3	0	461	0.288897435897436	0.461102564102564	0.24999999999999997	0.586102564102564	0.21650635094610962
IO	103	3	0	462	0.2890289855072464	0.46102898550724636	0.24994202898550724	0.586	0.21645614657487577
IO	103	3	0	463	0.29474242424242425	0.45874242424242423	0.2465151515151515	0.582	0.21348838362989114
IO	103	3	0	464	0.29571578947368415	0.45828421052631585	0.24599999999999997	0.5812842105263158	0.21304224933097188
IO	103	3	0	465	0.30060824742268033	0.45660824742268047	0.24278350515463917	0.5780000000000001	0.21025668308374773
IO	103	3	0	466	0.30299999999999994	0.45500000000000007	0.242	0.5760000000000001	0.20957814771583413
IO	103	3	0	467	0.3054935064935064	0.45349350649350656	0.241012987012987	0.5740000000000001	0.20872336939521574
IO	103	3	0	468	0.31080597014925365	0.45080597014925383	0.23838805970149252	0.5700000000000001	0.2064501156603739
IO	103	3	0	469	0.3115591397849462	0.4504408602150538	0.23800000000000002	0.5694408602150538	0.2061140461006964
IO	103	3	0	470	0.3164414414414414	0.4484414414414415	0.2351171171171171	0.5660000000000001	0.20361739628798448
IO	103	3	0	471	0.3191016949152543	0.4468983050847457	0.23399999999999999	0.5638983050847457	0.20264994448555862
IO	103	3	0	472	0.3215490196078431	0.4455490196078432	0.23290196078431372	0.562	0.20169901463042278
IO	103	3	0	473	0.32679220779220775	0.44279220779220785	0.2304155844155844	0.558	0.19954574953173387
IO	103	3	0	474	0.3275818181818181	0.44241818181818193	0.23	0.5574181818181819	0.19918584287042088
IO	103	3	0	475	0.33241353383458644	0.4404135338345865	0.22717293233082708	0.554	0.19673753045069947
IO	103	3	0	476	0.3349024390243902	0.4390975609756098	0.226	0.5520975609756098	0.19572174125528313
IO	103	3	0	477	0.3377747747747747	0.43777477477477483	0.22445045045045042	0.55	0.19437979198095046
IO	103	3	0	478	0.34289873417721517	0.43489873417721525	0.2222025316455696	0.546	0.1924330371902789
IO	103	3	0	479	0.3432962962962962	0.4347037037037038	0.222	0.5457037037037038	0.19225763964014536
IO	103	3	0	480	0.34849253731343277	0.4324925373134329	0.2190149253731343	0.542	0.1896724891810873
IO	103	3	0	481	0.3510923076923077	0.4309076923076923	0.21799999999999997	0.5399076923076923	0.1887935380250076
IO	103	3	0	482	0.3536888888888889	0.4296888888888889	0.21662222222222222	0.538	0.18760034746868237
IO	103	3	0	483	0.3587610062893082	0.4267610062893082	0.2144779874213837	0.534	0.18574338565947754
IO	103	3	0	484	0.3596972477064219	0.42630275229357806	0.21400000000000002	0.533302752293578	0.18532943640986987
IO	103	3	0	485	0.3642857142857142	0.4242857142857143	0.21142857142857144	0.53	0.1831025139429956
IO	103	3	0	486	0.3682786885245901	0.4217213114754099	0.21	0.5267213114754099	0.1818653347947321
IO	103	3	0	487	0.3692682926829268	0.42126829268292687	0.2094634146341463	0.526	0.18140063823660385
IO	103	3	0	488	0.3748496240601503	0.4188496240601504	0.20630075187969923	0.522	0.1786616919476498
IO	103	3	0	489	0.3754545454545455	0.41854545454545455	0.206	0.5215454545454545	0.17840123317959433
IO	103	3	0	490	0.3801470588235294	0.4161470588235294	0.20370588235294118	0.518	0.17641446901797123
IO	103	3	0	491	0.3834166666666666	0.4145833333333334	0.202	0.5155833333333334	0.17493713156445662
IO	103	3	0	492	0.3856333333333334	0.41363333333333335	0.20073333333333335	0.514	0.17384016605299632
IO	103	3	0	493	0.3906075949367089	0.41060759493670884	0.19878481012658228	0.51	0.17215269545608639
IO	103	3	0	494	0.3925121951219512	0.4094878048780488	0.198	0.5084878048780488	0.17147302994931884
IO	103	3	0	495	0.39586440677966095	0.407864406779661	0.19627118644067798	0.506	0.16997583348853898
IO	103	3	0	496	0.4009130434782609	0.40491304347826085	0.19417391304347825	0.502	0.16815954144788273
IO	103	3	0	497	0.40128571428571436	0.4047142857142857	0.19399999999999998	0.5017142857142857	0.16800892833418107
IO	103	3	0	498	0.4066124031007752	0.4026124031007752	0.19077519379844962	0.498	0.16521616424135685
IO	103	3	0	499	0.4085384615384616	0.4014615384615384	0.19	0.4964615384615384	0.16454482671904333
IO	103	3	0	500	0.4118247422680413	0.3998247422680412	0.1883505154639175	0.494	0.16311633120764632
IO	103	3	0	501	0.4169012345679012	0.3969012345679012	0.18619753086419752	0.49	0.16125179185033212
IO	103	3	0	502	0.41759259259259257	0.39640740740740743	0.186	0.4894074074074074	0.1610807251039056
IO	103	3	0	503	0.4218288288288289	0.3938288288288288	0.18434234234234234	0.486	0.15964515146159625
IO	103	3	0	504	0.4264666666666666	0.3915333333333334	0.182	0.48253333333333337	0.15761662348876782
IO	103	3	0	505	0.4272150537634408	0.39121505376344085	0.18156989247311828	0.482	0.15724413944412935
IO	103	3	0	506	0.43250993377483443	0.38850993377483445	0.17898013245033112	0.478	0.1550013414746903
IO	103	3	0	507	0.43474117647058824	0.38725882352941177	0.178	0.47625882352941173	0.15415252187363007
IO	103	3	0	508	0.43785714285714283	0.38585714285714284	0.17628571428571427	0.474	0.15266790689571388
IO	103	3	0	509	0.4429041916167663	0.38290419161676653	0.17419161676646708	0.4700000000000001	0.15085436524604384
IO	103	3	0	510	0.4433636363636363	0.38263636363636366	0.17400000000000002	0.4696363636363637	0.15068842025849233
IO	103	3	0	511	0.44832231404958683	0.3803223140495867	0.17135537190082645	0.46599999999999997	0.14839810514104587
IO	103	3	0	512	0.4529555555555555	0.3769555555555556	0.1700888888888889	0.462	0.14730129867924652
IO	103	3	0	513	0.45315584415584415	0.37684415584415587	0.16999999999999998	0.46184415584415583	0.14722431864335456
IO	103	3	0	514	0.4586	0.3746000000000001	0.16679999999999998	0.4580000000000001	0.14445303735124435
IO	103	3	0	515	0.4605416666666667	0.37345833333333334	0.16599999999999998	0.4564583333333333	0.14376021702821679
IO	103	3	0	516	0.4638740740740741	0.371874074074074	0.16425185185185184	0.45399999999999996	0.14224627632234177
IO	103	3	0	517	0.46881893004115227	0.36881893004115224	0.16236213991769552	0.45	0.14060973778152777
IO	103	3	0	518	0.4697999999999999	0.3682	0.16200000000000003	0.44920000000000004	0.14029611541307907
IO	103	3	0	519	0.4741655629139072	0.36616556291390734	0.15966887417218545	0.44600000000000006	0.13827730122677362
IO	103	3	0	520	0.4778965517241379	0.3641034482758621	0.158	0.4431034482758621	0.1368320137979413
IO	103	3	0	521	0.47938709677419356	0.36338709677419356	0.1572258064516129	0.442	0.13616154251759205
IO	103	3	0	522	0.48448888888888897	0.3604888888888889	0.1550222222222222	0.438	0.13425318259556096
IO	103	3	0	523	0.4869784946236559	0.35902150537634414	0.15399999999999997	0.4360215053763441	0.13336791218280353
IO	103	3	0	524	0.4897230769230769	0.3577230769230769	0.15255384615384612	0.434	0.13211550621425372
IO	103	3	0	525	0.49477664974619295	0.3547766497461929	0.15044670050761422	0.43	0.1302906645551431
IO	103	3	0	526	0.4961282051282051	0.3538717948717949	0.15	0.4288717948717949	0.12990381056766578
IO	103	3	0	527	0.4998057553956834	0.35180575539568343	0.14838848920863312	0.426	0.1285082012838693
IO	103	3	0	528	0.50490625	0.34890625000000003	0.14618750000000003	0.42200000000000004	0.12660208871573764
IO	103	3	0	529	0.5053453237410072	0.3486546762589928	0.14600000000000002	0.42165467625899283	0.12643970895252804
IO	103	3	0	530	0.5103368421052632	0.34633684210526317	0.1433263157894737	0.41800000000000004	0.1241242305045149
IO	103	3	0	531	0.5141898734177214	0.34381012658227855	0.142	0.41481012658227856	0.12297560733739027
IO	103	3	0	532	0.5152758620689655	0.3432758620689655	0.14144827586206896	0.414	0.12249780021806092
IO	103	3	0	533	0.5204101382488479	0.34041013824884797	0.13917972350230415	0.41000000000000003	0.12053317624468947
IO	103	3	0	534	0.5237826086956522	0.33821739130434786	0.138	0.40721739130434786	0.11951150572225253
IO	103	3	0	535	0.5254375	0.33743750000000006	0.137125	0.406	0.11875373349394114
IO	103	3	0	536	0.5306186046511627	0.3346186046511628	0.13476279069767444	0.402	0.11670800022907128
IO	103	3	0	537	0.5329759036144578	0.3330240963855422	0.134	0.4000240963855422	0.11604740410711478
IO	103	3	0	538	0.5357058823529413	0.33170588235294113	0.13258823529411765	0.39799999999999996	0.11482478000765438
IO	103	3	0	539	0.5407710437710438	0.3287710437710438	0.13045791245791244	0.394	0.11297986631323857
IO	103	3	0	540	0.541992700729927	0.328007299270073	0.13	0.393007299270073	0.11258330249197701
IO	103	3	0	541	0.5461508379888268	0.3261508379888268	0.12769832402234638	0.39	0.11058999262404859
IO	103	3	0	542	0.5509053627760252	0.3229053627760252	0.12618927444794953	0.386	0.10928311735705083
IO	103	3	0	543	0.5514687500000001	0.32253125	0.126	0.38553125	0.10911920087683927
IO	103	3	0	544	0.55613	0.32013	0.12374	0.382	0.10716198346428643
IO	103	3	0	545	0.5609545454545454	0.3170454545454546	0.12199999999999998	0.3780454545454546	0.1056550992617015
IO	103	3	0	546	0.56102	0.31702	0.12195999999999997	0.378	0.10562045824555011
IO	103	3	0	547	0.5662972972972973	0.3142972972972973	0.1194054054054054	0.374	0.1034081144302608
IO	103	3	0	548	0.5702842105263158	0.31171578947368417	0.118	0.37071578947368417	0.10219099764656375
IO	103	3	0	549	0.571274193548387	0.3112741935483871	0.1174516129032258	0.37	0.1017160804896497
IO	103	3	0	550	0.576501976284585	0.308501976284585	0.11499604743083004	0.366	0.09958949840989904
IO	103	3	0	551	0.58	0.306	0.114	0.363	0.09872689603142601
IO	103	3	0	552	0.5813307086614173	0.3053307086614173	0.11333858267716536	0.362	0.0981540918273481
IO	103	3	0	553	0.5865633802816902	0.3025633802816901	0.11087323943661971	0.358	0.09601904195198732
IO	103	3	0	554	0.5894554455445545	0.30054455445544553	0.10999999999999999	0.3555445544554455	0.09526279441628824
IO	103	3	0	555	0.5915735294117647	0.2995735294117647	0.10885294117647058	0.354	0.09426941233547668
IO	103	3	0	556	0.5965390070921986	0.29653900709219855	0.10692198581560285	0.35	0.09259715593939147
IO	103	3	0	557	0.5994299065420562	0.2945700934579439	0.106	0.3475700934579439	0.0917986928011505
IO	103	3	0	558	0.6015793103448275	0.2935793103448276	0.10484137931034483	0.34600000000000003	0.09079529785055887
IO	103	3	0	559	0.6066512455516013	0.29065124555160143	0.10269750889679714	0.342	0.08893865161000472
IO	103	3	0	560	0.6085555555555556	0.28944444444444445	0.102	0.34044444444444444	0.08833459118601274
IO	103	3	0	561	0.6118953488372092	0.2878953488372093	0.10020930232558141	0.338	0.08678380150946852
IO	103	3	0	562	0.6167176470588236	0.2847176470588235	0.09856470588235294	0.334	0.08535953921065914
IO	103	3	0	563	0.6185737704918032	0.2834262295081968	0.09799999999999999	0.3324262295081968	0.08487048957087498
IO	103	3	0	564	0.6218457142857142	0.28184571428571437	0.09630857142857145	0.33000000000000007	0.08340566945933103
IO	103	3	0	565	0.6267399380804953	0.27873993808049535	0.0945201238390093	0.326	0.08185682841343317
IO	103	3	0	566	0.6280909090909091	0.27790909090909094	0.09400000000000001	0.3249090909090909	0.08140638795573724
IO	103	3	0	567	0.6320821256038647	0.27608212560386475	0.09183574879227052	0.322	0.07953209142967235
IO	103	3	0	568	0.6367289002557545	0.27272890025575447	0.09054219948849104	0.318	0.07841184487155164
IO	103	3	0	569	0.6389272727272727	0.2710727272727273	0.09	0.3160727272727273	0.07794228634059946
IO	103	3	0	570	0.6416993865030676	0.26969938650306746	0.08860122699386502	0.314	0.07673091338315866
IO	103	3	0	571	0.6466827195467422	0.2666827195467422	0.08663456090651558	0.31	0.0750277305907527
IO	103	3	0	572	0.6487364341085272	0.2652635658914729	0.08600000000000001	0.30826356589147286	0.07447818472546172
IO	103	3	0	573	0.6518156424581005	0.2638156424581006	0.08436871508379887	0.306	0.07306545054722118
IO	103	3	0	574	0.6566683417085427	0.2606683417085427	0.08266331658291458	0.302	0.07158853212187948
IO	103	3	0	575	0.6591818181818182	0.2588181818181818	0.082	0.29981818181818176	0.07101408311032396
IO	103	3	0	576	0.6616918238993711	0.2576918238993711	0.08061635220125786	0.29800000000000004	0.06981580896672285
IO	103	3	0	577	0.6666935064935064	0.25469350649350647	0.07861298701298701	0.294	0.0680808438206229
IO	103	3	0	578	0.6693600000000001	0.25264000000000003	0.078	0.29164	0.0675499814951862
IO	103	3	0	579	0.6715578231292517	0.25155782312925173	0.07688435374149659	0.29000000000000004	0.0665838034936852
IO	103	3	0	580	0.6766	0.24860000000000004	0.0748	0.28600000000000003	0.06477870020307601
IO	103	3	0	581	0.68004	0.24595999999999998	0.07400000000000001	0.28296	0.06408587988004846
IO	103	3	0	582	0.6813555555555555	0.24535555555555558	0.0732888888888889	0.28200000000000003	0.06347003959291286
IO	103	3	0	583	0.6864651162790697	0.2424651162790698	0.07106976744186047	0.278	0.061548224045703356
IO	103	3	0	584	0.6904392523364487	0.23956074766355143	0.07	0.27456074766355143	0.060621778264910706
IO	103	3	0	585	0.6912325581395349	0.2392325581395349	0.06953488372093024	0.274	0.060218975751522595
IO	103	3	0	586	0.6964362017804154	0.23643620178041544	0.06712759643916914	0.27	0.0581342038113103
IO	103	3	0	587	0.7008775510204082	0.2331224489795918	0.066	0.2661224489795918	0.05715767664977295
IO	103	3	0	588	0.7010504201680673	0.23305042016806723	0.06589915966386554	0.266	0.05707034635695435
IO	103	3	0	589	0.7063245901639343	0.23032459016393445	0.06335081967213115	0.262	0.05486341918663253
IO	103	3	0	590	0.710850439882698	0.22685043988269796	0.0622991202346041	0.258	0.053952620756588306
IO	103	3	0	591	0.7119902912621359	0.2260097087378641	0.062	0.2570097087378641	0.05369357503463519
IO	103	3	0	592	0.7161877394636015	0.22418773946360154	0.05962452107279692	0.254	0.051636349937522724
IO	103	3	0	593	0.7207560975609757	0.2207560975609756	0.05848780487804878	0.25	0.05065192483597765
IO	103	3	0	594	0.7228666666666668	0.21913333333333332	0.057999999999999996	0.24813333333333332	0.050229473419497433
IO	103	3	0	595	0.7258333333333333	0.21783333333333332	0.05633333333333333	0.246	0.04878609774652337
IO	103	3	0	596	0.7306179337231969	0.21461793372319687	0.05476413255360624	0.242	0.04742713000764136
IO	103	3	0	597	0.7342396694214876	0.21176033057851237	0.054	0.23876033057851237	0.04676537180435968
IO	103	3	0	598	0.7353262411347518	0.21132624113475176	0.05334751773049646	0.238	0.046200305583450695
IO	103	3	0	599	0.74052	0.20852000000000004	0.05096	0.23400000000000004	0.04413265457685499
IO	103	3	0	600	0.7449847328244276	0.20498473282442747	0.050030534351145045	0.23	0.04332771371300161
IO	103	3	0	601	0.7451686746987951	0.20483132530120482	0.05	0.22983132530120481	0.04330127018922193
IO	103	3	0	602	0.7501734317343174	0.20217343173431734	0.04765313653136531	0.226	0.041268826806170625
IO	103	3	0	603	0.7547984293193717	0.19879842931937172	0.04640314136125655	0.222	0.04018629923424859
IO	103	3	0	604	0.7568117647058823	0.19718823529411764	0.046	0.22018823529411763	0.039837168574084175
IO	103	3	0	605	0.7598815165876778	0.19588151658767772	0.04423696682464455	0.218	0.03831033705651161
IO	103	3	0	606	0.7646717948717949	0.19267179487179487	0.04265641025641025	0.214	0.03694153491630236
IO	103	3	0	607	0.7689847908745246	0.18898479087452474	0.04203041825095056	0.21000000000000002	0.0363994099370083
IO	103	3	0	608	0.769136518771331	0.18886348122866897	0.041999999999999996	0.20986348122866896	0.03637306695894642
IO	103	3	0	609	0.7744185463659148	0.18641854636591482	0.03916290726817042	0.20600000000000002	0.033916072580289815
IO	103	3	0	610	0.7788522954091815	0.18285229540918166	0.03829540918163672	0.202	0.03316479719961724
IO	103	3	0	611	0.7805497382198953	0.18145026178010473	0.038	0.20045026178010472	0.03290896534380867
IO	103	3	0	612	0.7839999999999999	0.18000000000000002	0.036	0.198	0.03117691453623979
IO	103	3	0	613	0.7887211267605634	0.1767211267605634	0.03455774647887324	0.194	0.029927886348246457
IO	103	3	0	614	0.7929590570719602	0.1729590570719603	0.0340818858560794	0.19	0.02951577896024631
IO	103	3	0	615	0.7933928571428571	0.17260714285714288	0.033999999999999996	0.18960714285714286	0.02944486372867091
IO	103	3	0	616	0.798436018957346	0.17043601895734597	0.031127962085308058	0.186	0.026957605933915607
IO	103	3	0	617	0.8028472344161546	0.1668472344161545	0.03030553116769096	0.182	0.02624535986640145
IO	103	3	0	618	0.8056769230769231	0.1643230769230769	0.030000000000000006	0.17932307692307692	0.025980762113533163
IO	103	3	0	619	0.807530864197531	0.16353086419753082	0.028938271604938275	0.17799999999999996	0.025061278351490423
IO	103	3	0	620	0.8126484848484848	0.16064848484848485	0.026703030303030305	0.174	0.023125502600449918
IO	103	3	0	621	0.8169249692496924	0.15692496924969251	0.026150061500615007	0.17	0.022646617570058012
IO	103	3	0	622	0.8182978723404255	0.15570212765957447	0.026	0.16870212765957449	0.022516660498395402
IO	103	3	0	623	0.8220325203252032	0.15403252032520326	0.0239349593495935	0.166	0.020728282835295833
IO	103	3	0	624	0.8267420091324201	0.1507420091324201	0.022515981735159823	0.16200000000000003	0.01949941217379483
IO	103	3	0	625	0.830944108057755	0.146944108057755	0.022111783884489988	0.158	0.019149366566959685
IO	103	3	0	626	0.8318988764044943	0.14610112359550562	0.022000000000000002	0.15710112359550563	0.01905255888325765
IO	103	3	0	627	0.8362699386503067	0.14426993865030674	0.019460122699386507	0.154	0.016852960618430918
IO	103	3	0	628	0.840792160437557	0.14079216043755696	0.01841567912488605	0.15	0.0159484459500941
IO	103	3	0	629	0.844956574185766	0.136956574185766	0.018086851628468036	0.14600000000000002	0.01566367298473326
IO	103	3	0	630	0.8457526132404181	0.1362473867595819	0.018	0.1452473867595819	0.015588457268119894
IO	103	3	0	631	0.8503238636363637	0.13432386363636364	0.015352272727272727	0.14200000000000002	0.013295458187645187
IO	103	3	0	632	0.8548084415584415	0.13080844155844157	0.014383116883116883	0.138	0.012456144606380075
IO	103	3	0	633	0.8589306016980435	0.12693060169804357	0.014138796603912884	0.134	0.012244557037929704
IO	103	3	0	634	0.860534693877551	0.125465306122449	0.014	0.132465306122449	0.01212435565298214
IO	103	3	0	635	0.8641185185185185	0.12411851851851852	0.011762962962962965	0.13	0.010187024749701398
IO	103	3	0	636	0.8687556468172485	0.12075564681724846	0.01048870636550308	0.126	0.009083486165361216
IO	103	3	0	637	0.8729120703437251	0.11691207034372501	0.01017585931254996	0.122	0.00881255267000472
IO	103	3	0	638	0.8769902319902321	0.11299023199023198	0.010019536019536021	0.118	0.008677172727051409
IO	103	3	0	639	0.8771616161616161	0.11283838383838384	0.01	0.11783838383838384	0.008660254037844387
IO	103	3	0	640	0.8825993265993266	0.1105993265993266	0.006801346801346801	0.114	0.005890139109914363
IO	103	3	0	641	0.886863453815261	0.10686345381526105	0.006273092369477913	0.11	0.00543265735225419
IO	103	3	0	642	0.8909427083333333	0.10294270833333334	0.006114583333333334	0.10600000000000001	0.005295384500223599
IO	103	3	0	643	0.8943	0.0997	0.005999999999999999	0.1027	0.005196152422706631
IO	103	3	0	644	0.8953	0.09930000000000001	0.005399999999999999	0.10200000000000001	0.004676537180435968
IO	103	3	0	645	0.9006349693251534	0.09663496932515338	0.002730061349693251	0.098	0.0023643024827243874
IO	103	3	0	646	0.9048595041322314	0.0928595041322314	0.00228099173553719	0.094	0.0019753967887975623
IO	103	3	0	647	0.90892175066313	0.08892175066312998	0.002156498673740053	0.09	0.0018675826346863358
IO	103	3	0	648	0.9129564452265728	0.08495644522657281	0.0020871095468543775	0.086	0.001807489888056919
IO	103	3	0	649	0.9153431952662722	0.0826568047337278	0.0019999999999999996	0.0836568047337278	0.001732050807568877
IO	103	3	0	-1	nan	nan	nan	nan	nan
IO	103	3	1	0	0.8350000000000001	0.07899999999999999	0.08600000000000001	0.122	0.07447818472546172
IO	103	3	1	1	0.8350000000000001	0.07899999999999999	0.08600000000000001	0.122	0.07447818472546172
IO	103	3	1	2	0.8315	0.0835	0.08499999999999999	0.126	0.07361215932167728
IO	103	3	1	3	0.8297857142857143	0.08421428571428571	0.08600000000000001	0.12721428571428572	0.07447818472546172
IO	103	3	1	4	0.8253750000000001	0.085375	0.08924999999999998	0.13	0.07729276728776113
IO	103	3	1	5	0.8217037037037037	0.08970370370370373	0.08859259259259257	0.134	0.07672343577231025
IO	103	3	1	6	0.8173809523809524	0.09261904761904764	0.09	0.13761904761904764	0.07794228634059946
IO	103	3	1	7	0.8168857142857143	0.09288571428571428	0.09022857142857141	0.13799999999999998	0.07814023500432161
IO	103	3	1	8	0.8122063492063493	0.09620634920634923	0.09158730158730158	0.14200000000000002	0.07931692983867
IO	103	3	1	9	0.8077246376811593	0.09972463768115944	0.09255072463768116	0.14600000000000002	0.08015127867489022
IO	103	3	1	10	0.8033098591549297	0.10330985915492957	0.09338028169014084	0.15	0.08086969615620884
IO	103	3	1	11	0.8017777777777778	0.10422222222222219	0.09400000000000001	0.1512222222222222	0.08140638795573724
IO	103	3	1	12	0.7974137931034483	0.10458620689655174	0.09799999999999999	0.15358620689655172	0.08487048957087498
IO	103	3	1	13	0.7967692307692308	0.10476923076923074	0.09846153846153846	0.15399999999999997	0.08527019360339087
IO	103	3	1	14	0.7925769230769231	0.10857692307692307	0.09884615384615385	0.158	0.08560328029715412
IO	103	3	1	15	0.7881304347826086	0.11213043478260873	0.09973913043478261	0.16200000000000003	0.0863766207078914
IO	103	3	1	16	0.7833380281690141	0.11533802816901409	0.10132394366197184	0.166	0.08774910922289086
IO	103	3	1	17	0.7811538461538462	0.11684615384615388	0.102	0.16784615384615387	0.08833459118601274
IO	103	3	1	18	0.7783913043478261	0.1183913043478261	0.10321739130434783	0.17	0.08938888298192423
IO	103	3	1	19	0.77444	0.11956	0.106	0.17256	0.0917986928011505
IO	103	3	1	20	0.7723793103448275	0.12037931034482757	0.10724137931034483	0.174	0.09287375881964152
IO	103	3	1	21	0.7685172413793104	0.12451724137931033	0.10696551724137932	0.178	0.09263485525997685
IO	103	3	1	22	0.763253164556962	0.12725316455696203	0.10949367088607594	0.182	0.09482430054095434
IO	103	3	1	23	0.7614	0.1286	0.10999999999999999	0.18359999999999999	0.09526279441628824
IO	103	3	1	24	0.7582857142857142	0.13028571428571428	0.11142857142857143	0.186	0.09649997356455173
IO	103	3	1	25	0.7534561403508773	0.1334561403508772	0.11308771929824561	0.19	0.0979368377683244
IO	103	3	1	26	0.7512666666666666	0.13473333333333334	0.114	0.19173333333333334	0.09872689603142601
IO	103	3	1	27	0.7483461538461538	0.13634615384615384	0.11530769230769232	0.194	0.09985939079022105
IO	103	3	1	28	0.7431111111111112	0.1388888888888889	0.118	0.1978888888888889	0.10219099764656375
IO	103	3	1	29	0.742945945945946	0.13894594594594595	0.11810810810810812	0.198	0.10228462201454046
IO	103	3	1	30	0.7383124999999999	0.1423125	0.119375	0.202	0.10338178257676735
IO	103	3	1	31	0.7334255319148936	0.14457446808510638	0.12199999999999998	0.20557446808510638	0.1056550992617015
IO	103	3	1	32	0.7327619047619047	0.14476190476190479	0.12247619047619046	0.20600000000000002	0.10606749231112265
IO	103	3	1	33	0.7279629629629629	0.147962962962963	0.12407407407407407	0.21000000000000002	0.10745130009918034
IO	103	3	1	34	0.7231481481481482	0.15085185185185185	0.126	0.21385185185185185	0.10911920087683927
IO	103	3	1	35	0.7229622641509434	0.15096226415094344	0.1260754716981132	0.21400000000000002	0.10918456128467205
IO	103	3	1	36	0.7175862068965517	0.15358620689655172	0.12882758620689655	0.218	0.11156796236340216
IO	103	3	1	37	0.7137619047619047	0.15623809523809523	0.13	0.22123809523809523	0.11258330249197701
IO	103	3	1	38	0.7128518518518518	0.15685185185185183	0.1302962962962963	0.22199999999999998	0.11283990261161685
IO	103	3	1	39	0.7071702127659574	0.15917021276595744	0.13365957446808513	0.226	0.11575258694837966
IO	103	3	1	40	0.7064074074074074	0.15959259259259262	0.134	0.22659259259259262	0.11604740410711478
IO	103	3	1	41	0.7021929824561404	0.16219298245614036	0.1356140350877193	0.23	0.11744519949567914
IO	103	3	1	42	0.6976190476190476	0.16561904761904767	0.13676190476190478	0.23400000000000004	0.11843928379375751
IO	103	3	1	43	0.6942631578947368	0.16773684210526316	0.138	0.23673684210526316	0.11951150572225253
IO	103	3	1	44	0.691	0.16699999999999998	0.142	0.238	0.12297560733739027
IO	103	3	1	45	0.691	0.16699999999999998	0.142	0.238	0.12297560733739027
IO	103	3	1	46	0.6868095238095239	0.1708095238095238	0.14238095238095239	0.242	0.1233055217769272
IO	103	3	1	47	0.6821428571428572	0.17414285714285715	0.1437142857142857	0.246	0.12446022231530646
IO	103	3	1	48	0.6770434782608696	0.17704347826086955	0.1459130434782609	0.25	0.12636440239567723
IO	103	3	1	49	0.6768181818181819	0.17718181818181816	0.14600000000000002	0.25018181818181817	0.12643970895252804
IO	103	3	1	50	0.6715263157894737	0.17952631578947367	0.14894736842105266	0.254	0.12899220487947166
IO	103	3	1	51	0.6687777777777778	0.18122222222222223	0.15	0.25622222222222224	0.12990381056766578
IO	103	3	1	52	0.66652	0.18252000000000002	0.15095999999999998	0.258	0.13073519495529884
IO	103	3	1	53	0.6621320754716982	0.1838679245283019	0.15399999999999997	0.2608679245283019	0.13336791218280353
IO	103	3	1	54	0.6603617021276597	0.18436170212765962	0.1552765957446808	0.262	0.13447347652806024
IO	103	3	1	55	0.6556666666666667	0.1876666666666667	0.15666666666666665	0.266	0.13567731325956203
IO	103	3	1	56	0.6526216216216215	0.1893783783783784	0.158	0.2683783783783784	0.1368320137979413
IO	103	3	1	57	0.6502105263157895	0.1902105263157895	0.15957894736842107	0.27	0.13819942233023252
IO	103	3	1	58	0.6458275862068965	0.19382758620689655	0.1603448275862069	0.274	0.13886269405509102
IO	103	3	1	59	0.6440204081632653	0.1939795918367347	0.16200000000000003	0.2749795918367347	0.14029611541307907
IO	103	3	1	60	0.6397666666666667	0.1957666666666667	0.16446666666666665	0.278	0.14243231140908066
IO	103	3	1	61	0.636125	0.19787500000000005	0.16599999999999998	0.28087500000000004	0.14376021702821679
IO	103	3	1	62	0.6345714285714286	0.19857142857142862	0.16685714285714284	0.28200000000000003	0.14450252451717488
IO	103	3	1	63	0.6291818181818182	0.20118181818181824	0.1696363636363636	0.28600000000000003	0.14690940031470565
IO	103	3	1	64	0.6285675675675675	0.2014324324324325	0.16999999999999998	0.2864324324324325	0.14722431864335456
IO	103	3	1	65	0.6239	0.20390000000000003	0.1722	0.29000000000000004	0.14912957453168033
IO	103	3	1	66	0.6195263157894737	0.20752631578947367	0.17294736842105263	0.294	0.14977681457029818
IO	103	3	1	67	0.6177096774193548	0.20829032258064512	0.17400000000000002	0.29529032258064514	0.15068842025849233
IO	103	3	1	68	0.6133846153846154	0.20938461538461536	0.17723076923076925	0.298	0.1534863484861036
IO	103	3	1	69	0.6113999999999999	0.21059999999999998	0.178	0.2996	0.15415252187363007
IO	103	3	1	70	0.6080000000000001	0.212	0.18	0.302	0.15588457268119893
IO	103	3	1	71	0.6053333333333333	0.21266666666666664	0.182	0.30366666666666664	0.15761662348876782
IO	103	3	1	72	0.6023333333333334	0.21433333333333332	0.18333333333333335	0.306	0.15877132402714708
IO	103	3	1	73	0.5974827586206897	0.21748275862068966	0.1850344827586207	0.31	0.16024456264507922
IO	103	3	1	74	0.5951333333333333	0.21886666666666668	0.186	0.3118666666666667	0.1610807251039056
IO	103	3	1	75	0.5919333333333333	0.21993333333333331	0.18813333333333335	0.314	0.16292824596531238
IO	103	3	1	76	0.5874912280701754	0.22349122807017546	0.1890175438596491	0.318	0.16369399474339547
IO	103	3	1	77	0.5860175438596491	0.22398245614035087	0.19	0.31898245614035087	0.16454482671904333
IO	103	3	1	78	0.581542372881356	0.22554237288135595	0.19291525423728811	0.322	0.16706951094702507
IO	103	3	1	79	0.5795454545454546	0.22645454545454546	0.19399999999999998	0.32345454545454544	0.16800892833418107
IO	103	3	1	80	0.5760666666666667	0.2280666666666667	0.19586666666666663	0.326	0.16962550908791202
IO	103	3	1	81	0.572090909090909	0.22990909090909092	0.198	0.32890909090909093	0.17147302994931884
IO	103	3	1	82	0.570529411764706	0.23052941176470584	0.19894117647058823	0.32999999999999996	0.17228811268229244
IO	103	3	1	83	0.5653809523809523	0.2333809523809524	0.20123809523809524	0.334	0.17427730268538275
IO	103	3	1	84	0.5640000000000001	0.234	0.202	0.335	0.17493713156445662
IO	103	3	1	85	0.560076923076923	0.23607692307692307	0.20384615384615387	0.338	0.1765359476945202
IO	103	3	1	86	0.5563333333333333	0.2376666666666667	0.206	0.3406666666666667	0.17840123317959433
IO	103	3	1	87	0.5543	0.23830000000000004	0.20739999999999997	0.342	0.17961366874489254
IO	103	3	1	88	0.5494137931034482	0.2405862068965518	0.21	0.3455862068965518	0.1818653347947321
IO	103	3	1	89	0.548875	0.24087500000000003	0.21025	0.34600000000000003	0.1820818411456782
IO	103	3	1	90	0.5441818181818182	0.24418181818181817	0.21163636363636365	0.35	0.1832824672736521
IO	103	3	1	91	0.5402631578947368	0.24573684210526311	0.21400000000000002	0.3527368421052631	0.18532943640986987
IO	103	3	1	92	0.5384000000000001	0.2464	0.21519999999999997	0.354	0.18636866689441117
IO	103	3	1	93	0.5341282051282051	0.2478717948717949	0.21799999999999997	0.3568717948717949	0.1887935380250076
IO	103	3	1	94	0.5324761904761904	0.24847619047619046	0.21904761904761905	0.358	0.18970080273373416
IO	103	3	1	95	0.5274571428571428	0.2505428571428572	0.222	0.36154285714285717	0.19225763964014536
IO	103	3	1	96	0.5268461538461539	0.25084615384615383	0.2223076923076923	0.362	0.19252410899515596
IO	103	3	1	97	0.5221764705882354	0.25182352941176467	0.226	0.36482352941176466	0.19572174125528313
IO	103	3	1	98	0.5202857142857144	0.2522857142857143	0.22742857142857145	0.366	0.19695892040354662
IO	103	3	1	99	0.5164375	0.2564375	0.22712500000000002	0.37	0.19669601983454063
IO	103	3	1	100	0.5114615384615384	0.25853846153846155	0.22999999999999995	0.37353846153846154	0.19918584287042085
IO	103	3	1	101	0.510860465116279	0.2588604651162791	0.23027906976744186	0.374	0.19942752437845374
IO	103	3	1	102	0.5058965517241379	0.26189655172413795	0.2322068965517241	0.378	0.20109707134773824
IO	103	3	1	103	0.5027391304347826	0.26326086956521744	0.23399999999999999	0.38026086956521743	0.20264994448555862
IO	103	3	1	104	0.49991891891891893	0.26391891891891894	0.23616216216216215	0.382	0.20452243184509256
IO	103	3	1	105	0.49705714285714286	0.26494285714285715	0.23800000000000002	0.38394285714285714	0.2061140461006964
IO	103	3	1	106	0.494265306122449	0.266265306122449	0.23946938775510207	0.386	0.20738657322462456
IO	103	3	1	107	0.4908620689655172	0.2671379310344828	0.24200000000000002	0.3881379310344828	0.20957814771583416
IO	103	3	1	108	0.488	0.268	0.24399999999999997	0.39	0.211310198523403
IO	103	3	1	109	0.48317142857142853	0.2711714285714286	0.24565714285714285	0.394	0.21274532633538865
IO	103	3	1	110	0.48272093023255813	0.2712790697674419	0.24599999999999997	0.3942790697674419	0.21304224933097188
IO	103	3	1	111	0.47713953488372096	0.27313953488372095	0.24972093023255815	0.398	0.2162646694380768
IO	103	3	1	112	0.4764285714285714	0.2735714285714286	0.25	0.3985714285714286	0.21650635094610965
IO	103	3	1	113	0.472265306122449	0.276265306122449	0.2514693877551021	0.402	0.21777887807003782
IO	103	3	1	114	0.4683043478260869	0.27769565217391307	0.254	0.40469565217391307	0.21997045256124742
IO	103	3	1	115	0.46623076923076917	0.2782307692307693	0.25553846153846155	0.406	0.2213027993363004
IO	103	3	1	116	0.46119999999999994	0.28120000000000006	0.25759999999999994	0.41000000000000003	0.22308814401487134
IO	103	3	1	117	0.46047540983606555	0.2815245901639345	0.25799999999999995	0.41052459016393444	0.22343455417638514
IO	103	3	1	118	0.45520338983050845	0.2832033898305085	0.261593220338983	0.41400000000000003	0.2265463742713394
IO	103	3	1	119	0.4542727272727273	0.2837272727272727	0.262	0.4147272727272727	0.2268986557915229
IO	103	3	1	120	0.44932432432432434	0.2846756756756757	0.266	0.4176756756756757	0.23036275740666068
IO	103	3	1	121	0.4488636363636363	0.28486363636363643	0.26627272727272727	0.4180000000000001	0.23059894615314735
IO	103	3	1	122	0.44399999999999995	0.288	0.268	0.422	0.23209480821422956
IO	103	3	1	123	0.44081818181818194	0.2891818181818181	0.26999999999999996	0.4241818181818181	0.2338268590217984
IO	103	3	1	124	0.43813043478260866	0.2901304347826087	0.27173913043478265	0.426	0.23533299015881487
IO	103	3	1	125	0.43394117647058833	0.2920588235294117	0.27399999999999997	0.4290588235294117	0.23729096063693614
IO	103	3	1	126	0.4326097560975609	0.292609756097561	0.27478048780487807	0.43000000000000005	0.23796688290330453
IO	103	3	1	127	0.4272285714285714	0.2947714285714286	0.278	0.4337714285714286	0.24075506225207394
IO	103	3	1	128	0.42685714285714277	0.29485714285714293	0.2782857142857143	0.43400000000000005	0.24100249808172663
IO	103	3	1	129	0.4213999999999999	0.29740000000000005	0.2812	0.43800000000000006	0.24352634354418415
IO	103	3	1	130	0.42072093023255813	0.2972790697674419	0.282	0.43827906976744185	0.24421916386721168
IO	103	3	1	131	0.41522222222222227	0.29922222222222217	0.28555555555555556	0.44199999999999995	0.24729836530288968
IO	103	3	1	132	0.41445945945945944	0.2995405405405406	0.286	0.44254054054054054	0.24768326548234942
IO	103	3	1	133	0.409	0.30100000000000005	0.29	0.446	0.2511473670974872
IO	103	3	1	134	0.409	0.30100000000000005	0.29	0.446	0.2511473670974872
IO	103	3	1	135	0.40435483870967726	0.30435483870967744	0.29129032258064524	0.45000000000000007	0.25226481923140265
IO	103	3	1	136	0.399338028169014	0.30733802816901407	0.2933239436619719	0.454	0.2540259867495031
IO	103	3	1	137	0.3983924050632911	0.30760759493670886	0.29400000000000004	0.4546075949367089	0.25461146871262497
IO	103	3	1	138	0.39313888888888887	0.30913888888888896	0.29772222222222217	0.458	0.2578350077156003
IO	103	3	1	139	0.39266666666666666	0.30933333333333335	0.298	0.45833333333333337	0.2580755703277627
IO	103	3	1	140	0.38719672131147537	0.31119672131147547	0.30160655737704917	0.462	0.26119894063649346
IO	103	3	1	141	0.3864893617021276	0.3115106382978724	0.302	0.46251063829787237	0.26153967194290045
IO	103	3	1	142	0.3811081081081081	0.3128918918918919	0.306	0.46589189189189195	0.2650037735580382
IO	103	3	1	143	0.3808947368421052	0.3128947368421053	0.3062105263157895	0.466	0.26518609469567705
IO	103	3	1	144	0.3758266666666667	0.3158266666666667	0.3083466666666666	0.47	0.26703604650558566
IO	103	3	1	145	0.3729333333333334	0.3170666666666666	0.31	0.47206666666666663	0.26846787517317594
IO	103	3	1	146	0.37012121212121213	0.31812121212121214	0.31175757575757573	0.474	0.26998998042831224
IO	103	3	1	147	0.3656363636363636	0.3203636363636364	0.314	0.4773636363636364	0.2719319767883137
IO	103	3	1	148	0.36451724137931046	0.32051724137931026	0.3149655172413793	0.4779999999999999	0.27276813924714005
IO	103	3	1	149	0.36033333333333334	0.32166666666666666	0.318	0.4806666666666667	0.2753960784034515
IO	103	3	1	150	0.3580434782608696	0.32204347826086954	0.3199130434782609	0.482	0.27705282265416953
IO	103	3	1	151	0.3557027027027027	0.3222972972972973	0.322	0.4832972972972973	0.27886018001858925
IO	103	3	1	152	0.35152941176470587	0.32352941176470584	0.3249411764705883	0.486	0.28140731355913173
IO	103	3	1	153	0.34910526315789475	0.32489473684210524	0.326	0.48789473684210527	0.28232428163372697
IO	103	3	1	154	0.34655555555555556	0.3265555555555556	0.32688888888888884	0.49	0.28309408199264646
IO	103	3	1	155	0.34158536585365856	0.3284146341463414	0.33	0.49341463414634146	0.28578838324886474
IO	103	3	1	156	0.3405	0.3285	0.33099999999999996	0.494	0.28665440865264913
IO	103	3	1	157	0.3371052631578947	0.3288947368421053	0.33399999999999996	0.4958947368421053	0.28925248486400246
IO	103	3	1	158	0.3340243902439025	0.33002439024390245	0.3359512195121951	0.498	0.2909422905299233
IO	103	3	1	159	0.329888888888889	0.3321111111111111	0.33799999999999997	0.5011111111111111	0.29271658647914023
IO	103	3	1	160	0.32862500000000006	0.332625	0.33875	0.502	0.29336610553197856
IO	103	3	1	161	0.32446341463414635	0.3335365853658536	0.342	0.5045365853658537	0.296180688094278
IO	103	3	1	162	0.32225000000000004	0.33425	0.3435	0.506	0.29747972619995466
IO	103	3	1	163	0.31843589743589745	0.3355641025641025	0.34600000000000003	0.5085641025641026	0.29964478970941577
IO	103	3	1	164	0.31622222222222224	0.3362222222222222	0.34755555555555556	0.51	0.3009919403375249
IO	103	3	1	165	0.3129534883720929	0.33704651162790705	0.35	0.512046511627907	0.3031088913245535
IO	103	3	1	166	0.3098	0.3378	0.3524	0.514	0.30518735229363614
IO	103	3	1	167	0.3065652173913043	0.33943478260869564	0.35400000000000004	0.5164347826086957	0.3065729929396913
IO	103	3	1	168	0.30387499999999995	0.33987500000000004	0.35625	0.518	0.30852155009820625
IO	103	3	1	169	0.3019230769230769	0.34007692307692305	0.35800000000000004	0.5190769230769231	0.31003709455482903
IO	103	3	1	170	0.2979729729729729	0.341972972972973	0.36005405405405405	0.522	0.31181595754638625
IO	103	3	1	171	0.29481818181818176	0.3431818181818182	0.362	0.5241818181818182	0.31350119616996674
IO	103	3	1	172	0.2921851851851852	0.34181481481481485	0.366	0.5248148148148148	0.3169652977851045
IO	103	3	1	173	0.2899333333333333	0.3419333333333333	0.36813333333333337	0.526	0.31881281864651134
IO	103	3	1	174	0.2864545454545454	0.34354545454545454	0.37	0.5285454545454545	0.3204293994002423
IO	103	3	1	175	0.28812499999999996	0.340125	0.37175	0.526	0.32194494385686506
IO	103	3	1	176	0.2923571428571428	0.3363571428571429	0.3712857142857143	0.522	0.32154286063367943
IO	103	3	1	177	0.29700000000000004	0.333	0.37	0.518	0.3204293994002423
IO	103	3	1	178	0.30059375	0.32859375	0.3708125	0.514	0.32113304504081713
IO	103	3	1	179	0.3021818181818182	0.32781818181818184	0.37	0.5128181818181818	0.3204293994002423
IO	103	3	1	180	0.3066315789473685	0.32663157894736844	0.36673684210526314	0.51	0.3176034217668404
IO	103	3	1	181	0.3106140350877193	0.32261403508771935	0.36677192982456136	0.506	0.3176338086231135
IO	103	3	1	182	0.3122571428571429	0.32174285714285716	0.366	0.5047428571428572	0.3169652977851045
IO	103	3	1	183	0.31579999999999997	0.3198	0.36440000000000006	0.502	0.31557965713904945
IO	103	3	1	184	0.3201428571428571	0.31614285714285717	0.3637142857142857	0.498	0.31498581114788293
IO	103	3	1	185	0.3246363636363636	0.3133636363636364	0.362	0.4943636363636364	0.31350119616996674
IO	103	3	1	186	0.3251224489795918	0.31312244897959185	0.36175510204081635	0.494	0.3132891083159788
IO	103	3	1	187	0.33011111111111113	0.3101111111111111	0.35977777777777775	0.49	0.311576695272668
IO	103	3	1	188	0.33465853658536593	0.30665853658536585	0.3586829268292683	0.486	0.3106285265379013
IO	103	3	1	189	0.33593333333333336	0.3060666666666666	0.35800000000000004	0.48506666666666665	0.31003709455482903
IO	103	3	1	190	0.34009523809523806	0.3040952380952381	0.35580952380952385	0.482	0.3081400865274917
IO	103	3	1	191	0.3448000000000001	0.30119999999999997	0.354	0.47819999999999996	0.30657299293969126
IO	103	3	1	192	0.3450888888888888	0.3010888888888889	0.35382222222222226	0.47800000000000004	0.3064190328679074
IO	103	3	1	193	0.34987999999999986	0.2978800000000001	0.35224	0.4740000000000001	0.30504878822903064
IO	103	3	1	194	0.3548271604938271	0.29482716049382723	0.3503456790123456	0.47000000000000003	0.3034082581307999
IO	103	3	1	195	0.35603703703703704	0.29396296296296304	0.35	0.468962962962963	0.3031088913245535
IO	103	3	1	196	0.35976923076923073	0.2917692307692308	0.3484615384615385	0.466	0.30177654454950054
IO	103	3	1	197	0.36496721311475405	0.28896721311475415	0.3460655737704918	0.462	0.2997015782604836
IO	103	3	1	198	0.3650975609756097	0.2889024390243903	0.34600000000000003	0.46190243902439027	0.29964478970941577
IO	103	3	1	199	0.37015942028985505	0.2861594202898551	0.3436811594202899	0.458	0.29763661486006054
IO	103	3	1	200	0.37405263157894736	0.2839473684210526	0.342	0.45494736842105266	0.296180688094278
IO	103	3	1	201	0.37526470588235283	0.2832647058823529	0.3414705882352942	0.454	0.2957222040569804
IO	103	3	1	202	0.3806981132075471	0.2806981132075472	0.3386037735849057	0.45	0.29323946974180254
IO	103	3	1	203	0.38462857142857143	0.27662857142857145	0.3387428571428571	0.446	0.29335991963623725
IO	103	3	1	204	0.3865757575757576	0.27542424242424246	0.33799999999999997	0.44442424242424244	0.29271658647914023
IO	103	3	1	205	0.3898510638297871	0.2738510638297873	0.3362978723404256	0.44200000000000006	0.29124250068546464
IO	103	3	1	206	0.3946	0.2714	0.334	0.4384	0.2892524848640025
IO	103	3	1	207	0.3950967741935484	0.2710967741935484	0.33380645161290323	0.438	0.2890848670439152
IO	103	3	1	208	0.40006250000000004	0.2680625	0.331875	0.434	0.28741218088096054
IO	103	3	1	209	0.40496330275229364	0.2649633027522936	0.33007339449541284	0.43	0.2858519447463902
IO	103	3	1	210	0.4051012658227848	0.2648987341772152	0.33	0.4298987341772152	0.28578838324886474
IO	103	3	1	211	0.4107111111111111	0.2627111111111111	0.3265777777777778	0.426	0.28282465186702466
IO	103	3	1	212	0.41336363636363643	0.26063636363636367	0.3259999999999999	0.4236363636363636	0.2823242816337269
IO	103	3	1	213	0.4153913043478261	0.2593913043478261	0.3252173913043478	0.422	0.2816465226220696
IO	103	3	1	214	0.42055999999999993	0.25656	0.32288000000000006	0.41800000000000004	0.27962228237391956
IO	103	3	1	215	0.42283333333333334	0.25516666666666665	0.322	0.4161666666666667	0.27886018001858925
IO	103	3	1	216	0.4254333333333332	0.25343333333333334	0.3211333333333334	0.41400000000000003	0.27810962466864275
IO	103	3	1	217	0.4309729729729729	0.250972972972973	0.31805405405405407	0.41000000000000003	0.2754428905874398
IO	103	3	1	218	0.43107547169811317	0.25092452830188683	0.318	0.4099245283018868	0.2753960784034515
IO	103	3	1	219	0.436	0.24800000000000003	0.316	0.406	0.2736640275958826
IO	103	3	1	220	0.4404666666666666	0.2455333333333334	0.314	0.4025333333333334	0.2719319767883137
IO	103	3	1	221	0.44125000000000003	0.24525000000000002	0.3135	0.402	0.2714989640864215
IO	103	3	1	222	0.44655	0.24255000000000004	0.31089999999999995	0.398	0.26924729803658193
IO	103	3	1	223	0.4507623762376238	0.23876237623762378	0.3104752475247525	0.394	0.2688794516026973
IO	103	3	1	224	0.45159999999999995	0.23840000000000003	0.31	0.3934	0.26846787517317594
IO	103	3	1	225	0.45676623376623376	0.23676623376623376	0.3064675324675325	0.39	0.2654086685520154
IO	103	3	1	226	0.4586363636363637	0.23536363636363636	0.306	0.38836363636363636	0.2650037735580382
IO	103	3	1	227	0.46161904761904765	0.23361904761904764	0.30476190476190473	0.386	0.2639315516295432
IO	103	3	1	228	0.46590000000000004	0.2321	0.302	0.3831	0.26153967194290045
IO	103	3	1	229	0.46744	0.23144	0.30112	0.382	0.26077756958757015
IO	103	3	1	230	0.47220000000000006	0.22820000000000001	0.2996	0.378	0.2594612109738178
IO	103	3	1	231	0.47686206896551725	0.2251379310344828	0.298	0.3741379310344828	0.2580755703277627
IO	103	3	1	232	0.4770425531914894	0.2250425531914894	0.2979148936170212	0.374	0.2580018660380789
IO	103	3	1	233	0.4824897959183673	0.22248979591836734	0.2950204081632653	0.37	0.2554951681042417
IO	103	3	1	234	0.48496078431372547	0.2210392156862745	0.29400000000000004	0.3680392156862745	0.25461146871262497
IO	103	3	1	235	0.48801960784313725	0.22001960784313723	0.2919607843137255	0.366	0.25284545612451553
IO	103	3	1	236	0.4929701492537314	0.21697014925373131	0.29005970149253735	0.362	0.25119907010666837
IO	103	3	1	237	0.4931142857142858	0.21688571428571427	0.29	0.36188571428571426	0.2511473670974872
IO	103	3	1	238	0.4979315068493151	0.21393150684931506	0.28813698630136986	0.358	0.24953394990687508
IO	103	3	1	239	0.5016440677966103	0.2123559322033898	0.286	0.3553559322033898	0.24768326548234942
IO	103	3	1	240	0.5035333333333334	0.21153333333333332	0.2849333333333333	0.354	0.246759505051646
IO	103	3	1	241	0.5088571428571429	0.20885714285714282	0.2822857142857143	0.35	0.24446659969686438
IO	103	3	1	242	0.5095405405405407	0.20845945945945946	0.282	0.34945945945945944	0.24421916386721168
IO	103	3	1	243	0.5146	0.20660000000000003	0.2788	0.34600000000000003	0.24144788257510147
IO	103	3	1	244	0.516	0.20600000000000002	0.278	0.34500000000000003	0.24075506225207394
IO	103	3	1	245	0.5196315789473684	0.20363157894736844	0.27673684210526317	0.342	0.23966113542624096
IO	103	3	1	246	0.524390243902439	0.20039024390243904	0.275219512195122	0.338	0.2383470891781367
IO	103	3	1	247	0.5268867924528302	0.19911320754716985	0.27399999999999997	0.33611320754716983	0.23729096063693617
IO	103	3	1	248	0.5302444444444444	0.19824444444444445	0.27151111111111115	0.334	0.23513551963196158
IO	103	3	1	249	0.5329428571428572	0.19705714285714288	0.27	0.3320571428571429	0.23382685902179842
IO	103	3	1	250	0.5356666666666667	0.19566666666666668	0.26866666666666666	0.33	0.23267215848341918
IO	103	3	1	251	0.5407142857142857	0.19271428571428573	0.26657142857142857	0.326	0.23085762906596607
IO	103	3	1	252	0.5417407407407407	0.19225925925925924	0.266	0.32525925925925925	0.23036275740666068
IO	103	3	1	253	0.5461733333333334	0.19017333333333333	0.26365333333333335	0.322	0.2283304844591132
IO	103	3	1	254	0.549530612244898	0.18846938775510202	0.262	0.31946938775510203	0.2268986557915229
IO	103	3	1	255	0.5516206896551723	0.1876206896551724	0.2607586206896552	0.318	0.2258235897730319
IO	103	3	1	256	0.5567	0.1847	0.2586	0.314	0.2239541694186558
IO	103	3	1	257	0.55772	0.18428000000000003	0.25799999999999995	0.31328	0.22343455417638514
IO	103	3	1	258	0.5620933333333333	0.18209333333333333	0.25581333333333334	0.31	0.2215408452934432
IO	103	3	1	259	0.5657755102040817	0.18022448979591832	0.254	0.3072244897959183	0.21997045256124742
IO	103	3	1	260	0.5677142857142857	0.17971428571428572	0.25257142857142856	0.306	0.21873327341298393
IO	103	3	1	261	0.5721764705882353	0.1778235294117647	0.25	0.3028235294117647	0.21650635094610965
IO	103	3	1	262	0.5732545454545454	0.1772545454545455	0.2494909090909091	0.30200000000000005	0.2160654652860012
IO	103	3	1	263	0.5784146341463414	0.17441463414634145	0.24717073170731707	0.298	0.2140561327305244
IO	103	3	1	264	0.579923076923077	0.17407692307692307	0.24599999999999997	0.29707692307692307	0.21304224933097188
IO	103	3	1	265	0.5841428571428572	0.17214285714285715	0.2437142857142857	0.294	0.2110627626937503
IO	103	3	1	266	0.5884375	0.16843750000000002	0.243125	0.29000000000000004	0.21055242629509163
IO	103	3	1	267	0.5900434782608696	0.16795652173913045	0.242	0.28895652173913045	0.20957814771583413
IO	103	3	1	268	0.5946190476190476	0.16661904761904767	0.23876190476190476	0.28600000000000003	0.20677387497977023
IO	103	3	1	269	0.5962972972972973	0.16570270270270276	0.23800000000000002	0.28470270270270276	0.2061140461006964
IO	103	3	1	270	0.5998928571428571	0.16389285714285717	0.2362142857142857	0.28200000000000003	0.20456757216536703
IO	103	3	1	271	0.603695652173913	0.162304347826087	0.23399999999999999	0.279304347826087	0.20264994448555862
IO	103	3	1	272	0.6064285714285714	0.16242857142857148	0.23114285714285712	0.278	0.20017558618903164
IO	103	3	1	273	0.61	0.16000000000000003	0.23	0.275	0.19918584287042088
IO	103	3	1	274	0.6112105263157894	0.1592105263157895	0.22957894736842105	0.274	0.19882120059514322
IO	103	3	1	275	0.6156153846153846	0.15838461538461546	0.226	0.27138461538461545	0.19572174125528313
IO	103	3	1	276	0.6173529411764705	0.15735294117647058	0.22529411764705884	0.27	0.19511042920555294
IO	103	3	1	277	0.6215909090909091	0.15359090909090908	0.22481818181818186	0.266	0.19469825668717428
IO	103	3	1	278	0.6252545454545455	0.15274545454545457	0.222	0.26374545454545456	0.19225763964014536
IO	103	3	1	279	0.6281428571428571	0.15214285714285716	0.2197142857142857	0.262	0.19027815300292378
IO	103	3	1	280	0.63188	0.15012000000000003	0.21799999999999997	0.25912	0.1887935380250076
IO	103	3	1	281	0.6333255813953488	0.14932558139534885	0.21734883720930231	0.258	0.18822961450626424
IO	103	3	1	282	0.6389636363636363	0.14696363636363635	0.21407272727272728	0.254	0.18539242007559964
IO	103	3	1	283	0.6390754716981131	0.14692452830188682	0.21400000000000002	0.25392452830188683	0.18532943640986987
IO	103	3	1	284	0.6443684210526316	0.1443684210526316	0.21126315789473685	0.25	0.18295926162056508
IO	103	3	1	285	0.6471818181818182	0.14281818181818184	0.21	0.24781818181818183	0.1818653347947321
IO	103	3	1	286	0.6503333333333333	0.14233333333333337	0.2073333333333333	0.246	0.17955593371797357
IO	103	3	1	287	0.6540769230769231	0.13992307692307693	0.206	0.2429230769230769	0.17840123317959433
IO	103	3	1	288	0.6551333333333333	0.13913333333333333	0.2057333333333333	0.242	0.17817029307191848
IO	103	3	1	289	0.6608636363636363	0.13686363636363635	0.20227272727272727	0.238	0.17517332031094326
IO	103	3	1	290	0.6614444444444445	0.13655555555555554	0.202	0.23755555555555555	0.17493713156445662
IO	103	3	1	291	0.6665151515151515	0.13548484848484849	0.198	0.2344848484848485	0.17147302994931884
IO	103	3	1	292	0.66725	0.13525	0.1975	0.234	0.17104001724742662
IO	103	3	1	293	0.672625	0.13262500000000002	0.19474999999999998	0.23	0.1686584473870194
IO	103	3	1	294	0.6737659574468085	0.13223404255319154	0.19399999999999998	0.22923404255319152	0.16800892833418107
IO	103	3	1	295	0.6785833333333333	0.13058333333333336	0.1908333333333333	0.226	0.16526651455553035
IO	103	3	1	296	0.679888888888889	0.13011111111111112	0.18999999999999997	0.22511111111111112	0.1645448267190433
IO	103	3	1	297	0.6843725490196079	0.12837254901960782	0.18725490196078431	0.22199999999999998	0.1621675020812037
IO	103	3	1	298	0.6873703703703704	0.12662962962962962	0.186	0.21962962962962962	0.1610807251039056
IO	103	3	1	299	0.6897096774193547	0.12570967741935485	0.18458064516129033	0.21800000000000003	0.15985152775659864
IO	103	3	1	300	0.6931621621621622	0.12483783783783783	0.182	0.21583783783783783	0.15761662348876782
IO	103	3	1	301	0.6964166666666667	0.12441666666666666	0.17916666666666667	0.214	0.1551628848447119
IO	103	3	1	302	0.6984736842105264	0.12352631578947368	0.178	0.21252631578947367	0.15415252187363007
IO	103	3	1	303	0.7016153846153845	0.12161538461538464	0.17676923076923076	0.21000000000000002	0.1530866444535877
IO	103	3	1	304	0.7066578947368422	0.11865789473684211	0.1746842105263158	0.20600000000000002	0.15128096395581853
IO	103	3	1	305	0.7078125	0.11818750000000001	0.17400000000000002	0.20518750000000002	0.15068842025849233
IO	103	3	1	306	0.71275	0.11725000000000002	0.16999999999999998	0.20225	0.14722431864335456
IO	103	3	1	307	0.7133076923076923	0.11730769230769232	0.16938461538461538	0.202	0.14669137993333337
IO	103	3	1	308	0.7187391304347825	0.11473913043478265	0.16652173913043472	0.198	0.1442120563693217
IO	103	3	1	309	0.719774193548387	0.11422580645161293	0.16599999999999998	0.19722580645161292	0.14376021702821679
IO	103	3	1	310	0.7243513513513513	0.11235135135135135	0.1632972972972973	0.194	0.14141960782879942
IO	103	3	1	311	0.726	0.11199999999999999	0.16200000000000003	0.193	0.14029611541307907
IO	103	3	1	312	0.7304999999999999	0.1105	0.159	0.19	0.13769803920172574
IO	103	3	1	313	0.7324117647058823	0.10958823529411767	0.158	0.18858823529411767	0.1368320137979413
IO	103	3	1	314	0.7362571428571429	0.10825714285714287	0.15548571428571425	0.186	0.13465457849699755
IO	103	3	1	315	0.7388571428571429	0.10714285714285718	0.15399999999999997	0.18414285714285716	0.13336791218280353
IO	103	3	1	316	0.7419374999999999	0.10593749999999999	0.152125	0.182	0.13174411455070772
IO	103	3	1	317	0.7444782608695651	0.10552173913043479	0.15	0.1805217391304348	0.12990381056766578
IO	103	3	1	318	0.7478169014084507	0.10381690140845069	0.1483661971830986	0.178	0.1284888958234546
IO	103	3	1	319	0.7513333333333333	0.10266666666666663	0.14600000000000002	0.17566666666666664	0.12643970895252804
IO	103	3	1	320	0.7548518518518519	0.10314814814814813	0.14200000000000002	0.17414814814814814	0.12297560733739028
IO	103	3	1	321	0.7550800000000001	0.10307999999999999	0.14184	0.174	0.12283704327278476
IO	103	3	1	322	0.7602558139534884	0.10025581395348838	0.13948837209302326	0.17	0.12080047376509448
IO	103	3	1	323	0.7647647058823529	0.09723529411764706	0.138	0.16623529411764706	0.11951150572225253
IO	103	3	1	324	0.76508	0.09708000000000001	0.13784	0.166	0.11937294165764702
IO	103	3	1	325	0.7696666666666666	0.09633333333333333	0.134	0.16333333333333333	0.11604740410711478
IO	103	3	1	326	0.7715714285714286	0.09557142857142857	0.13285714285714287	0.162	0.11505766078850399
IO	103	3	1	327	0.7756666666666666	0.09433333333333335	0.13	0.15933333333333335	0.11258330249197702
IO	103	3	1	328	0.778	0.094	0.128	0.158	0.11085125168440814
IO	103	3	1	329	0.782	0.092	0.126	0.155	0.10911920087683927
IO	103	3	1	330	0.7833125	0.09131250000000002	0.12537500000000001	0.15400000000000003	0.10857793499947399
IO	103	3	1	331	0.7875714285714286	0.09042857142857141	0.12199999999999998	0.1514285714285714	0.1056550992617015
IO	103	3	1	332	0.7896976744186046	0.08969767441860466	0.12060465116279069	0.15	0.10444669172153717
IO	103	3	1	333	0.7933829787234042	0.08861702127659576	0.118	0.14761702127659576	0.10219099764656375
IO	103	3	1	334	0.7959268292682927	0.0879268292682927	0.11614634146341464	0.14600000000000002	0.10058568226393895
IO	103	3	1	335	0.8009166666666667	0.08491666666666667	0.11416666666666668	0.14200000000000002	0.09887123359872342
IO	103	3	1	336	0.8012191780821918	0.08478082191780825	0.114	0.14178082191780825	0.09872689603142601
IO	103	3	1	337	0.805047619047619	0.08495238095238097	0.10999999999999999	0.13995238095238097	0.09526279441628824
IO	103	3	1	338	0.8083898305084746	0.0843898305084746	0.10722033898305085	0.138	0.09285553736170099
IO	103	3	1	339	0.8106744186046512	0.08332558139534885	0.106	0.13632558139534884	0.0917986928011505
IO	103	3	1	340	0.814219512195122	0.08221951219512195	0.1035609756097561	0.134	0.08968643571874943
IO	103	3	1	341	0.815969696969697	0.08203030303030304	0.102	0.13303030303030303	0.08833459118601274
IO	103	3	1	342	0.8205625	0.08056250000000001	0.098875	0.13	0.08562826179918637
IO	103	3	1	343	0.8219032258064516	0.08009677419354841	0.09799999999999999	0.1290967741935484	0.08487048957087498
IO	103	3	1	344	0.8265737704918033	0.07857377049180328	0.09485245901639346	0.126	0.08214463911961906
IO	103	3	1	345	0.8280000000000001	0.07799999999999999	0.09400000000000001	0.125	0.08140638795573724
IO	103	3	1	346	0.8330000000000001	0.077	0.09	0.122	0.07794228634059946
IO	103	3	1	347	0.8330000000000001	0.077	0.09	0.122	0.07794228634059946
IO	103	3	1	348	0.8350000000000001	0.07899999999999999	0.08600000000000001	0.122	0.07447818472546172
IO	103	3	1	-1	nan	nan	nan	nan	nan
IO	103	3	2	0	0.28423076923076923	0.3417692307692307	0.37400000000000005	0.5287692307692308	0.32389350101538006
IO	103	3	2	1	0.2839999999999999	0.34400000000000003	0.372	0.53	0.3221614502078112
IO	103	3	2	2	0.27979999999999994	0.3478	0.37240000000000006	0.534	0.322507860369325
IO	103	3	2	3	0.27743478260869564	0.3485652173913043	0.37400000000000005	0.5355652173913044	0.32389350101538006
IO	103	3	2	4	0.2780999999999999	0.3461	0.3758	0.534	0.32545234674219203
IO	103	3	2	5	0.28278378378378377	0.34278378378378377	0.3744324324324325	0.53	0.3242679984872869
IO	103	3	2	6	0.28423076923076923	0.3417692307692307	0.37400000000000005	0.5287692307692308	0.32389350101538006
IO	103	3	2	-1	nan	nan	nan	nan	nan
IO	102	2	0	0	0.9404373927958833	0.05756260720411663	0.002	0.05856260720411663	0.0017320508075688772
IO	102	2	0	1	0.9409576282134091	0.05695762821340911	0.0020847435731817594	0.057999999999999996	0.0018054408947517464
IO	102	2	0	2	0.9440303605313093	0.05203036053130931	0.003939278937381404	0.054000000000000006	0.0034115156323652647
IO	102	2	0	3	0.9450519603212093	0.048948039678790745	0.006	0.05194803967879075	0.005196152422706632
IO	102	2	0	4	0.9455963240299523	0.045596324029952354	0.008807351940095303	0.05	0.007627390520192693
IO	102	2	0	5	0.9461274131274131	0.043872586872586876	0.01	0.04887258687258687	0.008660254037844387
IO	102	2	0	6	0.946715976331361	0.039284023668639055	0.014	0.046284023668639054	0.01212435565298214
IO	102	2	0	7	0.9466393635827931	0.038639363582793164	0.014721272834413672	0.046	0.012748996250643987
IO	102	2	0	8	0.9478888888888889	0.034111111111111106	0.018	0.04311111111111111	0.015588457268119894
IO	102	2	0	9	0.9469369540448158	0.031063045955184193	0.022000000000000002	0.042063045955184196	0.01905255888325765
IO	102	2	0	10	0.946894847972973	0.03089484797297297	0.022210304054054057	0.041999999999999996	0.019234687536587317
IO	102	2	0	11	0.948256759208855	0.02574324079114499	0.026	0.03874324079114499	0.022516660498395402
IO	102	2	0	12	0.9469933651254405	0.02300663487455941	0.030000000000000002	0.03800663487455941	0.02598076211353316
IO	102	2	0	13	0.9469851266558215	0.022985126655821524	0.03002974668835696	0.038000000000000006	0.026006523501328746
IO	102	2	0	14	0.9482040510127532	0.01779594898724682	0.033999999999999996	0.03479594898724682	0.02944486372867091
IO	102	2	0	15	0.946900267141585	0.015099732858414958	0.038	0.03409973285841496	0.03290896534380867
IO	102	2	0	16	0.9466559894690654	0.014655989469065381	0.03868802106186924	0.034	0.033504809061726176
IO	102	2	0	17	0.9475093085106383	0.010490691489361707	0.041999999999999996	0.031490691489361705	0.03637306695894642
IO	102	2	0	18	0.9464988767014668	0.007501123298533103	0.046	0.030501123298533103	0.039837168574084175
IO	102	2	0	19	0.944839946759837	0.005160053240163047	0.05	0.03016005324016305	0.04330127018922193
IO	102	2	0	20	0.9429950391442523	0.003004960855747616	0.054	0.030004960855747616	0.04676537180435968
IO	102	2	0	21	0.9409012662873921	0.0010987337126078175	0.057999999999999996	0.030098733712607816	0.050229473419497433
IO	102	2	0	22	0.9384784524301253	-0.00047845243012529376	0.062	0.030521547569874706	0.05369357503463519
IO	102	2	0	23	0.9355364928909953	-0.001536492890995264	0.066	0.03146350710900474	0.05715767664977295
IO	102	2	0	24	0.9316512096774194	-0.00034879032258064435	0.0686975806451613	0.034	0.05949385001723984
IO	102	2	0	25	0.9305833602063849	-0.000583360206385039	0.07	0.034416639793614964	0.060621778264910706
IO	102	2	0	26	0.927217090069284	-0.0012170900692840686	0.07400000000000001	0.035782909930715937	0.06408587988004846
IO	102	2	0	27	0.9238906009244993	-0.00010939907550076844	0.07621879815100155	0.038000000000000006	0.06600741544468573
IO	102	2	0	28	0.9223987777922248	-0.00039877779222467075	0.078	0.03860122220777533	0.0675499814951862
IO	102	2	0	29	0.9171560383747179	0.0011560383747178382	0.08168792325056431	0.041999999999999996	0.0707438167173822
IO	102	2	0	30	0.9168272144977347	0.0011727855022652597	0.082	0.04217278550226526	0.07101408311032396
IO	102	2	0	31	0.9135024248302619	0.0004975751697381126	0.08600000000000001	0.043497575169738116	0.07447818472546172
IO	102	2	0	32	0.909746761658031	0.0017467616580310874	0.08850647668393782	0.046	0.07664885720774525
IO	102	2	0	33	0.9083972029800026	0.0016027970199973887	0.09	0.04660279701999739	0.07794228634059946
IO	102	2	0	34	0.9032473364801079	0.0032473364801078944	0.09350532703978422	0.05	0.0809779886056251
IO	102	2	0	35	0.9026945878434638	0.003305412156536215	0.09400000000000001	0.05030541215653622	0.08140638795573724
IO	102	2	0	36	0.8979961089494164	0.004003891050583665	0.09799999999999999	0.05300389105058366	0.08487048957087498
IO	102	2	0	37	0.8965019455252918	0.004501945525291838	0.09899610894941634	0.054000000000000006	0.08573314522600656
IO	102	2	0	38	0.8938548825710754	0.004145117428924601	0.102	0.0551451174289246	0.08833459118601274
IO	102	2	0	39	0.8895654658385093	0.005565465838509316	0.10486906832298136	0.057999999999999996	0.09081927723890781
IO	102	2	0	40	0.888374295532646	0.005625704467353949	0.106	0.05862570446735395	0.0917986928011505
IO	102	2	0	41	0.8832607340229559	0.007260734022955934	0.10947853195408813	0.062	0.09481118984126674
IO	102	2	0	42	0.8826438594793381	0.007356140520661962	0.10999999999999999	0.062356140520661955	0.09526279441628824
IO	102	2	0	43	0.8770505332919125	0.009050533291912605	0.1138989334161748	0.066	0.09863936980235967
IO	102	2	0	44	0.8769192320423701	0.00908076795762993	0.114	0.06608076795762993	0.09872689603142601
IO	102	2	0	45	0.8727271835132483	0.009272816486751725	0.118	0.06827281648675172	0.10219099764656375
IO	102	2	0	46	0.8701334318069915	0.010133431806991638	0.11973313638601674	0.07	0.1036919377850774
IO	102	2	0	47	0.8677689839572192	0.010231016042780768	0.12199999999999998	0.07123101604278076	0.1056550992617015
IO	102	2	0	48	0.8635994049229105	0.011599404922910478	0.12480119015417906	0.07400000000000001	0.10808100109605143
IO	102	2	0	49	0.8621751349339289	0.01182486506607111	0.126	0.07482486506607111	0.10911920087683927
IO	102	2	0	50	0.857368400918133	0.013368400918133141	0.12926319816373374	0.07800000000000001	0.11194521338421541
IO	102	2	0	51	0.8564623866015352	0.013537613398464765	0.13	0.07853761339846477	0.11258330249197701
IO	102	2	0	52	0.8512080323605894	0.01520803236058943	0.13358393527882115	0.082	0.1156870814889554
IO	102	2	0	53	0.8506568160152527	0.015343183984747377	0.134	0.08234318398474738	0.11604740410711478
IO	102	2	0	54	0.8450755048287972	0.01707550482879719	0.1378489903424056	0.086	0.119380727522559
IO	102	2	0	55	0.8448688738836855	0.01713112611631451	0.138	0.08613112611631452	0.11951150572225253
IO	102	2	0	56	0.8396657060518732	0.018334293948126787	0.14200000000000002	0.0893342939481268	0.12297560733739028
IO	102	2	0	57	0.8386642441860466	0.018664244186046522	0.14267151162790695	0.09	0.12355715346609435
IO	102	2	0	58	0.8346833586241781	0.01931664137582194	0.14600000000000002	0.09231664137582195	0.12643970895252804
IO	102	2	0	59	0.8321471040492056	0.02014710404920554	0.14770579190158892	0.094	0.1279169680728738
IO	102	2	0	60	0.8292630966239813	0.02073690337601862	0.15	0.09573690337601862	0.12990381056766578
IO	102	2	0	61	0.8258515163450177	0.021851516345017738	0.15229696730996453	0.098	0.13189304260975748
IO	102	2	0	62	0.8236521197007483	0.022347880299251888	0.15399999999999997	0.09934788029925187	0.13336791218280353
IO	102	2	0	63	0.8196520912547528	0.023652091254752858	0.1566958174904943	0.10200000000000001	0.13570255861353803
IO	102	2	0	64	0.8178911637931034	0.02410883620689655	0.158	0.10310883620689655	0.1368320137979413
IO	102	2	0	65	0.8135209481808159	0.02552094818081589	0.16095810363836824	0.10600000000000001	0.13939380669579537
IO	102	2	0	66	0.8120542907180385	0.025945709281961465	0.16200000000000003	0.10694570928196148	0.14029611541307907
IO	102	2	0	67	0.8074272094820922	0.02742720948209225	0.1651455810358155	0.11	0.14302026849975785
IO	102	2	0	68	0.8062197647058824	0.02778023529411766	0.16599999999999998	0.11078023529411765	0.14376021702821679
IO	102	2	0	69	0.801350530376085	0.02935053037608487	0.16929893924783027	0.114	0.14661718222237935
IO	102	2	0	70	0.800338037787389	0.02966196221261097	0.16999999999999998	0.11466196221261096	0.14722431864335456
IO	102	2	0	71	0.7952988399071926	0.031298839907192566	0.17340232018561486	0.118	0.15017081435590562
IO	102	2	0	72	0.7944312210200927	0.03156877897990726	0.17400000000000002	0.11856877897990727	0.15068842025849233
IO	102	2	0	73	0.7892539325842697	0.03325393258426966	0.17749213483146067	0.122	0.15371269773597776
IO	102	2	0	74	0.788517815233625	0.03348218476637509	0.178	0.12248218476637508	0.15415252187363007
IO	102	2	0	75	0.7832023549934584	0.03520235499345835	0.1815952900130833	0.126	0.1572661343589327
IO	102	2	0	76	0.7825971347948775	0.03540286520512265	0.182	0.12640286520512264	0.15761662348876782
IO	102	2	0	77	0.7771736830504739	0.037173683050473874	0.18565263389905226	0.13	0.16077989723607128
IO	102	2	0	78	0.7766603448275862	0.037339655172413805	0.186	0.1303396551724138	0.1610807251039056
IO	102	2	0	79	0.7711434193266288	0.03914341932662879	0.18971316134674243	0.134	0.16429641715853496
IO	102	2	0	80	0.7707041713641489	0.03929582863585118	0.19	0.13429582863585118	0.16454482671904333
IO	102	2	0	81	0.7651280765724704	0.04112807657247039	0.19374384685505924	0.138	0.16778709320340313
IO	102	2	0	82	0.7647304556354917	0.0412695443645084	0.19399999999999998	0.1382695443645084	0.16800892833418107
IO	102	2	0	83	0.7591361131080757	0.04313611310807573	0.19772777378384856	0.14200000000000002	0.1712372751305556
IO	102	2	0	84	0.7587195754134781	0.04328042458652187	0.198	0.14228042458652188	0.17147302994931884
IO	102	2	0	85	0.7531017888636936	0.045101788863693634	0.20179642227261277	0.14600000000000002	0.17476082808089455
IO	102	2	0	86	0.7527919134689673	0.045208086531032726	0.202	0.14620808653103273	0.17493713156445662
IO	102	2	0	87	0.7471185790953233	0.047118579095323285	0.20576284180935342	0.15	0.17819584816177886
IO	102	2	0	88	0.746734477825465	0.04726552217453504	0.206	0.15026552217453504	0.17840123317959433
IO	102	2	0	89	0.7411386195094124	0.04913861950941244	0.20972276098117512	0.154	0.1816252387615095
IO	102	2	0	90	0.7407114870881567	0.04928851291184329	0.21	0.15428851291184328	0.1818653347947321
IO	102	2	0	91	0.7351546635182998	0.05115466351829988	0.21369067296340025	0.158	0.18506155133809712
IO	102	2	0	92	0.7346732148425319	0.051326785157468025	0.21400000000000002	0.15832678515746804	0.18532943640986987
IO	102	2	0	93	0.7291725100837729	0.05317251008377287	0.21765497983245422	0.16199999999999998	0.188494741795095
IO	102	2	0	94	0.7286433611289288	0.0533566388710712	0.21799999999999997	0.16235663887107118	0.1887935380250076
IO	102	2	0	95	0.7232463723371411	0.05524637233714111	0.2215072553257178	0.166	0.1918309102346375
IO	102	2	0	96	0.7224448695652174	0.05555513043478262	0.222	0.16655513043478262	0.19225763964014536
IO	102	2	0	97	0.7173052703627651	0.057305270362765226	0.22538945927446957	0.17	0.19519299747692878
IO	102	2	0	98	0.7163188239786178	0.057681176021382216	0.226	0.17068117602138222	0.19572174125528313
IO	102	2	0	99	0.7113581412920287	0.05935814129202868	0.2292837174159426	0.174	0.1985655239563388
IO	102	2	0	100	0.7102535433070867	0.05974645669291337	0.23000000000000004	0.1747464566929134	0.1991858428704209
IO	102	2	0	101	0.7054015473887815	0.06140154738878144	0.2331969052224371	0.178	0.20195444400654256
IO	102	2	0	102	0.7040529197080292	0.061947080291970796	0.23399999999999999	0.1789470802919708	0.20264994448555862
IO	102	2	0	103	0.6995395024006984	0.06353950240069837	0.23692099519860324	0.182	0.20517960053188142
IO	102	2	0	104	0.6978005822416303	0.06419941775836972	0.23800000000000002	0.18319941775836973	0.2061140461006964
IO	102	2	0	105	0.6936289786223279	0.06562897862232779	0.24074204275534442	0.186	0.20848872478508773
IO	102	2	0	106	0.6915073280721533	0.0664926719278467	0.24199999999999997	0.1874926719278467	0.2095781477158341
IO	102	2	0	107	0.6877860262008734	0.06778602620087336	0.2444279475982533	0.19	0.2116808120149789
IO	102	2	0	108	0.6852836710369488	0.06871632896305126	0.24599999999999997	0.19171632896305124	0.21304224933097188
IO	102	2	0	109	0.681882147024504	0.0698821470245041	0.24823570595099181	0.194	0.21497842747992285
IO	102	2	0	110	0.679002642007926	0.07099735799207396	0.25	0.19599735799207396	0.21650635094610965
IO	102	2	0	111	0.6760149447693307	0.07201494476933074	0.25197011046133855	0.198	0.2182125166538903
IO	102	2	0	112	0.6725631825273011	0.07343681747269892	0.254	0.20043681747269892	0.21997045256124742
IO	102	2	0	113	0.6702577777777778	0.07425777777777776	0.25548444444444446	0.20199999999999999	0.22125601916064297
IO	102	2	0	114	0.6662026359143327	0.07579736408566723	0.25799999999999995	0.2047973640856672	0.22343455417638514
IO	102	2	0	115	0.6644261006289308	0.07642610062893085	0.25914779874213834	0.20600000000000002	0.22442857704550878
IO	102	2	0	116	0.6595414680648236	0.07845853193517638	0.262	0.20945853193517638	0.2268986557915229
IO	102	2	0	117	0.6587375231053605	0.07873752310536047	0.2625249537892791	0.21000000000000002	0.22735327910885153
IO	102	2	0	118	0.6530507332540626	0.08105073325406262	0.26589853349187476	0.214	0.2302748848329909
IO	102	2	0	119	0.6528697201017812	0.0811302798982188	0.266	0.2141302798982188	0.23036275740666068
IO	102	2	0	120	0.6471579457364341	0.08315794573643409	0.26968410852713176	0.21799999999999997	0.23355328898145566
IO	102	2	0	121	0.6466593521421107	0.08334064785788925	0.27	0.21834064785788926	0.23382685902179842
IO	102	2	0	122	0.641307394876752	0.08530739487675207	0.27338521024649587	0.222	0.23675853709241523
IO	102	2	0	123	0.6402196319018405	0.0857803680981595	0.27399999999999997	0.2227803680981595	0.23729096063693617
IO	102	2	0	124	0.6354997141223555	0.08749971412235563	0.27700057175528875	0.226	0.23988953200289428
IO	102	2	0	125	0.6338837803320562	0.08811621966794381	0.278	0.22711621966794382	0.24075506225207394
IO	102	2	0	126	0.6296662728883639	0.08966627288836385	0.28066745422327233	0.23	0.24306514537285984
IO	102	2	0	127	0.6272817974105103	0.09071820258948973	0.282	0.23171820258948972	0.24421916386721165
IO	102	2	0	128	0.6239575504523313	0.09195755045233125	0.2840848990953375	0.234	0.24602473944810116
IO	102	2	0	129	0.620858365758755	0.09314163424124514	0.286	0.23614163424124512	0.24768326548234942
IO	102	2	0	130	0.6181155555555556	0.09411555555555556	0.28776888888888885	0.238	0.24921516819659922
IO	102	2	0	131	0.6141638418079096	0.09583615819209038	0.29	0.24083615819209037	0.2511473670974872
IO	102	2	0	132	0.6124356164383561	0.09643561643835613	0.2911287671232877	0.242	0.252124908101211
IO	102	2	0	133	0.6072074788902292	0.09879252110977077	0.29400000000000004	0.2457925211097708	0.25461146871262497
IO	102	2	0	134	0.6069088016967126	0.0989088016967126	0.2941823966065748	0.246	0.2547694288074828
IO	102	2	0	135	0.6011461538461538	0.10114615384615386	0.2977076923076923	0.25	0.25782242444050263
IO	102	2	0	136	0.6006504599211564	0.10134954007884364	0.298	0.25034954007884364	0.2580755703277627
IO	102	2	0	137	0.5953194192377496	0.10331941923774954	0.30136116152450093	0.254	0.2609864215942033
IO	102	2	0	138	0.5941987860394538	0.10380121396054628	0.302	0.2548012139605463	0.26153967194290045
IO	102	2	0	139	0.5895785569790963	0.10557855697909643	0.30484288604180715	0.258	0.2640016834751696
IO	102	2	0	140	0.5875899753492193	0.10641002465078062	0.306	0.2594100246507806	0.2650037735580382
IO	102	2	0	141	0.583800608828006	0.10780060882800607	0.3083987823439879	0.262	0.2670811800060813
IO	102	2	0	142	0.5808832997987927	0.10911670020120726	0.31	0.26411670020120726	0.26846787517317594
IO	102	2	0	143	0.5781965665236051	0.11019656652360518	0.31160686695278966	0.266	0.2698594627747935
IO	102	2	0	144	0.5741346351490235	0.1118653648509764	0.314	0.2688653648509764	0.2719319767883137
IO	102	2	0	145	0.572456157635468	0.11245615763546801	0.315087684729064	0.27	0.27287393939499155
IO	102	2	0	146	0.5670428380187416	0.11495716198125841	0.318	0.2739571619812584	0.2753960784034515
IO	102	2	0	147	0.5669812206572771	0.11498122065727703	0.318037558685446	0.274	0.27542860517918044
IO	102	2	0	148	0.5612593811718236	0.11725938117182358	0.3214812376563529	0.278	0.2784109186504641
IO	102	2	0	149	0.560360908353609	0.11763909164639094	0.322	0.27863909164639095	0.27886018001858925
IO	102	2	0	150	0.5554775900073474	0.11947759000734756	0.32504481998530493	0.28200000000000003	0.2814970714758139
IO	102	2	0	151	0.553780487804878	0.12021951219512197	0.326	0.283219512195122	0.28232428163372697
IO	102	2	0	152	0.5498009708737864	0.12180097087378644	0.3283980582524272	0.28600000000000003	0.28440106100008383
IO	102	2	0	153	0.5467345537757438	0.12326544622425631	0.33	0.2882654462242563	0.28578838324886474
IO	102	2	0	154	0.5442366565961732	0.12423665659617322	0.3315266868076536	0.29000000000000004	0.2871105328079153
IO	102	2	0	155	0.5399376558603491	0.12606234413965084	0.33399999999999996	0.2930623441396508	0.28925248486400246
IO	102	2	0	156	0.5385952637244349	0.12659526372443486	0.33480947255113025	0.294	0.28995350865694747
IO	102	2	0	157	0.5331204188481675	0.12912041884816747	0.33775916230366493	0.29799999999999993	0.29250801491592515
IO	102	2	0	158	0.5326873406966864	0.12931265930331354	0.33799999999999997	0.2983126593033135	0.29271658647914023
IO	102	2	0	159	0.5273320522674865	0.13133205226748654	0.3413358954650269	0.302	0.29560555669622285
IO	102	2	0	160	0.5260971786833855	0.13190282131661443	0.342	0.30290282131661445	0.296180688094278
IO	102	2	0	161	0.5216341013824886	0.1336341013824885	0.344731797235023	0.306	0.29854649389779603
IO	102	2	0	162	0.5195361702127659	0.13446382978723406	0.34600000000000003	0.3074638297872341	0.29964478970941577
IO	102	2	0	163	0.5159163636363637	0.13591636363636364	0.3481672727272727	0.31	0.3015217029481631
IO	102	2	0	164	0.5123227091633465	0.13767729083665342	0.35	0.3126772908366534	0.3031088913245535
IO	102	2	0	165	0.5104581066376496	0.13845810663764968	0.35108378672470075	0.31400000000000006	0.3040474781604287
IO	102	2	0	166	0.5055816326530612	0.1404183673469388	0.354	0.3174183673469388	0.30657299293969126
IO	102	2	0	167	0.5047409090909092	0.1407409090909091	0.3545181818181818	0.318	0.3070217515580159
IO	102	2	0	168	0.499231223628692	0.143231223628692	0.357537552742616	0.322	0.30963660348202404
IO	102	2	0	169	0.49830895334174025	0.14369104665825974	0.35800000000000004	0.32269104665825976	0.31003709455482903
IO	102	2	0	170	0.49371875000000004	0.14571875000000004	0.36056249999999995	0.326	0.3122562846520266
IO	102	2	0	171	0.49126415094339626	0.1467358490566038	0.362	0.3277358490566038	0.31350119616996674
IO	102	2	0	172	0.4880253807106599	0.14802538071065993	0.36394923857868017	0.33	0.3151892862971405
IO	102	2	0	173	0.48414689265536726	0.14985310734463275	0.366	0.33285310734463275	0.3169652977851045
IO	102	2	0	174	0.4825217903415784	0.15052179034157837	0.3669564193168433	0.334	0.317793581210161
IO	102	2	0	175	0.4770857580398162	0.15308575803981625	0.36982848392036755	0.338	0.32028086211812307
IO	102	2	0	176	0.47674887892376683	0.15325112107623318	0.37	0.3382511210762332	0.3204293994002423
IO	102	2	0	177	0.4713938520653218	0.1553938520653218	0.37321229586935645	0.342	0.3232113292275768
IO	102	2	0	178	0.4699876543209876	0.15601234567901237	0.37400000000000005	0.3430123456790124	0.32389350101538006
IO	102	2	0	179	0.4658320463320463	0.15783204633204637	0.3763359073359073	0.34600000000000003	0.3259164561091622
IO	102	2	0	180	0.4626088765603328	0.15939112343966716	0.378	0.34839112343966716	0.3273576026305178
IO	102	2	0	181	0.460294403892944	0.160294403892944	0.37941119221411196	0.35	0.32857973093756154
IO	102	2	0	182	0.4553436426116838	0.16265635738831613	0.382	0.35365635738831613	0.33082170424565555
IO	102	2	0	183	0.45486187845303866	0.16286187845303865	0.38227624309392266	0.354	0.3310609377826126
IO	102	2	0	184	0.44927416173570023	0.1652741617357002	0.3854516765285996	0.358	0.33381094380506926
IO	102	2	0	185	0.4482566844919786	0.16574331550802143	0.38599999999999995	0.3587433155080214	0.33428580586079326
IO	102	2	0	186	0.44368750000000007	0.16768750000000002	0.38862499999999994	0.362	0.3365591225457274
IO	102	2	0	187	0.4412351313969571	0.16876486860304293	0.38999999999999996	0.3637648686030429	0.33774990747593103
IO	102	2	0	188	0.4380691244239631	0.17006912442396313	0.3918617511520737	0.366	0.3393622312691518
IO	102	2	0	189	0.4340863422291994	0.1719136577708006	0.394	0.3689136577708006	0.3412140090910688
IO	102	2	0	190	0.43257753357753365	0.1725775335775336	0.39484493284493277	0.37	0.34194574239927245
IO	102	2	0	191	0.42727197039777975	0.1752719703977798	0.3974560592044404	0.374	0.3442070441590972
IO	102	2	0	192	0.42613909224011715	0.17586090775988283	0.398	0.37486090775988284	0.3446781107062066
IO	102	2	0	193	0.42169427527405595	0.17769427527405598	0.40061144945188804	0.378	0.34693969227224053
IO	102	2	0	194	0.41899999999999993	0.179	0.402	0.38	0.34814221232134435
IO	102	2	0	195	0.41625781249999994	0.1802578125	0.403484375	0.382	0.3494277187800868
IO	102	2	0	196	0.41160456942003515	0.18239543057996485	0.40599999999999997	0.38539543057996484	0.35160631393648206
IO	102	2	0	197	0.41075428571428574	0.1827542857142857	0.4064914285714286	0.386	0.35203190356348474
IO	102	2	0	198	0.4052167906482465	0.18521679064824656	0.4095664187035069	0.39	0.354694923134251
IO	102	2	0	199	0.4042765957446809	0.18572340425531914	0.41000000000000003	0.39072340425531915	0.35507041555161983
IO	102	2	0	200	0.3997076923076923	0.18770769230769235	0.4125846153846153	0.394	0.35730875813370877
IO	102	2	0	201	0.3971633393829401	0.18883666061705992	0.414	0.3958366606170599	0.35853451716675755
IO	102	2	0	202	0.3942147562582345	0.19021475625823456	0.4155704874835309	0.398	0.35989459922382083
IO	102	2	0	203	0.38978745644599305	0.192212543554007	0.418	0.401212543554007	0.3619986187818953
IO	102	2	0	204	0.3887080103359173	0.19270801033591733	0.4185839793281654	0.402	0.36250435971537154
IO	102	2	0	205	0.3833875647668394	0.1953875647668394	0.42122487046632123	0.406	0.3647914385296437
IO	102	2	0	206	0.38186666666666663	0.19613333333333335	0.422	0.40713333333333335	0.3654627203970331
IO	102	2	0	207	0.37787112171837706	0.1978711217183771	0.4242577565632459	0.41000000000000003	0.36741799493636507
IO	102	2	0	208	0.3744113475177304	0.19958865248226954	0.42600000000000005	0.41258865248226956	0.36892682201217086
IO	102	2	0	209	0.37247562582345195	0.20047562582345196	0.42704874835309614	0.41400000000000003	0.3698350647281292
IO	102	2	0	210	0.36718736842105265	0.2031873684210527	0.4296252631578947	0.41800000000000004	0.37206639200231145
IO	102	2	0	211	0.36645398773006127	0.2035460122699387	0.43	0.4185460122699387	0.3723909236273086
IO	102	2	0	212	0.36156010230179025	0.20556010230179028	0.4328797953964194	0.422	0.3748848995983093
IO	102	2	0	213	0.35954	0.20645999999999995	0.434	0.42345999999999995	0.37585502524244635
IO	102	2	0	214	0.35601423027166884	0.20801423027166885	0.4359715394566623	0.426	0.37756242849647925
IO	102	2	0	215	0.3514036697247707	0.21059633027522937	0.4379999999999999	0.4295963302752293	0.379319126857584
IO	102	2	0	216	0.35086605783866054	0.21086605783866064	0.4382678843226788	0.43000000000000005	0.37955112148629955
IO	102	2	0	217	0.3453078947368422	0.21330789473684214	0.4413842105263157	0.434	0.3822499391451282
IO	102	2	0	218	0.34421999999999997	0.21378000000000003	0.44199999999999995	0.43478	0.38278322847272184
IO	102	2	0	219	0.33977255400254136	0.2157725540025413	0.4444548919949174	0.438	0.3849092273038674
IO	102	2	0	220	0.33617865429234345	0.21782134570765657	0.446	0.4408213457076566	0.3862473300878596
IO	102	2	0	221	0.33458699186991875	0.21858699186991867	0.44682601626016255	0.44199999999999995	0.3869626811530994
IO	102	2	0	222	0.32930925507900677	0.22130925507900678	0.44938148984198645	0.446	0.3891757861936589
IO	102	2	0	223	0.32811183144246353	0.22188816855753649	0.45	0.4468881685575365	0.3897114317029974
IO	102	2	0	224	0.32378940731399736	0.22378940731399752	0.4524211853720051	0.45000000000000007	0.39180823974242507
IO	102	2	0	225	0.3204238683127572	0.22557613168724275	0.454	0.45257613168724276	0.39317553331813515
IO	102	2	0	226	0.31844103392568657	0.22644103392568665	0.45511793214862684	0.45400000000000007	0.3941436909585533
IO	102	2	0	227	0.31321489621489623	0.22921489621489619	0.45757020757020755	0.45799999999999996	0.3962674237707184
IO	102	2	0	228	0.3124276422764227	0.2295723577235773	0.45799999999999996	0.4585723577235773	0.39663963493327287
IO	102	2	0	229	0.3076204188481675	0.2316204188481676	0.46075916230366487	0.462	0.39902913958141106
IO	102	2	0	230	0.3051115537848605	0.23288844621513946	0.462	0.46388844621513947	0.40010373654841064
IO	102	2	0	231	0.3022341040462428	0.23423410404624276	0.4635317919075144	0.46599999999999997	0.40143030725362955
IO	102	2	0	232	0.29713003901170354	0.23713003901170354	0.465739921976593	0.47000000000000003	0.40334260398831184
IO	102	2	0	233	0.29665753424657537	0.23734246575342466	0.46599999999999997	0.47034246575342464	0.40356783816354835
IO	102	2	0	234	0.29166165413533834	0.23966165413533838	0.4686766917293233	0.47400000000000003	0.40588592119924205
IO	102	2	0	235	0.28890891089108917	0.24109108910891092	0.47	0.4760910891089109	0.4070319397786861
IO	102	2	0	236	0.28622879999999995	0.24222880000000002	0.47154240000000003	0.47800000000000004	0.40836769736148326
IO	102	2	0	237	0.28112617449664434	0.2451261744966443	0.47374765100671135	0.482	0.4102775007550165
IO	102	2	0	238	0.28065567765567767	0.24534432234432235	0.474	0.48234432234432234	0.4104960413938239
IO	102	2	0	239	0.27570052083333335	0.2477005208333333	0.4765989583333334	0.486	0.41274680533386787
IO	102	2	0	240	0.2727442348008386	0.2492557651991614	0.47800000000000004	0.4882557651991614	0.41396014300896167
IO	102	2	0	241	0.2703560371517027	0.25035603715170285	0.47928792569659445	0.49000000000000005	0.4150755193803992
IO	102	2	0	242	0.2650393811533053	0.2530393811533052	0.48192123769338957	0.494	0.4173560344657141
IO	102	2	0	243	0.2648682352941176	0.25313176470588233	0.482	0.4941317647058823	0.4174242446240994
IO	102	2	0	244	0.2598240343347639	0.255824034334764	0.4843519313304721	0.498	0.4194610769042448
IO	102	2	0	245	0.2565437100213221	0.257456289978678	0.48599999999999993	0.500456289978678	0.4208883462392371
IO	102	2	0	246	0.25440946166394773	0.2584094616639478	0.4871810766721044	0.502	0.4219111886410968
IO	102	2	0	247	0.2494228571428571	0.2614228571428572	0.4891542857142857	0.506	0.4236200377986029
IO	102	2	0	248	0.24780161943319834	0.26219838056680167	0.49	0.5071983805668017	0.4243524478543749
IO	102	2	0	249	0.24394832826747714	0.2639483282674772	0.4921033434650456	0.51	0.4261739967279884
IO	102	2	0	250	0.23977519379844958	0.2662248062015504	0.494	0.5132248062015504	0.42781654946951264
IO	102	2	0	251	0.2387227356746765	0.2667227356746765	0.494554528650647	0.514	0.42829678536809923
IO	102	2	0	252	0.23374137931034483	0.2697413793103448	0.49651724137931036	0.518	0.4299965444514528
IO	102	2	0	253	0.23123890784982937	0.27076109215017063	0.498	0.5197610921501706	0.4312806510846504
IO	102	2	0	254	0.2280747531734838	0.2720747531734838	0.49985049365303247	0.522	0.4328832255977184
IO	102	2	0	255	0.2231296596434359	0.275129659643436	0.501740680713128	0.526	0.43452017560966577
IO	102	2	0	256	0.22262085308056867	0.27537914691943133	0.502	0.5263791469194313	0.4347447526997882
IO	102	2	0	257	0.21792394366197188	0.2779239436619719	0.5041521126760563	0.53	0.4366085369490595
IO	102	2	0	258	0.21432790224032583	0.27967209775967417	0.506	0.5326720977596742	0.43820885431492596
IO	102	2	0	259	0.21246469622331687	0.28046469622331693	0.5070706075533662	0.534	0.4391360276536245
IO	102	2	0	260	0.20727980922098566	0.2832798092209857	0.5094403815580286	0.538	0.44118831214289017
IO	102	2	0	261	0.2061926605504587	0.2838073394495413	0.51	0.5388073394495413	0.4416729559300637
IO	102	2	0	262	0.2019971181556196	0.2859971181556196	0.5120057636887608	0.542	0.4434099982385189
IO	102	2	0	263	0.19714896551724126	0.2891489655172414	0.5137020689655173	0.546	0.4448790417007636
IO	102	2	0	264	0.19656451612903225	0.28943548387096774	0.514	0.5464354838709677	0.44513705754520144
IO	102	2	0	265	0.1917601683029453	0.2917601683029454	0.5164796633941093	0.55	0.44728450903733447
IO	102	2	0	266	0.1884004796163069	0.29359952038369314	0.5179999999999999	0.5525995203836931	0.44860115916033916
IO	102	2	0	267	0.18646422018348618	0.2944642201834863	0.5190715596330275	0.554	0.4495291570242109
IO	102	2	0	268	0.1816377142857143	0.29763771428571434	0.5207245714285714	0.558	0.4509607072319073
IO	102	2	0	269	0.1792697674418604	0.2987302325581396	0.522	0.5597302325581396	0.45206526077547693
IO	102	2	0	270	0.1759266862170087	0.29992668621700885	0.5241466275659824	0.562	0.45392429478008167
IO	102	2	0	271	0.17139058171745147	0.3033905817174516	0.5252188365650969	0.5660000000000001	0.45485285501148115
IO	102	2	0	272	0.16993785310734455	0.3040621468926554	0.526	0.5670621468926554	0.4555293623906147
IO	102	2	0	273	0.16589674681753885	0.3058967468175389	0.5282065063649223	0.5700000000000001	0.4574402529562494
IO	102	2	0	274	0.1611424242424242	0.30914242424242433	0.5297151515151515	0.5740000000000001	0.45874677798164415
IO	102	2	0	275	0.16068718801996662	0.30931281198003335	0.53	0.5743128119800334	0.45899346400575247
IO	102	2	0	276	0.15566826923076915	0.3116682692307693	0.5326634615384616	0.5780000000000001	0.46130008936006295
IO	102	2	0	277	0.15220603015075385	0.3137939698492463	0.5339999999999999	0.5807939698492462	0.4624575656208902
IO	102	2	0	278	0.1505151515151516	0.31451515151515147	0.534969696969697	0.582	0.4632973478306206
IO	102	2	0	279	0.145644705882353	0.31764470588235294	0.536710588235294	0.586	0.4648050038918541
IO	102	2	0	280	0.14282970297029707	0.3191702970297029	0.538	0.5881702970297029	0.465921667236028
IO	102	2	0	281	0.1402643312101911	0.32026433121019104	0.5394713375796178	0.59	0.46719588295751974
IO	102	2	0	282	0.1357511737089202	0.32375117370892015	0.5404976525821596	0.594	0.468084697822006
IO	102	2	0	283	0.1324193548387097	0.32558064516129026	0.542	0.5965806451612903	0.4693857688511658
IO	102	2	0	284	0.13026970954356853	0.3262697095435685	0.543460580912863	0.598	0.47065066902598773
IO	102	2	0	285	0.1256331775700935	0.32963317757009347	0.544733644859813	0.602	0.4717531747446886
IO	102	2	0	286	0.12247906976744183	0.33152093023255813	0.546	0.6045209302325582	0.4728498704663035
IO	102	2	0	287	0.1203276955602538	0.3323276955602537	0.5473446088794925	0.606	0.47401433591409814
IO	102	2	0	288	0.11557854821235103	0.335578548212351	0.548842903575298	0.61	0.4753118971830211
IO	102	2	0	289	0.11250467289719623	0.3374953271028038	0.5499999999999999	0.6124953271028037	0.4763139720814412
IO	102	2	0	290	0.11038314176245212	0.3383831417624521	0.5512337164750958	0.614	0.4773824018899416
IO	102	2	0	291	0.10556516443361763	0.34156516443361756	0.5528696711327649	0.618	0.4787991801829225
IO	102	2	0	292	0.10224629080118686	0.3437537091988131	0.554	0.6207537091988131	0.479778073696579
IO	102	2	0	293	0.10054446854663757	0.34454446854663784	0.5549110629067245	0.6220000000000001	0.48056707731824816
IO	102	2	0	294	0.09566004415011042	0.34766004415011037	0.5566799116997793	0.626	0.48209894530848696
IO	102	2	0	295	0.0911558441558441	0.35115584415584417	0.5576883116883117	0.63	0.48297224531573196
IO	102	2	0	296	0.09054459203036058	0.35145540796963937	0.558	0.6304554079696394	0.48324217531171676
IO	102	2	0	297	0.0856863572433193	0.3536863572433193	0.5606272855133614	0.634	0.4855174713092826
IO	102	2	0	298	0.08144036697247714	0.3574403669724771	0.5611192660550458	0.638	0.4859435389565489
IO	102	2	0	299	0.0791617021276595	0.3588382978723405	0.5619999999999999	0.6398382978723405	0.4867062769268544
IO	102	2	0	300	0.07615894039735094	0.360158940397351	0.563682119205298	0.642	0.48816303489083623
IO	102	2	0	301	0.07159354838709675	0.36359354838709684	0.5648129032258064	0.646	0.48914232257879003
IO	102	2	0	302	0.06713005780346826	0.36713005780346825	0.5657398843930636	0.65	0.4899451118184645
IO	102	2	0	303	0.0665212765957447	0.3674787234042553	0.566	0.6504787234042553	0.49017037854199225
IO	102	2	0	304	0.06198153846153842	0.3699815384615385	0.5680369230769231	0.654	0.4919344056721624
IO	102	2	0	305	0.05740886699507375	0.37340886699507403	0.5691822660098522	0.6580000000000001	0.49292630174812396
IO	102	2	0	306	0.0531618497109827	0.37683815028901746	0.5699999999999998	0.6618381502890174	0.4936344801571299
IO	102	2	0	307	0.05297397769516732	0.37697397769516733	0.5700520446096654	0.662	0.49367955211123027
IO	102	2	0	308	0.04830875576036864	0.3803087557603687	0.5713824884792627	0.666	0.4948317503006108
IO	102	2	0	309	0.04378227848101257	0.3837822784810127	0.5724354430379747	0.67	0.49574363569748603
IO	102	2	0	310	0.03932589718719692	0.38732589718719695	0.5733482056256062	0.674	0.49653411128599895
IO	102	2	0	311	0.03556414473684211	0.39156414473684215	0.5728717105263158	0.678	0.49612145442523464
IO	102	2	0	312	0.0338877005347592	0.3961122994652408	0.57	0.6811122994652408	0.49363448015712996
IO	102	2	0	313	0.033229810798338644	0.39722981079833874	0.5695403784033226	0.682	0.4932364361782794
IO	102	2	0	314	0.03182581712867194	0.40217418287132817	0.566	0.6851741828713281	0.49017037854199225
IO	102	2	0	315	0.03143848857644993	0.40343848857645	0.5651230228471001	0.686	0.4894108940490424
IO	102	2	0	316	0.030324802408731588	0.40767519759126836	0.562	0.6886751975912684	0.48670627692685453
IO	102	2	0	317	0.03017489986648869	0.41017489986648864	0.5596502002670226	0.69	0.4846712906642902
IO	102	2	0	318	0.029561954624781728	0.4124380453752182	0.558	0.6914380453752182	0.48324217531171676
IO	102	2	0	319	0.029351453440630504	0.41664854655936945	0.554	0.6936485465593695	0.479778073696579
IO	102	2	0	320	0.029374256733123327	0.4173742567331235	0.5532514865337531	0.6940000000000001	0.4791298420197344
IO	102	2	0	321	0.02824072425051949	0.42175927574948063	0.5499999999999999	0.6967592757494806	0.4763139720814412
IO	102	2	0	322	0.029060223048327116	0.424939776951673	0.5459999999999999	0.697939776951673	0.47284987046630345
IO	102	2	0	323	0.029076850094876705	0.4250768500948768	0.5458462998102466	0.6980000000000001	0.47271676219741054
IO	102	2	0	324	0.027792721518987373	0.43020727848101264	0.5419999999999999	0.7012072784810126	0.4693857688511657
IO	102	2	0	325	0.028637254901960785	0.43263725490196075	0.5387254901960784	0.702	0.46654996017602846
IO	102	2	0	326	0.028349926793557856	0.4336500732064421	0.538	0.7026500732064421	0.465921667236028
IO	102	2	0	327	0.02763377122717081	0.43836622877282916	0.534	0.7053662287728292	0.46245756562089024
IO	102	2	0	328	0.028558707643814074	0.440558707643814	0.5308825847123719	0.706	0.4597578047876584
IO	102	2	0	329	0.028214035087719247	0.4417859649122807	0.53	0.7067859649122807	0.4589934640057525
IO	102	2	0	330	0.027646325459317556	0.4463536745406824	0.526	0.7093536745406824	0.4555293623906147
IO	102	2	0	331	0.028698275862068967	0.44869827586206895	0.522603448275862	0.71	0.4525878623122434
IO	102	2	0	332	0.028471299093655644	0.44952870090634434	0.522	0.7105287009063443	0.45206526077547693
IO	102	2	0	333	0.027804997072028104	0.45419500292797194	0.5179999999999999	0.7131950029279719	0.44860115916033916
IO	102	2	0	334	0.029060164813185074	0.4569398351868149	0.514	0.7139398351868149	0.44513705754520144
IO	102	2	0	335	0.02913652868554839	0.45713652868554827	0.5137269426289034	0.714	0.44490058292514123
IO	102	2	0	336	0.02817323051500964	0.4618267694849904	0.5099999999999999	0.7168267694849904	0.4416729559300636
IO	102	2	0	337	0.029234159470674093	0.4647658405293259	0.506	0.7177658405293259	0.43820885431492596
IO	102	2	0	338	0.02952620967741937	0.4655262096774193	0.5049475806451613	0.718	0.4372974324182012
IO	102	2	0	339	0.02871294485725462	0.4692870551427454	0.502	0.7202870551427454	0.4347447526997882
IO	102	2	0	340	0.029419806913734026	0.472580193086266	0.498	0.721580193086266	0.4312806510846504
IO	102	2	0	341	0.029822954822954884	0.4738229548229548	0.49635409035409034	0.722	0.4298552515189588
IO	102	2	0	342	0.029125425376762215	0.4768745746232378	0.494	0.7238745746232378	0.42781654946951264
IO	102	2	0	343	0.029555470543228823	0.4804445294567712	0.49	0.7254445294567712	0.4243524478543749
IO	102	2	0	344	0.029993839835729008	0.4819938398357289	0.48801232032854214	0.726	0.4226310667643065
IO	102	2	0	345	0.029403041825095066	0.4845969581749049	0.48600000000000004	0.7275969581749049	0.4208883462392372
IO	102	2	0	346	0.029564678086237417	0.4884353219137626	0.482	0.7294353219137626	0.4174242446240994
IO	102	2	0	347	0.029897933625547934	0.4898979336255479	0.48020413274890417	0.73	0.4158689779628259
IO	102	2	0	348	0.029198567041965162	0.4928014329580348	0.47800000000000004	0.7318014329580348	0.41396014300896167
IO	102	2	0	349	0.02943537414965991	0.4965646258503401	0.474	0.7335646258503401	0.4104960413938239
IO	102	2	0	350	0.029685224839400504	0.4976852248394004	0.47262955032119913	0.734	0.4093091971573741
IO	102	2	0	351	0.028881845623113467	0.5011181543768866	0.47	0.7361181543768865	0.4070319397786861
IO	102	2	0	352	0.029350855557268463	0.5046491444427316	0.46599999999999997	0.7376491444427316	0.40356783816354835
IO	102	2	0	353	0.029558939096267223	0.5055589390962671	0.46488212180746563	0.738	0.402599727250477
IO	102	2	0	354	0.028696113074204888	0.5093038869257951	0.462	0.7403038869257951	0.40010373654841064
IO	102	2	0	355	0.02937769289533998	0.5126223071046601	0.45799999999999996	0.74162230710466	0.39663963493327287
IO	102	2	0	356	0.029660609299839658	0.5136606092998397	0.45667878140032064	0.742	0.39549542606199806
IO	102	2	0	357	0.02886268656716423	0.5171373134328358	0.454	0.7441373134328357	0.39317553331813515
IO	102	2	0	358	0.029463936953914638	0.5205360630460854	0.45	0.7455360630460853	0.3897114317029974
IO	102	2	0	359	0.03003516819571861	0.5220351681957187	0.4479296636085627	0.746	0.38791846779363326
IO	102	2	0	360	0.029557714285714243	0.5244422857142857	0.446	0.7474422857142857	0.3862473300878596
IO	102	2	0	361	0.02986002886002892	0.5281399711399711	0.44199999999999995	0.7491399711399711	0.38278322847272184
IO	102	2	0	362	0.031046968103750516	0.5309530318962495	0.43799999999999994	0.7499530318962495	0.37931912685758407
IO	102	2	0	363	0.03110428015564204	0.531104280155642	0.4377914396887159	0.75	0.3791385083297909
IO	102	2	0	364	0.030800451467268564	0.5351995485327314	0.434	0.7521995485327314	0.37585502524244635
IO	102	2	0	365	0.03205826310003668	0.5379417368999634	0.42999999999999994	0.7529417368999634	0.3723909236273085
IO	102	2	0	366	0.03343984476067263	0.5405601552393273	0.42600000000000005	0.7535601552393273	0.36892682201217086
IO	102	2	0	367	0.035184406779661004	0.542815593220339	0.422	0.753815593220339	0.3654627203970331
IO	102	2	0	368	0.0376983311938382	0.5443016688061618	0.418	0.7533016688061618	0.3619986187818953
IO	102	2	0	369	0.041666666666666685	0.5443333333333333	0.414	0.7513333333333333	0.35853451716675755
IO	102	2	0	370	0.04393296089385468	0.5439329608938548	0.41213407821229053	0.75	0.3569185814971263
IO	102	2	0	371	0.046900497512437744	0.5430995024875622	0.41000000000000003	0.7480995024875622	0.35507041555161983
IO	102	2	0	372	0.05021264367816092	0.5422126436781609	0.40757471264367817	0.746	0.3529700550895679
IO	102	2	0	373	0.05222869955156956	0.5417713004484305	0.40599999999999997	0.7447713004484304	0.35160631393648206
IO	102	2	0	374	0.05675070821529743	0.5407507082152975	0.4024985835694051	0.742	0.34857399835835867
IO	102	2	0	375	0.05741904761904759	0.5405809523809524	0.402	0.7415809523809523	0.34814221232134435
IO	102	2	0	376	0.06265373134328345	0.5393462686567165	0.398	0.7383462686567165	0.3446781107062066
IO	102	2	0	377	0.06322222222222235	0.5392222222222222	0.3975555555555555	0.7379999999999999	0.3442932105267468
IO	102	2	0	378	0.06842435424354243	0.5375756457564576	0.394	0.7345756457564576	0.3412140090910688
IO	102	2	0	379	0.06929213483146068	0.5372921348314607	0.39341573033707866	0.734	0.34070801672031836
IO	102	2	0	380	0.07371428571428568	0.5362857142857144	0.38999999999999996	0.7312857142857143	0.33774990747593103
IO	102	2	0	381	0.07564864864864862	0.5356486486486487	0.3887027027027027	0.73	0.3366264150602107
IO	102	2	0	382	0.07976923076923076	0.5342307692307693	0.38599999999999995	0.7272307692307692	0.33428580586079326
IO	102	2	0	383	0.08177821011673159	0.5337782101167314	0.384443579766537	0.726	0.3329379063996502
IO	102	2	0	384	0.08519580419580419	0.5328041958041958	0.382	0.7238041958041959	0.33082170424565555
IO	102	2	0	385	0.08785430463576166	0.5318543046357616	0.3802913907284768	0.722	0.3293420052113748
IO	102	2	0	386	0.09099423631123915	0.5310057636887608	0.378	0.7200057636887608	0.3273576026305178
IO	102	2	0	387	0.09382269503546103	0.529822695035461	0.376354609929078	0.718	0.32593265302996466
IO	102	2	0	388	0.09718421052631582	0.5288157894736841	0.37400000000000005	0.7158157894736842	0.32389350101538006
IO	102	2	0	389	0.0999672897196262	0.5279672897196261	0.37206542056074765	0.714	0.32221810607534845
IO	102	2	0	390	0.10308490566037742	0.5269150943396226	0.37	0.7119150943396226	0.3204293994002423
IO	102	2	0	391	0.10591441441441446	0.5259144144144143	0.3681711711711712	0.71	0.3188455871753032
IO	102	2	0	392	0.110171052631579	0.523828947368421	0.366	0.7068289473684211	0.3169652977851045
IO	102	2	0	393	0.11143902439024395	0.5234390243902438	0.36512195121951224	0.706	0.31620488523544016
IO	102	2	0	394	0.11558213256484151	0.5224178674351585	0.362	0.7034178674351584	0.31350119616996674
IO	102	2	0	395	0.11761809045226135	0.5216180904522613	0.3607638190954774	0.702	0.31243063210297695
IO	102	2	0	396	0.12203030303030299	0.519969696969697	0.35800000000000004	0.698969696969697	0.31003709455482903
IO	102	2	0	397	0.1234861878453038	0.519486187845304	0.3570276243093922	0.6980000000000001	0.30919499250474025
IO	102	2	0	398	0.12815850144092222	0.5178414985590778	0.354	0.6948414985590778	0.30657299293969126
IO	102	2	0	399	0.12940220385674933	0.5174022038567493	0.3531955922865014	0.694	0.3058763554248013
IO	102	2	0	400	0.13484374999999998	0.51484375	0.35031249999999997	0.6900000000000001	0.3033795242632361
IO	102	2	0	401	0.13526845637583895	0.5147315436241611	0.35	0.6897315436241611	0.3031088913245535
IO	102	2	0	402	0.1408783783783783	0.5128783783783785	0.34624324324324324	0.686	0.2998554445373633
IO	102	2	0	403	0.141225	0.512775	0.34600000000000003	0.685775	0.29964478970941577
IO	102	2	0	404	0.14585795454545453	0.5098579545454546	0.3442840909090909	0.682	0.2981587688461038
IO	102	2	0	405	0.15052631578947367	0.5074736842105263	0.342	0.6784736842105263	0.296180688094278
IO	102	2	0	406	0.1512317596566523	0.5072317596566525	0.34153648068669523	0.678	0.2957792685938114
IO	102	2	0	407	0.15594285714285705	0.506057142857143	0.33799999999999997	0.6750571428571429	0.29271658647914023
IO	102	2	0	408	0.1574216524216524	0.5054216524216525	0.3371566951566951	0.674	0.2919862630617038
IO	102	2	0	409	0.16185567010309276	0.5041443298969073	0.33399999999999996	0.6711443298969073	0.28925248486400246
IO	102	2	0	410	0.16353753026634382	0.5035375302663438	0.33292493946731233	0.67	0.28832145513208896
IO	102	2	0	411	0.16790384615384607	0.5020961538461539	0.33	0.667096153846154	0.28578838324886474
IO	102	2	0	412	0.16954807692307688	0.501548076923077	0.3289038461538461	0.666	0.28483908617163944
IO	102	2	0	413	0.1743370165745856	0.4996629834254144	0.326	0.6626629834254144	0.28232428163372697
IO	102	2	0	414	0.17538961038961032	0.49938961038961044	0.3252207792207792	0.662	0.28164945664376506
IO	102	2	0	415	0.18065217391304345	0.4966521739130435	0.32269565217391305	0.658	0.2794626324733958
IO	102	2	0	416	0.1819302325581395	0.4960697674418605	0.322	0.6570697674418605	0.27886018001858925
IO	102	2	0	417	0.18553877551020403	0.4935387755102041	0.3209224489795919	0.654	0.27792699346104194
IO	102	2	0	418	0.18964206642066422	0.49235793357933577	0.318	0.6513579335793358	0.2753960784034515
IO	102	2	0	419	0.19156097560975616	0.49156097560975615	0.31687804878048775	0.65	0.27442444014554696
IO	102	2	0	420	0.19630069930069932	0.4896993006993007	0.314	0.6466993006993007	0.2719319767883137
IO	102	2	0	421	0.19728818443804036	0.48928818443804034	0.3134236311239193	0.646	0.27143282669967717
IO	102	2	0	422	0.20290789473684218	0.4870921052631578	0.31	0.6420921052631579	0.26846787517317594
IO	102	2	0	423	0.2030472972972973	0.48704729729729734	0.30990540540540534	0.642	0.2683859538511963
IO	102	2	0	424	0.20856345177664976	0.4845634517766497	0.3068730964467005	0.638	0.26575989726083477
IO	102	2	0	425	0.2101700680272109	0.4838299319727891	0.306	0.6368299319727891	0.2650037735580382
IO	102	2	0	426	0.21409473684210528	0.48209473684210524	0.3038105263157895	0.634	0.2631076337265944
IO	102	2	0	427	0.21671144278606974	0.48128855721393027	0.302	0.6322885572139303	0.26153967194290045
IO	102	2	0	428	0.21970769230769233	0.4797076923076923	0.3005846153846154	0.63	0.26031391290985173
IO	102	2	0	429	0.2237184466019418	0.4782815533980582	0.298	0.6272815533980582	0.2580755703277627
IO	102	2	0	430	0.22555153203342637	0.4775515320334261	0.2968969359331476	0.6259999999999999	0.2571202888238667
IO	102	2	0	431	0.23070612244897964	0.4747061224489796	0.29458775510204077	0.622	0.2551204795621962
IO	102	2	0	432	0.2322972972972973	0.47370270270270265	0.29400000000000004	0.6207027027027027	0.25461146871262497
IO	102	2	0	433	0.23598684210526322	0.47198684210526304	0.2920263157894737	0.6179999999999999	0.25290220804726093
IO	102	2	0	434	0.23885542168674706	0.47114457831325296	0.29	0.616144578313253	0.2511473670974872
IO	102	2	0	435	0.24169260700389106	0.46969260700389104	0.2886147859922179	0.614	0.24994773657706984
IO	102	2	0	436	0.24623076923076925	0.4677692307692307	0.28600000000000003	0.6107692307692307	0.24768326548234945
IO	102	2	0	437	0.24728776978417266	0.46728776978417264	0.2854244604316547	0.61	0.24718483359527926
IO	102	2	0	438	0.2528080000000001	0.46519199999999994	0.282	0.606192	0.24421916386721168
IO	102	2	0	439	0.2530933852140078	0.4650933852140078	0.2818132295719844	0.606	0.2440574159318745
IO	102	2	0	440	0.25831228070175444	0.46231228070175434	0.2793754385964912	0.602	0.24194622701798096
IO	102	2	0	441	0.260921568627451	0.461078431372549	0.278	0.600078431372549	0.24075506225207394
IO	102	2	0	442	0.26375177304964537	0.4597517730496454	0.2764964539007092	0.598	0.2394529531343271
IO	102	2	0	443	0.2681150442477877	0.45788495575221233	0.27399999999999997	0.5948849557522123	0.23729096063693617
IO	102	2	0	444	0.2695050505050505	0.4575050505050505	0.27298989898989895	0.594	0.23641618750180035
IO	102	2	0	445	0.27487412587412596	0.45487412587412585	0.27025174825174825	0.59	0.23404487940317073
IO	102	2	0	446	0.2754768211920531	0.4545231788079469	0.27	0.5895231788079469	0.23382685902179842
IO	102	2	0	447	0.2804696132596685	0.4524696132596685	0.267060773480663	0.586	0.23128141418857567
IO	102	2	0	448	0.2820847457627118	0.4519152542372882	0.266	0.5849152542372882	0.23036275740666068
IO	102	2	0	449	0.28592473118279577	0.44992473118279563	0.2641505376344086	0.582	0.22876107601471524
IO	102	2	0	450	0.2904482758620689	0.4475517241379311	0.262	0.5785517241379311	0.2268986557915229
IO	102	2	0	451	0.29119123505976086	0.44719123505976105	0.26161752988047804	0.5780000000000001	0.22656742695182844
IO	102	2	0	452	0.2967762711864407	0.44477627118644075	0.2584474576271186	0.5740000000000001	0.223822063848587
IO	102	2	0	453	0.2980076335877862	0.44399236641221385	0.25799999999999995	0.5729923664122138	0.22343455417638514
IO	102	2	0	454	0.3020888888888888	0.442088888888889	0.25582222222222223	0.5700000000000001	0.22154854329703239
IO	102	2	0	455	0.3049759036144577	0.4410240963855423	0.254	0.5680240963855423	0.21997045256124742
IO	102	2	0	456	0.3075714285714285	0.4395714285714286	0.2528571428571429	0.5660000000000001	0.21898070924263663
IO	102	2	0	457	0.31197872340425525	0.43802127659574475	0.25	0.5630212765957447	0.21650635094610965
IO	102	2	0	458	0.31346153846153835	0.4374615384615385	0.24907692307692306	0.562	0.21570694288107783
IO	102	2	0	459	0.31856065573770487	0.43456065573770497	0.24687868852459016	0.558	0.21380321591528084
IO	102	2	0	460	0.3202293577981651	0.4337706422018349	0.24599999999999997	0.5567706422018349	0.21304224933097188
IO	102	2	0	461	0.3240486111111111	0.43204861111111115	0.24390277777777775	0.554	0.21122600160914617
IO	102	2	0	462	0.327083650190114	0.430916349809886	0.242	0.551916349809886	0.20957814771583413
IO	102	2	0	463	0.32972832369942184	0.429728323699422	0.24054335260115609	0.55	0.2083166540640788
IO	102	2	0	464	0.33459245283018857	0.4265924528301887	0.23881509433962267	0.546	0.2068199385052905
IO	102	2	0	465	0.33575261324041805	0.42624738675958196	0.23800000000000002	0.545247386759582	0.2061140461006964
IO	102	2	0	466	0.34024598930481276	0.4242459893048129	0.23550802139037433	0.542	0.20395592931907314
IO	102	2	0	467	0.3430583941605839	0.4229416058394161	0.23399999999999999	0.5399416058394161	0.20264994448555862
IO	102	2	0	468	0.3459779411764706	0.42197794117647064	0.2320441176470588	0.538	0.20095610068109787
IO	102	2	0	469	0.3497799999999999	0.42022000000000004	0.23000000000000004	0.53522	0.1991858428704209
IO	102	2	0	470	0.3512897862232779	0.41928978622327795	0.2294204275534442	0.534	0.19868391840837005
IO	102	2	0	471	0.3563136094674556	0.41631360946745566	0.22737278106508876	0.53	0.19691060453148426
IO	102	2	0	472	0.3587058823529412	0.4152941176470588	0.226	0.5282941176470588	0.19572174125528313
IO	102	2	0	473	0.36198422712933753	0.4139842271293376	0.22403154574132492	0.526	0.19401700986108283
IO	102	2	0	474	0.3657758620689655	0.4122241379310345	0.222	0.5232241379310345	0.19225763964014536
IO	102	2	0	475	0.3674201183431952	0.4114201183431953	0.22115976331360945	0.522	0.1915299733245395
IO	102	2	0	476	0.3725568862275449	0.40855688622754494	0.21888622754491013	0.518	0.18956103359243331
IO	102	2	0	477	0.3745102040816326	0.4074897959183674	0.21799999999999997	0.5164897959183674	0.1887935380250076
IO	102	2	0	478	0.37787769784172653	0.4058776978417266	0.2162446043165468	0.514	0.18727332076944359
IO	102	2	0	479	0.3828282208588956	0.40317177914110436	0.21400000000000002	0.5101717791411043	0.18532943640986987
IO	102	2	0	480	0.38304666666666665	0.40304666666666666	0.21390666666666672	0.51	0.18524860737218335
IO	102	2	0	481	0.38880830670926514	0.40080830670926515	0.21038338658146968	0.506	0.18219735731375492
IO	102	2	0	482	0.38960301507537687	0.40039698492462317	0.21	0.5053969849246231	0.1818653347947321
IO	102	2	0	483	0.3941380471380471	0.3981380471380471	0.20772390572390573	0.502	0.1798941793302261
IO	102	2	0	484	0.39690334572490704	0.397096654275093	0.206	0.500096654275093	0.17840123317959433
IO	102	2	0	485	0.399609071274298	0.39560907127429806	0.20478185745140387	0.498	0.1773462907870794
IO	102	2	0	486	0.4048562874251496	0.39314371257485037	0.202	0.49414371257485035	0.17493713156445662
IO	102	2	0	487	0.40505673758865246	0.39305673758865245	0.20188652482269506	0.494	0.17483885917821157
IO	102	2	0	488	0.409892950391645	0.3898929503916449	0.20021409921671018	0.49	0.17339049611748908
IO	102	2	0	489	0.4139342560553633	0.38806574394463667	0.198	0.4870657439446367	0.17147302994931884
IO	102	2	0	490	0.4153811881188119	0.38738118811881184	0.19723762376237625	0.486	0.17081279276029507
IO	102	2	0	491	0.42077207977207987	0.3847720797720798	0.19445584045584044	0.482	0.1684036977490116
IO	102	2	0	492	0.4215194805194805	0.38448051948051953	0.19399999999999998	0.4814805194805195	0.16800892833418107
IO	102	2	0	493	0.42601707779886155	0.38201707779886146	0.191965844402277	0.478	0.16624729791130266
IO	102	2	0	494	0.42963613231552167	0.3803638676844784	0.18999999999999997	0.47536386768447836	0.1645448267190433
IO	102	2	0	495	0.4315095057034221	0.379509505703422	0.18898098859315587	0.474	0.1636623369539702
IO	102	2	0	496	0.4366609336609336	0.3766609336609336	0.18667813267813269	0.47	0.16166800523030486
IO	102	2	0	497	0.43817446808510635	0.37582553191489365	0.186	0.4688255319148936	0.1610807251039056
IO	102	2	0	498	0.44186910994764406	0.37386910994764394	0.18426178010471203	0.46599999999999997	0.15957538251722267
IO	102	2	0	499	0.44576923076923075	0.37223076923076925	0.182	0.4632307692307692	0.15761662348876782
IO	102	2	0	500	0.44739425051334697	0.37139425051334707	0.18121149897330596	0.462	0.15693376156874067
IO	102	2	0	501	0.45249052631578945	0.3684905263157895	0.17901894736842106	0.458	0.155034956179802
IO	102	2	0	502	0.45462962962962955	0.36737037037037046	0.178	0.4563703703703704	0.15415252187363007
IO	102	2	0	503	0.45775213675213666	0.36575213675213675	0.1764957264957265	0.454	0.1528497828046894
IO	102	2	0	504	0.46227170868347334	0.3637282913165266	0.17400000000000002	0.45072829131652664	0.15068842025849233
IO	102	2	0	505	0.46323090586145654	0.3632309058614565	0.17353818827708703	0.45	0.15028847957468422
IO	102	2	0	506	0.4683092783505155	0.3603092783505154	0.17138144329896907	0.44599999999999995	0.14842068363414956
IO	102	2	0	507	0.47152830188679246	0.35847169811320756	0.16999999999999998	0.4434716981132075	0.14722431864335456
IO	102	2	0	508	0.4734465648854962	0.3574465648854962	0.1691068702290076	0.442	0.14645084557279897
IO	102	2	0	509	0.47868377823408625	0.35468377823408626	0.1666324435318275	0.438	0.14430792919323857
IO	102	2	0	510	0.4798324324324324	0.3541675675675676	0.16599999999999998	0.4371675675675676	0.14376021702821679
IO	102	2	0	511	0.4841490196078431	0.3521490196078432	0.1637019607843137	0.434	0.14177005668853962
IO	102	2	0	512	0.48766257668711666	0.35033742331288337	0.16200000000000003	0.4313374233128834	0.14029611541307907
IO	102	2	0	513	0.4894090056285178	0.34940900562851784	0.16118198874296435	0.43	0.13958769688390454
IO	102	2	0	514	0.4944816176470588	0.3464816176470588	0.15903676470588235	0.426	0.13772987837098252
IO	102	2	0	515	0.49656232686980617	0.34543767313019386	0.158	0.42443767313019387	0.1368320137979413
IO	102	2	0	516	0.4997407407407407	0.3437407407407408	0.15651851851851853	0.42200000000000004	0.13554901319974214
IO	102	2	0	517	0.5048358974358973	0.3411641025641027	0.15399999999999997	0.41816410256410264	0.13336791218280353
IO	102	2	0	518	0.505056338028169	0.3410563380281691	0.15388732394366197	0.4180000000000001	0.13327033185561657
IO	102	2	0	519	0.510125850340136	0.3381258503401361	0.15174829931972786	0.41400000000000003	0.13141788219196918
IO	102	2	0	520	0.5138555555555555	0.33614444444444447	0.15	0.4111444444444445	0.12990381056766578
IO	102	2	0	521	0.5153678571428572	0.33536785714285716	0.1492642857142857	0.41000000000000003	0.1292666633063101
IO	102	2	0	522	0.5204666666666666	0.3324666666666667	0.14706666666666668	0.406	0.12736346938323145
IO	102	2	0	523	0.5226170212765958	0.3313829787234042	0.14600000000000002	0.40438297872340423	0.12643970895252804
IO	102	2	0	524	0.525733224222586	0.32973322422258594	0.14453355155482814	0.402	0.125169727345669
IO	102	2	0	525	0.5308034398034397	0.32719656019656024	0.142	0.39819656019656025	0.12297560733739027
IO	102	2	0	526	0.5310597014925372	0.3270597014925373	0.14188059701492536	0.398	0.12287220131902794
IO	102	2	0	527	0.5361463844797177	0.32414638447971783	0.13970723104056437	0.394	0.1209900111735106
IO	102	2	0	528	0.5406946564885496	0.3213053435114504	0.138	0.3903053435114504	0.11951150572225253
IO	102	2	0	529	0.5410739371534196	0.3210739371534196	0.13785212569316083	0.39	0.11938344281596278
IO	102	2	0	530	0.5463879941434846	0.3183879941434846	0.13522401171303075	0.386	0.1171074293451291
IO	102	2	0	531	0.548793991416309	0.317206008583691	0.134	0.384206008583691	0.11604740410711478
IO	102	2	0	532	0.5517128987517337	0.3157128987517337	0.1325742024965326	0.382	0.11481262724845956
IO	102	2	0	533	0.556766272189349	0.3127662721893491	0.13046745562130177	0.378	0.11298813093516619
IO	102	2	0	534	0.5577745098039216	0.3122254901960784	0.13	0.37722549019607843	0.11258330249197701
IO	102	2	0	535	0.5618245614035088	0.3098245614035088	0.12835087719298247	0.374	0.11115512024713953
IO	102	2	0	536	0.566844262295082	0.307155737704918	0.12600000000000003	0.370155737704918	0.10911920087683928
IO	102	2	0	537	0.5670553935860058	0.3070553935860058	0.12588921282798834	0.37	0.10902325637146373
IO	102	2	0	538	0.5722269326683292	0.3042269326683292	0.12354613466334165	0.366	0.10699409115782707
IO	102	2	0	539	0.5760243902439025	0.30197560975609755	0.12199999999999998	0.36297560975609755	0.1056550992617015
IO	102	2	0	540	0.5772832861189802	0.30128328611898014	0.12143342776203965	0.362	0.10516443331054884
IO	102	2	0	541	0.5824691358024692	0.29846913580246914	0.11906172839506173	0.358	0.10311048140860649
IO	102	2	0	542	0.5853180592991915	0.2966819407008086	0.118	0.3556819407008086	0.10219099764656375
IO	102	2	0	543	0.5874444444444444	0.2954444444444444	0.11711111111111112	0.354	0.10142119728764426
IO	102	2	0	544	0.5925924932975872	0.2925924932975871	0.11481501340482575	0.35	0.09943271834442995
IO	102	2	0	545	0.5945124378109453	0.29148756218905475	0.114	0.34848756218905474	0.09872689603142601
IO	102	2	0	546	0.5976896551724138	0.28968965517241385	0.11262068965517241	0.34600000000000003	0.09753237823310264
IO	102	2	0	547	0.6028539458186102	0.2868539458186102	0.11029210836277974	0.342	0.09551576767911338
IO	102	2	0	548	0.6034959999999999	0.28650400000000004	0.10999999999999999	0.34150400000000003	0.09526279441628824
IO	102	2	0	549	0.6079521739130435	0.2839521739130435	0.10809565217391304	0.338	0.09361358082125526
IO	102	2	0	550	0.6129301513387659	0.28093015133876603	0.10613969732246799	0.334	0.09191967423124843
IO	102	2	0	551	0.6132209944751381	0.2807790055248619	0.106	0.3337790055248619	0.0917986928011505
IO	102	2	0	552	0.6181337016574586	0.2781337016574586	0.10373259668508288	0.33	0.08983506392980721
IO	102	2	0	553	0.622180527383367	0.2758194726166329	0.102	0.3268194726166329	0.08833459118601274
IO	102	2	0	554	0.6232351571594877	0.2752351571594878	0.10152968568102445	0.32600000000000007	0.08792728703801633
IO	102	2	0	555	0.6283140096618358	0.2723140096618358	0.09937198067632849	0.322	0.08605865969007681
IO	102	2	0	556	0.6318629032258064	0.27013709677419356	0.09799999999999999	0.31913709677419355	0.08487048957087498
IO	102	2	0	557	0.6333349168646082	0.26933491686460803	0.09733016627078385	0.31799999999999995	0.08429039654506212
IO	102	2	0	558	0.6384142427281845	0.26641424272818454	0.0951715145436309	0.314	0.08242094931142452
IO	102	2	0	559	0.6412247619047619	0.2647752380952381	0.09400000000000001	0.3117752380952381	0.08140638795573724
IO	102	2	0	560	0.6434779487179486	0.2634779487179488	0.09304410256410257	0.31000000000000005	0.08057855649283766
IO	102	2	0	561	0.6483711538461538	0.26037115384615384	0.09125769230769232	0.306	0.07903147982920529
IO	102	2	0	562	0.6513525179856116	0.2586474820143885	0.09	0.30364748201438846	0.07794228634059946
IO	102	2	0	563	0.6534893162393163	0.25748931623931626	0.08902136752136751	0.302	0.0770947657531352
IO	102	2	0	564	0.6584921739130435	0.25449217391304346	0.08701565217391304	0.298	0.0753577653094793
IO	102	2	0	565	0.6609897785349234	0.2530102214650766	0.08600000000000001	0.2960102214650766	0.07447818472546172
IO	102	2	0	566	0.6635853174603175	0.2515853174603174	0.08482936507936507	0.294	0.07346438514563469
IO	102	2	0	567	0.6685324259407526	0.24853242594075264	0.0829351481184948	0.29000000000000004	0.07182394513724168
IO	102	2	0	568	0.6707723823975721	0.24722761760242798	0.082	0.288227617602428	0.07101408311032396
IO	102	2	0	569	0.6736660617059891	0.24566606170598915	0.08066787658802177	0.28600000000000003	0.06986043039457482
IO	102	2	0	570	0.6785611620795107	0.24256116207951073	0.07887767584097859	0.28200000000000003	0.06831007106976154
IO	102	2	0	571	0.6806710334788938	0.24132896652110628	0.078	0.2803289665211063	0.0675499814951862
IO	102	2	0	572	0.6836739679865206	0.2396739679865207	0.0766520640269587	0.278	0.06638263469985756
IO	102	2	0	573	0.6885277361319341	0.23652773613193406	0.07494452773613194	0.274	0.06490386489411773
IO	102	2	0	574	0.6908975903614458	0.23510240963855425	0.07400000000000001	0.27210240963855425	0.06408587988004846
IO	102	2	0	575	0.69360907504363	0.23360907504363004	0.07278184991273996	0.27	0.06303093095885903
IO	102	2	0	576	0.6985587431693989	0.23055874316939892	0.07088251366120218	0.266	0.06138605751469861
IO	102	2	0	577	0.7010346456692913	0.22896535433070866	0.07	0.26396535433070867	0.060621778264910706
IO	102	2	0	578	0.7035430809399478	0.2275430809399478	0.06891383812010445	0.262	0.05968113448429889
IO	102	2	0	579	0.7084617414248021	0.22446174142480213	0.06707651715039578	0.258	0.05808996784962533
IO	102	2	0	580	0.7115700787401575	0.22242992125984254	0.066	0.25542992125984254	0.05715767664977295
IO	102	2	0	581	0.7134086408640864	0.2214086408640864	0.06518271827182717	0.254	0.056449889911126434
IO	102	2	0	582	0.7183074433656959	0.2183074433656958	0.06338511326860842	0.25	0.05489311831236898
IO	102	2	0	583	0.7225548172757474	0.21544518272425248	0.062	0.24644518272425248	0.05369357503463519
IO	102	2	0	584	0.723130604288499	0.21513060428849903	0.06173879142300195	0.246	0.0534673617712685
IO	102	2	0	585	0.7282413373860183	0.21224133738601825	0.05951732522796352	0.242	0.05154351561271686
IO	102	2	0	586	0.7328578052550232	0.2091421947449768	0.057999999999999996	0.2381421947449768	0.050229473419497433
IO	102	2	0	587	0.7330442733397498	0.20904427333974973	0.057911453320500475	0.23799999999999996	0.05015278974563009
IO	102	2	0	588	0.7380970996216898	0.20609709962168982	0.05580580075662042	0.23400000000000004	0.04832924113376613
IO	102	2	0	589	0.742868969019807	0.20286896901980703	0.05426206196038597	0.23	0.04699232411941949
IO	102	2	0	590	0.7436042154566744	0.20239578454332555	0.054	0.22939578454332554	0.04676537180435968
IO	102	2	0	591	0.7479034267912773	0.1999034267912773	0.052193146417445484	0.22600000000000003	0.04520059070094855
IO	102	2	0	592	0.7526638013371537	0.1966638013371538	0.05067239732569246	0.22200000000000003	0.04388358335470832
IO	102	2	0	593	0.7544931071049841	0.1955068928950159	0.05	0.2205068928950159	0.04330127018922193
IO	102	2	0	594	0.7577690305790501	0.19376903057905012	0.04846193884189981	0.21800000000000003	0.04196927015373305
IO	102	2	0	595	0.7624867008866075	0.19048670088660752	0.047026598226784885	0.21399999999999997	0.040726228717959945
IO	102	2	0	596	0.7656960784313724	0.1883039215686275	0.046	0.21130392156862748	0.039837168574084175
IO	102	2	0	597	0.7674045627376426	0.1874045627376426	0.045190874524714826	0.21000000000000002	0.03913644535763806
IO	102	2	0	598	0.7722744721689059	0.18427447216890597	0.0434510556621881	0.20600000000000002	0.03762971802470656
IO	102	2	0	599	0.7769121835443038	0.18091218354430383	0.0421756329113924	0.202	0.03652516952195286
IO	102	2	0	600	0.7774228571428571	0.18057714285714288	0.041999999999999996	0.20157714285714287	0.03637306695894642
IO	102	2	0	601	0.7820091348737238	0.1780091348737238	0.039981730252552396	0.198	0.03462519408596719
IO	102	2	0	602	0.7866745247148289	0.17467452471482892	0.03865095057034221	0.194	0.03347270507433299
IO	102	2	0	603	0.7887685950413222	0.1732314049586777	0.038	0.1922314049586777	0.03290896534380867
IO	102	2	0	604	0.7916699751861042	0.17166997518610425	0.03666004962779156	0.19000000000000003	0.03174853428166575
IO	102	2	0	605	0.7964095467308463	0.16840954673084638	0.03518090653830726	0.186	0.03046755879034014
IO	102	2	0	606	0.8009305740987984	0.1650694259012016	0.033999999999999996	0.1820694259012016	0.02944486372867091
IO	102	2	0	607	0.8010228270412643	0.16502282704126428	0.033954345917471464	0.18200000000000002	0.02940532613341473
IO	102	2	0	608	0.8061263157894737	0.16212631578947367	0.031747368421052635	0.178	0.02749402755593544
IO	102	2	0	609	0.8106781534460339	0.1586781534460338	0.03064369310793238	0.174	0.026538216697243558
IO	102	2	0	610	0.8129392752203721	0.1570607247796278	0.030000000000000002	0.1720607247796278	0.02598076211353316
IO	102	2	0	611	0.8156469864698648	0.1556469864698647	0.028706027060270603	0.16999999999999998	0.02486014867591787
IO	102	2	0	612	0.8203706004140787	0.15237060041407868	0.027258799171842648	0.166	0.02360681255947395
IO	102	2	0	613	0.824843935538592	0.14884393553859204	0.026312128922815942	0.162	0.022786972074809883
IO	102	2	0	614	0.825833836858006	0.14816616314199393	0.026	0.16116616314199395	0.022516660498395402
IO	102	2	0	615	0.8299762459245459	0.14597624592454586	0.024047508150908246	0.15799999999999997	0.020825752956399893
IO	102	2	0	616	0.8345167005518443	0.14251670055184432	0.02296659889631136	0.154	0.019889658082733287
IO	102	2	0	617	0.8389717528373266	0.1389717528373266	0.022056494325346787	0.15	0.01910148440417763
IO	102	2	0	618	0.8391544827586207	0.1388455172413793	0.022000000000000002	0.14984551724137932	0.01905255888325765
IO	102	2	0	619	0.8441210293526337	0.1361210293526337	0.01975794129473261	0.14600000000000002	0.017110879087720042
IO	102	2	0	620	0.8485844289765404	0.13258442897654035	0.01883114204691931	0.14200000000000002	0.016308247394905415
IO	102	2	0	621	0.8526594778660612	0.12934052213393873	0.018	0.13834052213393874	0.015588457268119894
IO	102	2	0	622	0.8531217532467532	0.12912175324675326	0.01775649350649351	0.138	0.015377574458756801
IO	102	2	0	623	0.8581635289774824	0.12616352897748248	0.015672942045035068	0.134	0.0135731659630416
IO	102	2	0	624	0.8625753228120516	0.12257532281205165	0.0148493543758967	0.13	0.01285991811932416
IO	102	2	0	625	0.8669249132830035	0.11892491328300347	0.014150173433993062	0.126	0.012254409661793678
IO	102	2	0	626	0.8674788549121666	0.11852114508783343	0.014	0.12552114508783344	0.01212435565298214
IO	102	2	0	627	0.8720815347721823	0.11608153477218225	0.011836930455635492	0.122	0.010251082477410045
IO	102	2	0	628	0.8764827838827839	0.11248278388278388	0.011034432234432234	0.118	0.0095560986313562
IO	102	2	0	629	0.8807763236168947	0.10877632361689471	0.010447352766210588	0.114	0.009047672897835996
IO	102	2	0	630	0.8829634464751959	0.10703655352480418	0.01	0.11203655352480418	0.008660254037844387
IO	102	2	0	631	0.8856712564543889	0.105671256454389	0.008657487091222032	0.11000000000000001	0.007497603753934125
IO	102	2	0	632	0.8903414351851852	0.1023414351851852	0.007317129629629631	0.10600000000000001	0.00633682014204308
IO	102	2	0	633	0.8945856735856735	0.09858567358567359	0.00682865282865283	0.10200000000000001	0.0059137868232378155
IO	102	2	0	634	0.898827067669173	0.09482706766917294	0.0063458646616541365	0.098	0.005495680005970423
IO	102	2	0	635	0.9009424184261037	0.09305758157389635	0.006	0.09605758157389635	0.005196152422706632
IO	102	2	0	636	0.9036328217237308	0.09163282172373081	0.004734356552538371	0.094	0.0041000730450715455
IO	102	2	0	637	0.9082327586206896	0.08823275862068965	0.0035344827586206895	0.09	0.003060951858203619
IO	102	2	0	638	0.9124993400791905	0.0844993400791905	0.0030013198416190055	0.086	0.0025992192277243466
IO	102	2	0	639	0.9167001392542163	0.0807001392542163	0.0025997214915673837	0.082	0.0022514248544617263
IO	102	2	0	640	0.9208693169338897	0.07686931693388974	0.002261366132220514	0.078	0.001958400517760725
IO	102	2	0	641	0.9249781786185657	0.07297817861856579	0.0020436427628684555	0.07400000000000001	0.0017698465489042999
IO	102	2	0	642	0.9260620985010707	0.07193790149892934	0.002	0.07293790149892934	0.0017320508075688774
IO	102	2	0	-1	nan	nan	nan	nan	nan
IO	102	2	1	0	0.8897203791469194	0.05227962085308058	0.058	0.08127962085308058	0.05022947341949744
IO	102	2	1	1	0.8899268292682927	0.05392682926829269	0.05614634146341463	0.082	0.048624158036872624
IO	102	2	1	2	0.8868976377952756	0.058897637795275584	0.05420472440944881	0.086	0.046942668343717124
IO	102	2	1	3	0.8829189189189189	0.06291891891891892	0.05416216216216216	0.09	0.04690580835632473
IO	102	2	1	4	0.8786775818639798	0.06667758186397986	0.0546448362720403	0.09400000000000001	0.04732381639722824
IO	102	2	1	5	0.8742023809523809	0.07020238095238096	0.05559523809523809	0.098	0.04814688851992057
IO	102	2	1	6	0.8698773946360152	0.07387739463601534	0.05624521072796934	0.10200000000000001	0.04870978133163049
IO	102	2	1	7	0.8654502617801048	0.07745026178010472	0.057099476439790575	0.10600000000000001	0.04944959713964967
IO	102	2	1	8	0.8614413793103448	0.08055862068965518	0.057999999999999996	0.10955862068965518	0.050229473419497433
IO	102	2	1	9	0.8609252336448598	0.08092523364485982	0.058149532710280366	0.11	0.050358972545296976
IO	102	2	1	10	0.8562947976878612	0.08429479768786127	0.05941040462427745	0.11399999999999999	0.05145091965373676
IO	102	2	1	11	0.8516370023419204	0.08763700234192037	0.06072599531615924	0.118	0.052590254613888734
IO	102	2	1	12	0.8471274725274726	0.09112747252747253	0.06174505494505494	0.122	0.05347278614048355
IO	102	2	1	13	0.8460569105691056	0.09194308943089431	0.062	0.12294308943089431	0.05369357503463519
IO	102	2	1	14	0.8425756207674944	0.09457562076749434	0.0628487584650113	0.126	0.05442862142701206
IO	102	2	1	15	0.837579634464752	0.09757963446475196	0.06484073107049608	0.13	0.056153720307004565
IO	102	2	1	16	0.8332741312741312	0.10127413127413128	0.06545173745173746	0.134	0.05668286735503399
IO	102	2	1	17	0.8317598253275109	0.10224017467248908	0.066	0.13524017467248908	0.05715767664977295
IO	102	2	1	18	0.8283008849557523	0.10430088495575222	0.06739823008849558	0.138	0.05836857942674588
IO	102	2	1	19	0.8236684073107049	0.10766840731070498	0.06866318537859008	0.14200000000000002	0.059464062842619236
IO	102	2	1	20	0.8191309523809523	0.1111309523809524	0.06973809523809524	0.14600000000000002	0.060394962087729064
IO	102	2	1	21	0.8183592233009709	0.11164077669902914	0.07	0.14664077669902914	0.060621778264910706
IO	102	2	1	22	0.8141934731934732	0.11419347319347319	0.07161305361305362	0.15	0.06201872367148141
IO	102	2	1	23	0.8094581818181819	0.11745818181818181	0.07308363636363638	0.154	0.06329228569185327
IO	102	2	1	24	0.8059820359281438	0.12001796407185628	0.07400000000000001	0.15701796407185628	0.06408587988004846
IO	102	2	1	25	0.8047623188405798	0.12076231884057968	0.07447536231884058	0.15799999999999997	0.06449755572416628
IO	102	2	1	26	0.7995279642058165	0.12352796420581656	0.07694407158836689	0.162	0.06663552066613418
IO	102	2	1	27	0.7950452830188679	0.12704528301886794	0.07790943396226414	0.166	0.06747154900578686
IO	102	2	1	28	0.7947257142857144	0.12727428571428573	0.078	0.16627428571428574	0.0675499814951862
IO	102	2	1	29	0.7901767676767676	0.13017676767676772	0.07964646464646465	0.17000000000000004	0.06897586170545755
IO	102	2	1	30	0.7854268077601412	0.1334268077601411	0.08114638447971781	0.174	0.07027483038469491
IO	102	2	1	31	0.7834387096774195	0.13456129032258063	0.082	0.17556129032258064	0.07101408311032396
IO	102	2	1	32	0.7800735294117647	0.1360735294117647	0.08385294117647057	0.178	0.07261877724086571
IO	102	2	1	33	0.7753636363636364	0.13936363636363636	0.08527272727272728	0.182	0.07384834806816395
IO	102	2	1	34	0.7734778761061948	0.1405221238938053	0.08600000000000001	0.18352212389380532	0.07447818472546172
IO	102	2	1	35	0.770294710327456	0.14229471032745591	0.08741057934508815	0.186	0.07569978227236168
IO	102	2	1	36	0.7654378698224853	0.14543786982248522	0.08912426035502957	0.19	0.07718387356095392
IO	102	2	1	37	0.7636168224299066	0.14638317757009345	0.09	0.19138317757009346	0.07794228634059946
IO	102	2	1	38	0.7603187347931873	0.14831873479318733	0.0913625304136253	0.19399999999999998	0.0791222722922279
IO	102	2	1	39	0.7555380952380952	0.15153809523809525	0.09292380952380952	0.198	0.0804743796640454
IO	102	2	1	40	0.7522439024390245	0.15375609756097558	0.09400000000000001	0.2007560975609756	0.08140638795573724
IO	102	2	1	41	0.7506622516556292	0.15466225165562913	0.09467549668874174	0.202	0.08199138524835985
IO	102	2	1	42	0.7455458089668615	0.15754580896686163	0.09690838206627679	0.20600000000000002	0.08392512070904401
IO	102	2	1	43	0.7417999999999999	0.16020000000000006	0.09799999999999999	0.20920000000000005	0.08487048957087498
IO	102	2	1	44	0.7407472924187726	0.16074729241877259	0.09850541516245485	0.21000000000000002	0.08530819194101873
IO	102	2	1	45	0.7354174311926605	0.16341743119266056	0.10116513761467891	0.214	0.0876115791516606
IO	102	2	1	46	0.7333893805309735	0.16461061946902655	0.102	0.21561061946902654	0.08833459118601274
IO	102	2	1	47	0.7302622950819673	0.16626229508196722	0.10347540983606557	0.218	0.08961233358503895
IO	102	2	1	48	0.7251246290801187	0.1691246290801187	0.10575074183976262	0.222	0.09158282890228435
IO	102	2	1	49	0.7243587786259542	0.16964122137404583	0.106	0.22264122137404582	0.0917986928011505
IO	102	2	1	50	0.720329268292683	0.17232926829268294	0.10734146341463413	0.226	0.09296043419647107
IO	102	2	1	51	0.7150324074074074	0.17503240740740741	0.10993518518518518	0.23	0.09520666314011703
IO	102	2	1	52	0.714891891891892	0.17510810810810812	0.10999999999999999	0.2301081081081081	0.09526279441628824
IO	102	2	1	53	0.7099019607843137	0.17790196078431375	0.11219607843137254	0.234	0.09716465412655995
IO	102	2	1	54	0.705184331797235	0.18081566820276496	0.114	0.23781566820276495	0.09872689603142601
IO	102	2	1	55	0.7049307958477509	0.18093079584775085	0.11413840830449828	0.238	0.09884676113921624
IO	102	2	1	56	0.6996898734177215	0.1836898734177215	0.11662025316455699	0.242	0.10099610183627891
IO	102	2	1	57	0.6971206896551724	0.18487931034482757	0.118	0.24387931034482757	0.10219099764656375
IO	102	2	1	58	0.6944211764705883	0.18642117647058823	0.11915764705882353	0.246	0.10319354940812127
IO	102	2	1	59	0.6894198895027625	0.18941988950276245	0.12116022099447513	0.25	0.10492782930935214
IO	102	2	1	60	0.6874383561643836	0.1905616438356164	0.12199999999999998	0.2515616438356164	0.1056550992617015
IO	102	2	1	61	0.6839740634005763	0.19197406340057638	0.12405187319884727	0.254	0.10743207357724768
IO	102	2	1	62	0.6797655502392345	0.19423444976076554	0.126	0.25723444976076554	0.10911920087683927
IO	102	2	1	63	0.6787831978319784	0.19478319783197834	0.12643360433604336	0.258	0.10949471324704389
IO	102	2	1	64	0.673668493150685	0.19766849315068497	0.12866301369863012	0.262	0.11142543839047891
IO	102	2	1	65	0.6704583333333333	0.19954166666666667	0.13	0.2645416666666667	0.11258330249197701
IO	102	2	1	66	0.6685906432748537	0.20059064327485382	0.1308187134502924	0.266	0.11329232913835023
IO	102	2	1	67	0.6632913580246913	0.20329135802469137	0.1334172839506173	0.27	0.11554275720515644
IO	102	2	1	68	0.6622312703583061	0.20376872964169385	0.134	0.27076872964169385	0.11604740410711478
IO	102	2	1	69	0.6578411214953271	0.20584112149532713	0.13631775700934579	0.274	0.11805464055700768
IO	102	2	1	70	0.654061224489796	0.20793877551020407	0.138	0.27693877551020407	0.11951150572225253
IO	102	2	1	71	0.6526813725490196	0.20868137254901964	0.13863725490196077	0.278	0.12006338465603672
IO	102	2	1	72	0.6474214876033058	0.2114214876033058	0.1411570247933884	0.28200000000000003	0.1222455693937042
IO	102	2	1	73	0.6455931034482759	0.21240689655172412	0.142	0.28340689655172413	0.12297560733739027
IO	102	2	1	74	0.6420505050505051	0.2140505050505051	0.1438989898989899	0.28600000000000003	0.12462018083144558
IO	102	2	1	75	0.6370484581497797	0.21704845814977977	0.14590308370044053	0.29000000000000004	0.12635577697506875
IO	102	2	1	76	0.6368571428571428	0.2171428571428572	0.14600000000000002	0.2901428571428572	0.12643970895252804
IO	102	2	1	77	0.6316218097447797	0.21962180974477957	0.14875638051044085	0.294	0.12882680449706613
IO	102	2	1	78	0.6291060070671378	0.22089399293286216	0.15	0.29589399293286217	0.12990381056766578
IO	102	2	1	79	0.6261857923497267	0.22218579234972674	0.15162841530054647	0.298	0.1313140595858503
IO	102	2	1	80	0.6210128479657389	0.22501284796573875	0.15397430406852247	0.302	0.1333456588533701
IO	102	2	1	81	0.6209609120521173	0.22503908794788277	0.15399999999999997	0.30203908794788276	0.13336791218280353
IO	102	2	1	82	0.6156607929515419	0.22766079295154185	0.1566784140969163	0.306	0.1356874868325874
IO	102	2	1	83	0.6126190476190475	0.2293809523809524	0.158	0.3083809523809524	0.1368320137979413
IO	102	2	1	84	0.6104285714285714	0.23042857142857143	0.15914285714285714	0.31	0.1378217571165521
IO	102	2	1	85	0.6051068702290076	0.23289312977099236	0.16200000000000003	0.3138931297709924	0.14029611541307907
IO	102	2	1	86	0.6049537953795379	0.232953795379538	0.1620924092409241	0.31400000000000006	0.14037614416326377
IO	102	2	1	87	0.5996331236897274	0.23563312368972747	0.16473375262054507	0.318	0.14266361463013336
IO	102	2	1	88	0.5968732394366196	0.2371267605633803	0.16599999999999998	0.3201267605633803	0.14376021702821679
IO	102	2	1	89	0.5943	0.2383	0.16739999999999997	0.322	0.144972652593515
IO	102	2	1	90	0.5893542435424355	0.24064575645756456	0.16999999999999998	0.32564575645756455	0.14722431864335456
IO	102	2	1	91	0.5888688524590164	0.2408688524590164	0.17026229508196722	0.326	0.1474514728476259
IO	102	2	1	92	0.5832396694214876	0.24323966942148761	0.17352066115702483	0.33	0.15027330064345518
IO	102	2	1	93	0.5821501831501831	0.24384981684981688	0.17400000000000002	0.3308498168498169	0.15068842025849233
IO	102	2	1	94	0.5781188524590165	0.24611885245901638	0.1757622950819672	0.33399999999999996	0.1522146125684403
IO	102	2	1	95	0.5735660377358489	0.24843396226415101	0.178	0.337433962264151	0.15415252187363007
IO	102	2	1	96	0.5727450424929179	0.24874504249291782	0.1785099150141643	0.33799999999999997	0.15459412122966745
IO	102	2	1	97	0.5671409691629956	0.2511409691629956	0.1817180616740088	0.342	0.157372457736159
IO	102	2	1	98	0.5665704697986578	0.2514295302013423	0.182	0.3424295302013423	0.15761662348876782
IO	102	2	1	99	0.5618177777777777	0.2538177777777778	0.18436444444444444	0.34600000000000003	0.1596642924434937
IO	102	2	1	100	0.558860465116279	0.255139534883721	0.186	0.34813953488372096	0.1610807251039056
IO	102	2	1	101	0.5562951541850221	0.256295154185022	0.18740969162995594	0.35	0.16230155386694972
IO	102	2	1	102	0.5510078431372549	0.2590078431372549	0.1899843137254902	0.354	0.16453124200682712
IO	102	2	1	103	0.550975	0.25902499999999995	0.19	0.354025	0.16454482671904333
IO	102	2	1	104	0.5455345622119816	0.26153456221198157	0.19293087557603686	0.358	0.1670830394232226
IO	102	2	1	105	0.5435362776025237	0.26246372239747634	0.19399999999999998	0.3594637223974763	0.16800892833418107
IO	102	2	1	106	0.5399365079365079	0.2639365079365079	0.19612698412698412	0.362	0.1698509506215956
IO	102	2	1	107	0.5365753424657533	0.2654246575342466	0.198	0.3644246575342466	0.17147302994931884
IO	102	2	1	108	0.5344831460674156	0.2664831460674157	0.19903370786516858	0.366	0.17236824722064661
IO	102	2	1	109	0.5291959654178675	0.26880403458213253	0.202	0.36980403458213257	0.17493713156445662
IO	102	2	1	110	0.5289211136890951	0.2689211136890951	0.20215777262180978	0.37	0.17507376666296554
IO	102	2	1	111	0.5235263157894736	0.2715263157894737	0.2049473684210526	0.374	0.17748962749140018
IO	102	2	1	112	0.5215227272727273	0.27247727272727273	0.206	0.3754772727272727	0.17840123317959433
IO	102	2	1	113	0.5179909090909091	0.2739909090909091	0.2080181818181818	0.378	0.18014902990359566
IO	102	2	1	114	0.5141779935275081	0.27582200647249194	0.21	0.3808220064724919	0.1818653347947321
IO	102	2	1	115	0.5124986225895317	0.2764986225895317	0.21100275482093664	0.382	0.18273374594343056
IO	102	2	1	116	0.5072611683848797	0.27873883161512025	0.21400000000000005	0.3857388316151203	0.1853294364098699
IO	102	2	1	117	0.5069042821158689	0.27890428211586904	0.214191435768262	0.386	0.18549522464837773
IO	102	2	1	118	0.5014163090128755	0.28141630901287557	0.2171673819742489	0.39	0.18807246966305832
IO	102	2	1	119	0.4998945868945869	0.28210541310541315	0.21799999999999997	0.39110541310541314	0.1887935380250076
IO	102	2	1	120	0.49590517241379317	0.28390517241379315	0.22018965517241376	0.394	0.19068983502984593
IO	102	2	1	121	0.4920526315789473	0.2859473684210527	0.222	0.39694736842105266	0.19225763964014536
IO	102	2	1	122	0.4905890410958903	0.2865890410958904	0.22282191780821922	0.398	0.19296944134188604
IO	102	2	1	123	0.48515146299483647	0.2891514629948365	0.22569707401032701	0.402	0.19545939965275977
IO	102	2	1	124	0.4846279069767442	0.28937209302325584	0.226	0.40237209302325583	0.19572174125528313
IO	102	2	1	125	0.4792125	0.2912125	0.22957500000000003	0.406	0.1988177820738125
IO	102	2	1	126	0.47823880597014923	0.2917611940298508	0.23	0.4067611940298508	0.19918584287042088
IO	102	2	1	127	0.47377746478873234	0.29377746478873246	0.2324450704225352	0.41000000000000003	0.2013033359703783
IO	102	2	1	128	0.4714273504273504	0.2945726495726496	0.23399999999999999	0.4115726495726496	0.20264994448555862
IO	102	2	1	129	0.4680251716247139	0.296025171624714	0.23594965675057208	0.41400000000000003	0.20433839676021387
IO	102	2	1	130	0.4637769784172662	0.29822302158273384	0.23800000000000002	0.41722302158273383	0.2061140461006964
IO	102	2	1	131	0.4627142857142857	0.2987142857142857	0.2385714285714286	0.41800000000000004	0.20660891776000181
IO	102	2	1	132	0.4575254691689008	0.3004745308310992	0.24200000000000002	0.4214745308310992	0.20957814771583416
IO	102	2	1	133	0.4567531486146096	0.30075314861460956	0.24249370277078083	0.422	0.21000570685724912
IO	102	2	1	134	0.4514241245136187	0.3034241245136187	0.24515175097276262	0.42600000000000005	0.2123076441246489
IO	102	2	1	135	0.45018198874296433	0.3038180112570356	0.24599999999999997	0.4268180112570356	0.21304224933097188
IO	102	2	1	136	0.445634460547504	0.3056344605475041	0.24873107890499194	0.43000000000000005	0.2154074330424347
IO	102	2	1	137	0.4429949109414758	0.3070050890585242	0.25	0.4320050890585242	0.21650635094610965
IO	102	2	1	138	0.4401605995717345	0.3081605995717344	0.25167880085653105	0.43399999999999994	0.21796023513576063
IO	102	2	1	139	0.4358023598820059	0.3101976401179941	0.254	0.4371976401179941	0.21997045256124742
IO	102	2	1	140	0.4346147308781869	0.310614730878187	0.25477053824362605	0.438	0.22063775825481502
IO	102	2	1	141	0.42904355716878406	0.31304355716878407	0.25791288566243187	0.442	0.22335911094701733
IO	102	2	1	142	0.42889309576837414	0.3131069042316259	0.25799999999999995	0.44210690423162585	0.22343455417638514
IO	102	2	1	143	0.4230359550561798	0.31503595505617976	0.26192808988764044	0.446	0.22683637980743054
IO	102	2	1	144	0.42291232876712326	0.3150876712328767	0.262	0.4460876712328767	0.2268986557915229
IO	102	2	1	145	0.41760546874999993	0.31760546875	0.2647890625	0.45	0.22931405476926545
IO	102	2	1	146	0.41526330532212885	0.31873669467787114	0.266	0.45173669467787114	0.23036275740666068
IO	102	2	1	147	0.41184900284900283	0.31984900284900286	0.2683019943019943	0.454	0.23235634295155475
IO	102	2	1	148	0.40911392405063285	0.32088607594936713	0.27	0.45588607594936714	0.23382685902179842
IO	102	2	1	149	0.4061893203883495	0.3221893203883496	0.27162135922330094	0.4580000000000001	0.23523099729783725
IO	102	2	1	150	0.4024142480211082	0.32358575197889183	0.27399999999999997	0.46058575197889184	0.23729096063693617
IO	102	2	1	151	0.40041356673960604	0.32441356673960614	0.27517286652078776	0.462	0.23830669283918662
IO	102	2	1	152	0.3952873563218391	0.3267126436781609	0.278	0.4657126436781609	0.24075506225207394
IO	102	2	1	153	0.39484520123839006	0.3268452012383901	0.2783095975232198	0.466	0.24102318157213104
IO	102	2	1	154	0.38919434628975264	0.32919434628975264	0.2816113074204947	0.47000000000000003	0.2438825462190976
IO	102	2	1	155	0.3884513715710723	0.32954862842892774	0.282	0.47054862842892775	0.24421916386721168
IO	102	2	1	156	0.38330806845965765	0.33130806845965777	0.2853838630806846	0.47400000000000003	0.2471496752580128
IO	102	2	1	157	0.3822269938650306	0.3317730061349694	0.286	0.47477300613496937	0.24768326548234942
IO	102	2	1	158	0.3778018223234624	0.3338018223234624	0.2883963553530752	0.478	0.24975857009460736
IO	102	2	1	159	0.3752040816326531	0.3347959183673469	0.29	0.4797959183673469	0.2511473670974872
IO	102	2	1	160	0.37195903614457826	0.3359590361445783	0.2920819277108434	0.482	0.25295036938392035
IO	102	2	1	161	0.36888297872340425	0.33711702127659576	0.29400000000000004	0.4841170212765958	0.25461146871262497
IO	102	2	1	162	0.3660483870967742	0.3380483870967742	0.2959032258064516	0.486	0.2562597106101502
IO	102	2	1	163	0.3625238095238095	0.3394761904761905	0.298	0.4884761904761905	0.2580755703277627
IO	102	2	1	164	0.3604230769230769	0.34042307692307694	0.29915384615384616	0.49	0.25907483040905244
IO	102	2	1	165	0.3557382920110193	0.3422617079889807	0.302	0.4932617079889807	0.26153967194290045
IO	102	2	1	166	0.35466666666666663	0.3426666666666667	0.3026666666666667	0.494	0.2621170222120901
IO	102	2	1	167	0.3493487738419619	0.3446512261580381	0.306	0.49765122615803814	0.2650037735580382
IO	102	2	1	168	0.34882749326145557	0.3448274932614555	0.306345013477089	0.498	0.2653025639938453
IO	102	2	1	169	0.3431872340425532	0.34718723404255325	0.30962553191489356	0.502	0.2681435762985673
IO	102	2	1	170	0.3425544303797469	0.3474455696202531	0.31	0.5024455696202531	0.26846787517317594
IO	102	2	1	171	0.33731249999999996	0.3493125	0.313375	0.506	0.27139071091094846
IO	102	2	1	172	0.33622619047619046	0.34977380952380954	0.314	0.5067738095238096	0.2719319767883137
IO	102	2	1	173	0.33162086513994915	0.3516208651399491	0.3167582697201018	0.51	0.27432070843641126
IO	102	2	1	174	0.3298677494199536	0.3521322505800464	0.318	0.5111322505800464	0.2753960784034515
IO	102	2	1	175	0.3254031007751938	0.35340310077519377	0.32119379844961243	0.514	0.2781619889953832
IO	102	2	1	176	0.3240877192982456	0.3539122807017544	0.322	0.5149122807017544	0.27886018001858925
IO	102	2	1	177	0.3194606413994169	0.3554606413994169	0.3250787172011662	0.518	0.2815264273258673
IO	102	2	1	178	0.3180424242424243	0.3559575757575757	0.326	0.5189575757575757	0.28232428163372697
IO	102	2	1	179	0.3135859154929577	0.3575859154929578	0.32882816901408446	0.522	0.28477354784612013
IO	102	2	1	180	0.31154035087719295	0.35845964912280703	0.33	0.5234596491228071	0.28578838324886474
IO	102	2	1	181	0.3080136239782016	0.3600136239782017	0.3319727520435967	0.526	0.2874968366339872
IO	102	2	1	182	0.3039508196721311	0.362049180327869	0.33399999999999996	0.529049180327869	0.28925248486400246
IO	102	2	1	183	0.30244497607655496	0.36244497607655507	0.3351100478468899	0.53	0.2902138144988254
IO	102	2	1	184	0.2983274336283185	0.3636725663716815	0.33799999999999997	0.5326725663716815	0.29271658647914023
IO	102	2	1	185	0.29654682779456193	0.36454682779456193	0.33890634441087614	0.534	0.293501503763537
IO	102	2	1	186	0.2918685015290519	0.36613149847094806	0.342	0.5371314984709481	0.296180688094278
IO	102	2	1	187	0.29051034482758614	0.36651034482758627	0.3429793103448276	0.538	0.2970287957310876
IO	102	2	1	188	0.28593706293706295	0.368062937062937	0.34600000000000003	0.5410629370629371	0.29964478970941577
IO	102	2	1	189	0.28452650176678446	0.3685265017667845	0.34694699646643107	0.542	0.30046491270663916
IO	102	2	1	190	0.27925974025974026	0.3707402597402598	0.3499999999999999	0.5457402597402597	0.30310889132455343
IO	102	2	1	191	0.2788880597014925	0.37088805970149263	0.35022388059701487	0.546	0.30330277760898283
IO	102	2	1	192	0.27347386759581893	0.37252613240418114	0.354	0.5495261324041811	0.30657299293969126
IO	102	2	1	193	0.2727740863787375	0.37277408637873755	0.35445182724252494	0.55	0.3069642868098397
IO	102	2	1	194	0.2673549488054607	0.3746450511945393	0.35800000000000004	0.5536450511945393	0.31003709455482903
IO	102	2	1	195	0.266828947368421	0.3748289473684211	0.3583421052631579	0.554	0.31033336640349213
IO	102	2	1	196	0.2610824742268041	0.3770824742268042	0.36183505154639173	0.558	0.31335834661882705
IO	102	2	1	197	0.26084798099762463	0.3771520190023753	0.362	0.5581520190023753	0.31350119616996674
IO	102	2	1	198	0.2555387205387206	0.37846127946127944	0.366	0.5614612794612794	0.3169652977851045
IO	102	2	1	199	0.25453757225433515	0.3785375722543353	0.36692485549132947	0.562	0.31776624613542537
IO	102	2	1	200	0.24965408805031453	0.38034591194968553	0.37	0.5653459119496855	0.3204293994002423
IO	102	2	1	201	0.2487833333333333	0.38078333333333336	0.37043333333333334	0.5660000000000001	0.32080467707521554
IO	102	2	1	202	0.2441561461794019	0.38184385382059804	0.37400000000000005	0.5688438538205981	0.32389350101538006
IO	102	2	1	203	0.24232818532818523	0.38232818532818535	0.3753436293436294	0.5700000000000001	0.3250571181602333
IO	102	2	1	204	0.23808474576271188	0.3839152542372882	0.378	0.5729152542372882	0.3273576026305178
IO	102	2	1	205	0.2364361233480175	0.3844361233480177	0.3791277533039648	0.5740000000000001	0.32833426564095314
IO	102	2	1	206	0.23177227722772276	0.3862277227722773	0.382	0.5772277227722773	0.33082170424565555
IO	102	2	1	207	0.2306637931034482	0.38666379310344834	0.38267241379310346	0.5780000000000001	0.3314040316723382
IO	102	2	1	208	0.22676231884057968	0.38723768115942037	0.38599999999999995	0.5802376811594203	0.33428580586079326
IO	102	2	1	209	0.22393706293706306	0.3879370629370629	0.38812587412587407	0.582	0.3361268668590483
IO	102	2	1	210	0.22113240418118468	0.38886759581881536	0.38999999999999996	0.5838675958188153	0.33774990747593103
IO	102	2	1	211	0.2178320610687023	0.3898320610687023	0.39233587786259544	0.586	0.3397728370450764
IO	102	2	1	212	0.21561587301587315	0.3903841269841269	0.394	0.5873841269841269	0.3412140090910688
IO	102	2	1	213	0.21199019607843145	0.39199019607843133	0.3960196078431372	0.59	0.34296304078890794
IO	102	2	1	214	0.20924347826086953	0.3927565217391304	0.398	0.5917565217391304	0.3446781107062066
IO	102	2	1	215	0.2054550898203592	0.3934550898203592	0.40108982035928153	0.594	0.3473539736304747
IO	102	2	1	216	0.20426570048309178	0.39373429951690814	0.402	0.5947342995169081	0.34814221232134435
IO	102	2	1	217	0.19940566037735852	0.39540566037735847	0.405188679245283	0.598	0.3509036895522796
IO	102	2	1	218	0.19826963906581746	0.39573036093418257	0.40599999999999997	0.5987303609341825	0.35160631393648206
IO	102	2	1	219	0.19311049723756912	0.3968895027624309	0.41000000000000003	0.6018895027624309	0.35507041555161983
IO	102	2	1	220	0.1911298701298701	0.3948701298701299	0.414	0.6018701298701299	0.35853451716675755
IO	102	2	1	221	0.1908863636363637	0.39488636363636365	0.41422727272727267	0.602	0.3587313411221631
IO	102	2	1	222	0.18726178010471212	0.3947382198952879	0.418	0.6037382198952879	0.3619986187818953
IO	102	2	1	223	0.18666355140186913	0.3913364485981309	0.422	0.6023364485981308	0.3654627203970331
IO	102	2	1	224	0.18692307692307703	0.3909230769230768	0.42215384615384616	0.6019999999999999	0.3655959550745384
IO	102	2	1	225	0.1904578313253012	0.3864578313253012	0.4230843373493976	0.598	0.3664017840878837
IO	102	2	1	226	0.1938571428571429	0.3841428571428571	0.422	0.5951428571428571	0.3654627203970331
IO	102	2	1	227	0.1951935483870969	0.3831935483870966	0.42161290322580647	0.5939999999999999	0.36512748475685847
IO	102	2	1	228	0.199	0.379	0.422	0.59	0.3654627203970331
IO	102	2	1	229	0.199	0.379	0.422	0.59	0.3654627203970331
IO	102	2	1	230	0.199	0.379	0.422	0.59	0.3654627203970331
IO	102	2	1	231	0.20343262411347518	0.3754326241134751	0.4211347517730497	0.586	0.36471339345191467
IO	102	2	1	232	0.2082474576271186	0.3722474576271186	0.41950508474576276	0.582	0.3633020604065743
IO	102	2	1	233	0.2124113475177304	0.3684113475177306	0.419177304964539	0.5780000000000001	0.3630181947891876
IO	102	2	1	234	0.21616190476190472	0.3658380952380953	0.418	0.5748380952380953	0.3619986187818953
IO	102	2	1	235	0.21718410041841002	0.3651841004184101	0.4176317991631799	0.5740000000000001	0.36167974750351445
IO	102	2	1	236	0.2223684210526315	0.3623684210526317	0.41526315789473683	0.5700000000000001	0.35962844399259053
IO	102	2	1	237	0.22673333333333318	0.35926666666666685	0.414	0.5662666666666668	0.35853451716675755
IO	102	2	1	238	0.22703809523809537	0.3590380952380952	0.41392380952380947	0.566	0.35846853427885017
IO	102	2	1	239	0.23195978552278812	0.3559597855227883	0.4120804289544236	0.562	0.35687211987691936
IO	102	2	1	240	0.2361111111111111	0.35211111111111115	0.41177777777777774	0.558	0.3566100162694588
IO	102	2	1	241	0.23976635514018685	0.3502336448598132	0.41000000000000003	0.5552336448598132	0.35507041555161983
IO	102	2	1	242	0.24144594594594582	0.34944594594594597	0.40910810810810816	0.554	0.3542980145158121
IO	102	2	1	243	0.24609444444444445	0.3460944444444445	0.40781111111111107	0.55	0.35317478216778053
IO	102	2	1	244	0.25093277310924367	0.34293277310924375	0.4061344537815126	0.546	0.35172275432690686
IO	102	2	1	245	0.2515	0.3425	0.40599999999999997	0.5455	0.35160631393648206
IO	102	2	1	246	0.25557931034482756	0.3395793103448276	0.40484137931034486	0.542	0.35060291898589047
IO	102	2	1	247	0.26086008230452673	0.33686008230452674	0.4022798353909466	0.538	0.348384556878782
IO	102	2	1	248	0.2615112781954886	0.33648872180451134	0.402	0.5374887218045113	0.34814221232134435
IO	102	2	1	249	0.26565909090909084	0.33365909090909096	0.4006818181818182	0.534	0.3470006333799921
IO	102	2	1	250	0.2703159851301115	0.3303159851301115	0.399368029739777	0.53	0.345862859213986
IO	102	2	1	251	0.2734370860927152	0.3285629139072848	0.398	0.5275629139072848	0.3446781107062066
IO	102	2	1	252	0.27538311688311684	0.32738311688311694	0.3972337662337662	0.526	0.3440145327994107
IO	102	2	1	253	0.2802238805970149	0.3242238805970149	0.3955522388059702	0.522	0.342558287329779
IO	102	2	1	254	0.2833318385650224	0.3226681614349776	0.394	0.5196681614349776	0.3412140090910688
IO	102	2	1	255	0.2854626865671642	0.3214626865671642	0.39307462686567163	0.518	0.3404126124487608
IO	102	2	1	256	0.2902038834951456	0.31820388349514567	0.3915922330097087	0.514	0.33912882171108294
IO	102	2	1	257	0.2949426751592356	0.3149426751592357	0.3901146496815287	0.51	0.3378491970126707
IO	102	2	1	258	0.2951914893617021	0.31480851063829796	0.38999999999999996	0.5098085106382979	0.33774990747593103
IO	102	2	1	259	0.30005294117647063	0.31205294117647064	0.3878941176470587	0.506	0.3359261598609026
IO	102	2	1	260	0.3047225433526011	0.3092774566473989	0.38599999999999995	0.5022774566473989	0.33428580586079326
IO	102	2	1	261	0.30507523510971785	0.3090752351097179	0.38584952978056425	0.502	0.3341554948282489
IO	102	2	1	262	0.31002654867256635	0.3060265486725664	0.38394690265486725	0.498	0.33250777140346593
IO	102	2	1	263	0.3147078651685393	0.30329213483146067	0.382	0.49429213483146067	0.33082170424565555
IO	102	2	1	264	0.31507951070336393	0.3030795107033639	0.38184097859327215	0.494	0.3306839876676837
IO	102	2	1	265	0.31979858657243815	0.2997985865724382	0.38040282685512367	0.49	0.32943851172795036
IO	102	2	1	266	0.32399559471365635	0.29800440528634364	0.378	0.48700440528634364	0.3273576026305178
IO	102	2	1	267	0.32527469879518073	0.29727469879518076	0.3774506024096385	0.486	0.3268818103604868
IO	102	2	1	268	0.33024894514767933	0.2942489451476793	0.3755021097046414	0.482	0.3251943661788706
IO	102	2	1	269	0.3343584905660378	0.29164150943396216	0.37400000000000005	0.4786415094339622	0.32389350101538006
IO	102	2	1	270	0.3351	0.2910999999999999	0.3738000000000001	0.4779999999999999	0.3237202959346232
IO	102	2	1	271	0.34021428571428575	0.28821428571428565	0.3715714285714286	0.474	0.3217902964633321
IO	102	2	1	272	0.34462352941176466	0.28537647058823534	0.37	0.47037647058823534	0.3204293994002423
IO	102	2	1	273	0.34511307420494697	0.285113074204947	0.369773851590106	0.47000000000000003	0.3202335491322486
IO	102	2	1	274	0.3500601503759398	0.2820601503759399	0.3678796992481203	0.466	0.3185931650854512
IO	102	2	1	275	0.3538735632183908	0.28012643678160926	0.366	0.46312643678160925	0.3169652977851045
IO	102	2	1	276	0.3552468513853904	0.2792468513853904	0.3655062972292192	0.462	0.31653773864368956
IO	102	2	1	277	0.36033333333333323	0.27633333333333343	0.36333333333333334	0.4580000000000001	0.31465589670834604
IO	102	2	1	278	0.36319895287958104	0.2748010471204189	0.362	0.4558010471204189	0.31350119616996674
IO	102	2	1	279	0.3654365482233502	0.2734365482233503	0.3611269035532995	0.454	0.3127450724671702
IO	102	2	1	280	0.37093610223642165	0.2710638977635783	0.35800000000000004	0.4500638977635783	0.31003709455482903
IO	102	2	1	281	0.3710234192037471	0.27102341920374706	0.35795316159250584	0.45	0.3099965313040663
IO	102	2	1	282	0.37575829383886256	0.2677582938388625	0.35648341232227493	0.446	0.30872369109885267
IO	102	2	1	283	0.3807285318559557	0.2647285318559557	0.35454293628808864	0.442	0.30704318955781246
IO	102	2	1	284	0.3828666666666667	0.26313333333333333	0.354	0.4401333333333333	0.30657299293969126
IO	102	2	1	285	0.38537837837837835	0.2613783783783784	0.35324324324324324	0.438	0.3059176223638544
IO	102	2	1	286	0.3907048192771085	0.2587048192771084	0.3505903614457831	0.434	0.3036201593340166
IO	102	2	1	287	0.39183760683760693	0.25816239316239314	0.35	0.43316239316239313	0.3031088913245535
IO	102	2	1	288	0.39589371980676336	0.2558937198067633	0.3482125603864734	0.43	0.30156092321150885
IO	102	2	1	289	0.40001315789473685	0.2539868421052631	0.34600000000000003	0.42698684210526316	0.29964478970941577
IO	102	2	1	290	0.4013112033195021	0.2533112033195021	0.3453775933609958	0.426	0.2991057697485541
IO	102	2	1	291	0.40628571428571436	0.2502857142857143	0.3434285714285714	0.422	0.2974178672425415
IO	102	2	1	292	0.40978481012658224	0.2482151898734177	0.342	0.4192151898734177	0.296180688094278
IO	102	2	1	293	0.41137113402061853	0.2473711340206186	0.34125773195876286	0.41800000000000004	0.2955378651141493
IO	102	2	1	294	0.41652769679300283	0.24452769679300296	0.33894460641399415	0.41400000000000003	0.2935346396302369
IO	102	2	1	295	0.418222641509434	0.2437773584905661	0.33799999999999997	0.41277735849056607	0.29271658647914023
IO	102	2	1	296	0.4217880085653104	0.24178800856531052	0.336423982869379	0.41000000000000003	0.291351715607223
IO	102	2	1	297	0.4263753026634382	0.2383753026634383	0.3352493946731235	0.406	0.29033449239028036
IO	102	2	1	298	0.4289545454545455	0.23704545454545461	0.33399999999999996	0.4040454545454546	0.28925248486400246
IO	102	2	1	299	0.4317086614173228	0.23570866141732288	0.3325826771653543	0.402	0.28802504728383554
IO	102	2	1	300	0.4365912408759123	0.2334087591240876	0.33000000000000007	0.39840875912408763	0.2857883832488648
IO	102	2	1	301	0.4371424936386768	0.23314249363867692	0.3297150127226463	0.3980000000000001	0.28554157702692107
IO	102	2	1	302	0.44216923076923076	0.2301692307692308	0.32766153846153845	0.394	0.2837632161507842
IO	102	2	1	303	0.44611111111111107	0.2278888888888889	0.326	0.3908888888888889	0.28232428163372697
IO	102	2	1	304	0.4472511627906976	0.22725116279069776	0.3254976744186046	0.39000000000000007	0.2818892549192678
IO	102	2	1	305	0.4525119617224881	0.22451196172248805	0.3229760765550239	0.386	0.27970548711127835
IO	102	2	1	306	0.45445195729537363	0.2235480427046264	0.322	0.3845480427046264	0.27886018001858925
IO	102	2	1	307	0.4577748917748917	0.2217748917748918	0.32045021645021643	0.382	0.2775180280941094
IO	102	2	1	308	0.46288495575221245	0.2188849557522124	0.3182300884955752	0.378	0.27559534088573817
IO	102	2	1	309	0.4633754512635379	0.21862454873646212	0.318	0.3776245487364621	0.2753960784034515
IO	102	2	1	310	0.468043659043659	0.21604365904365905	0.3159126819126819	0.374	0.27358840791405525
IO	102	2	1	311	0.4720872483221477	0.21391275167785231	0.314	0.3709127516778523	0.2719319767883137
IO	102	2	1	312	0.47334782608695647	0.21334782608695652	0.31330434782608696	0.37	0.27132952433350715
IO	102	2	1	313	0.47861849710982657	0.21061849710982658	0.3107630057803468	0.366	0.2691286575621907
IO	102	2	1	314	0.4806500000000001	0.20934999999999995	0.31	0.36434999999999995	0.26846787517317594
IO	102	2	1	315	0.4836527777777778	0.2076527777777778	0.3086944444444444	0.362	0.2673372308960129
IO	102	2	1	316	0.4888755364806867	0.20487553648068668	0.3062489270386266	0.358	0.26521935069717767
IO	102	2	1	317	0.48946215139442234	0.2045378486055777	0.306	0.3575378486055777	0.2650037735580382
IO	102	2	1	318	0.4940596658711217	0.20205966587112167	0.3038806682577566	0.354	0.2631683784302087
IO	102	2	1	319	0.4973040935672515	0.2006959064327485	0.302	0.3516959064327485	0.26153967194290045
IO	102	2	1	320	0.49958232931726915	0.19958232931726907	0.3008353413654618	0.35	0.2605310479786535
IO	102	2	1	321	0.504649667405765	0.19664966740576498	0.29870066518847	0.346	0.25868236418052515
IO	102	2	1	322	0.5059844236760125	0.1960155763239876	0.298	0.3450155763239876	0.2580755703277627
IO	102	2	1	323	0.5100431034482759	0.1940431034482759	0.29591379310344823	0.342	0.2562688621577986
IO	102	2	1	324	0.513775	0.19222499999999998	0.29400000000000004	0.339225	0.25461146871262497
IO	102	2	1	325	0.5153531531531532	0.19135315315315318	0.2932936936936937	0.338	0.25399978950851054
IO	102	2	1	326	0.5204863387978143	0.1884863387978142	0.2910273224043716	0.334	0.2520370543975499
IO	102	2	1	327	0.5226835820895523	0.18731641791044776	0.29	0.33231641791044775	0.2511473670974872
IO	102	2	1	328	0.5258237791932059	0.18582377919320595	0.28835244161358814	0.33	0.2497205396806364
IO	102	2	1	329	0.5309713261648745	0.18302867383512547	0.286	0.32602867383512546	0.24768326548234942
IO	102	2	1	330	0.5310081967213114	0.18300819672131147	0.2859836065573771	0.326	0.2476690683445825
IO	102	2	1	331	0.5361918735891649	0.1801918735891648	0.2836162528216704	0.322	0.24561887986971653
IO	102	2	1	332	0.5390340909090909	0.17896590909090906	0.282	0.31996590909090905	0.24421916386721168
IO	102	2	1	333	0.5416419294990724	0.17764192949907237	0.28071614100185527	0.318	0.24310730935994113
IO	102	2	1	334	0.5467376490630323	0.17473764906303235	0.2785247018739353	0.314	0.24120946740431518
IO	102	2	1	335	0.5479005847953217	0.1740994152046783	0.278	0.3130994152046783	0.24075506225207394
IO	102	2	1	336	0.5521397849462366	0.17213978494623658	0.27572043010752684	0.31	0.23878089681549003
IO	102	2	1	337	0.5552099447513812	0.17079005524861882	0.27399999999999997	0.3077900552486188	0.23729096063693617
IO	102	2	1	338	0.5575934065934066	0.1695934065934066	0.2728131868131868	0.306	0.23626315026760955
IO	102	2	1	339	0.5628725868725869	0.16687258687258694	0.2702548262548262	0.30200000000000005	0.23404754503202918
IO	102	2	1	340	0.5634748201438848	0.1665251798561151	0.27	0.3015251798561151	0.23382685902179842
IO	102	2	1	341	0.5680425531914894	0.16404255319148933	0.2679148936170213	0.298	0.23202110392454578
IO	102	2	1	342	0.5718662420382166	0.16213375796178342	0.266	0.2951337579617834	0.23036275740666068
IO	102	2	1	343	0.5733991031390135	0.16139910313901343	0.2652017937219731	0.294	0.22967149049242916
IO	102	2	1	344	0.578713405238829	0.15871340523882901	0.26257318952234204	0.29000000000000004	0.2273950524790542
IO	102	2	1	345	0.5798836104513063	0.15811638954869361	0.262	0.2891163895486936	0.2268986557915229
IO	102	2	1	346	0.5842862745098039	0.15628627450980395	0.25942745098039216	0.28600000000000003	0.22467076298806177
IO	102	2	1	347	0.5872127659574469	0.15478723404255326	0.25799999999999995	0.28378723404255324	0.22343455417638514
IO	102	2	1	348	0.5895719844357976	0.1535719844357977	0.25685603112840466	0.28200000000000003	0.22244384807244497
IO	102	2	1	349	0.5948047419804742	0.15080474198047422	0.2543905160390516	0.278	0.22030864937165137
IO	102	2	1	350	0.5957349081364829	0.1502650918635171	0.254	0.2772650918635171	0.21997045256124742
IO	102	2	1	351	0.6001961538461539	0.14819615384615387	0.2516076923076923	0.274	0.21789865332604003
IO	102	2	1	352	0.6035333333333333	0.1464666666666667	0.24999999999999997	0.2714666666666667	0.21650635094610962
IO	102	2	1	353	0.605528384279476	0.145528384279476	0.24894323144104802	0.27	0.21559116252813657
IO	102	2	1	354	0.6109937106918238	0.14299371069182393	0.2460125786163522	0.266	0.21305314273227735
IO	102	2	1	355	0.6110201511335012	0.14297984886649878	0.24599999999999997	0.2659798488664988	0.21304224933097188
IO	102	2	1	356	0.6164337568058076	0.14043375680580764	0.24313248638838475	0.262	0.21055890969761543
IO	102	2	1	357	0.6187190082644628	0.1392809917355372	0.242	0.2602809917355372	0.20957814771583413
IO	102	2	1	358	0.6218198019801979	0.13781980198019803	0.24036039603960396	0.258	0.2081582090339856
IO	102	2	1	359	0.6269470198675495	0.13505298013245035	0.23800000000000004	0.25405298013245037	0.20611404610069642
IO	102	2	1	360	0.6270197044334975	0.13501970443349753	0.23796059113300494	0.254	0.2060799170207443
IO	102	2	1	361	0.6326703296703298	0.13267032967032968	0.23465934065934063	0.25	0.2032209502462956
IO	102	2	1	362	0.6339	0.1321	0.23399999999999999	0.2491	0.20264994448555862
IO	102	2	1	363	0.638190019193858	0.13019001919385798	0.23161996161228404	0.246	0.20058877077981446
IO	102	2	1	364	0.6412036553524805	0.1287963446475196	0.23	0.2437963446475196	0.19918584287042088
IO	102	2	1	365	0.6436811881188118	0.12768118811881188	0.22863762376237623	0.242	0.19800599043912642
IO	102	2	1	366	0.6488057142857143	0.1251942857142857	0.226	0.2381942857142857	0.19572174125528313
IO	102	2	1	367	0.649083950617284	0.12508395061728395	0.22583209876543212	0.238	0.19557633452082057
IO	102	2	1	368	0.6544294117647058	0.1224294117647059	0.22314117647058823	0.234	0.19324592745387584
IO	102	2	1	369	0.656911330049261	0.12108866995073893	0.222	0.23208866995073893	0.19225763964014536
IO	102	2	1	370	0.6599485458612976	0.11994854586129754	0.2201029082774049	0.22999999999999998	0.19061471001506883
IO	102	2	1	371	0.6632380952380952	0.11876190476190479	0.21799999999999997	0.22776190476190478	0.1887935380250076
IO	102	2	1	372	0.6656739526411658	0.11767395264116577	0.21665209471766847	0.226	0.18762621780861327
IO	102	2	1	373	0.6709896013864818	0.1149896013864818	0.2140207972270364	0.222	0.18534744733681166
IO	102	2	1	374	0.6710243902439024	0.11497560975609755	0.21400000000000002	0.22197560975609756	0.18532943640986987
IO	102	2	1	375	0.6766833046471601	0.11268330464716007	0.21063339070567985	0.218	0.18241386723637182
IO	102	2	1	376	0.6779292929292929	0.11207070707070708	0.21	0.21707070707070708	0.1818653347947321
IO	102	2	1	377	0.6822614107883817	0.11026141078838177	0.2074771784232365	0.21400000000000002	0.17968050722003942
IO	102	2	1	378	0.6849943977591036	0.10900560224089638	0.206	0.21200560224089637	0.17840123317959433
IO	102	2	1	379	0.6878523809523809	0.10785238095238098	0.20429523809523809	0.21000000000000002	0.17692486606266658
IO	102	2	1	380	0.6925441176470588	0.10545588235294118	0.202	0.20645588235294118	0.17493713156445662
IO	102	2	1	381	0.6932296296296295	0.10522962962962963	0.20154074074074077	0.20600000000000002	0.17453940137901489
IO	102	2	1	382	0.6986349809885932	0.10336501901140685	0.198	0.20236501901140685	0.17147302994931884
IO	102	2	1	383	0.699144578313253	0.10314457831325302	0.19771084337349398	0.202	0.17122261296509203
IO	102	2	1	384	0.7047489539748955	0.1007489539748954	0.1945020920502092	0.198	0.16844375280470048
IO	102	2	1	385	0.7056876790830946	0.10031232091690546	0.19399999999999998	0.19731232091690545	0.16800892833418107
IO	102	2	1	386	0.71036	0.09836	0.19128	0.194	0.16565333923588743
IO	102	2	1	387	0.7126894409937887	0.09731055900621119	0.19	0.1923105590062112	0.16454482671904333
IO	102	2	1	388	0.7160877192982456	0.09608771929824561	0.18782456140350878	0.19	0.16266084163010877
IO	102	2	1	389	0.7190259740259741	0.09497402597402596	0.186	0.18797402597402596	0.1610807251039056
IO	102	2	1	390	0.7218760806916427	0.09387608069164266	0.18424783861671468	0.186	0.1595633088344504
IO	102	2	1	391	0.7253636363636364	0.09263636363636363	0.182	0.18363636363636363	0.15761662348876782
IO	102	2	1	392	0.7277049608355091	0.09170496083550914	0.18059007832898172	0.182	0.15639559550431978
IO	102	2	1	393	0.7318022598870058	0.09019774011299433	0.178	0.17919774011299433	0.15415252187363007
IO	102	2	1	394	0.7336625	0.08966249999999999	0.176675	0.178	0.1530050382136157
IO	102	2	1	395	0.7384516129032258	0.08754838709677416	0.17400000000000002	0.17454838709677417	0.15068842025849233
IO	102	2	1	396	0.7392305084745763	0.08723050847457628	0.17353898305084747	0.17400000000000002	0.15028916786895102
IO	102	2	1	397	0.744503355704698	0.08549664429530204	0.16999999999999998	0.17049664429530204	0.14722431864335456
IO	102	2	1	398	0.745220895522388	0.08522089552238808	0.16955820895522386	0.17	0.14684171637541396
IO	102	2	1	399	0.7507484276729559	0.08325157232704405	0.16599999999999998	0.16625157232704404	0.14376021702821679
IO	102	2	1	400	0.7511470588235294	0.08314705882352944	0.16570588235294115	0.166	0.14350550367416254
IO	102	2	1	401	0.7565	0.08149999999999999	0.16200000000000003	0.1625	0.14029611541307907
IO	102	2	1	402	0.7572057142857143	0.0812057142857143	0.16158857142857141	0.162	0.13993980781837917
IO	102	2	1	403	0.7627797356828194	0.07877973568281939	0.15844052863436123	0.158	0.1372135227863926
IO	102	2	1	404	0.7636369426751592	0.07836305732484077	0.158	0.15736305732484077	0.1368320137979413
IO	102	2	1	405	0.7685438596491228	0.0765438596491228	0.1549122807017544	0.154	0.13415797044590513
IO	102	2	1	406	0.7696680942184155	0.07633190578158458	0.15399999999999997	0.15333190578158457	0.13336791218280353
IO	102	2	1	407	0.7749305210918114	0.0749305210918114	0.15013895781637718	0.15	0.13002415156670283
IO	102	2	1	408	0.7751623188405797	0.07483768115942029	0.15	0.14983768115942028	0.12990381056766578
IO	102	2	1	409	0.7808186813186813	0.07281868131868133	0.14636263736263738	0.14600000000000002	0.1267537621209334
IO	102	2	1	410	0.7813350253807106	0.07266497461928936	0.14600000000000002	0.14566497461928937	0.12643970895252804
IO	102	2	1	411	0.7866363636363636	0.07136363636363637	0.142	0.14236363636363636	0.12297560733739027
IO	102	2	1	412	0.7871749271137026	0.07117492711370264	0.14165014577259474	0.14200000000000002	0.12267262468883595
IO	102	2	1	413	0.7929885714285715	0.06898857142857144	0.13802285714285714	0.138	0.11953130058862474
IO	102	2	1	414	0.7930176991150443	0.06898230088495577	0.138	0.13798230088495578	0.11951150572225253
IO	102	2	1	415	0.798283422459893	0.06771657754010693	0.134	0.13471657754010694	0.11604740410711478
IO	102	2	1	416	0.7994267515923568	0.0674267515923567	0.13314649681528662	0.134	0.11530824866694206
IO	102	2	1	417	0.8040030395136778	0.0659969604863222	0.13	0.1309969604863222	0.11258330249197701
IO	102	2	1	418	0.8055635738831616	0.06556357388316152	0.12887285223367698	0.13	0.1116071638925224
IO	102	2	1	419	0.8092533692722372	0.0647466307277628	0.126	0.1277466307277628	0.10911920087683927
IO	102	2	1	420	0.8118286445012788	0.06382864450127877	0.12434271099744246	0.126	0.10768394649921186
IO	102	2	1	421	0.8152072289156627	0.06279277108433734	0.12199999999999998	0.12379277108433734	0.1056550992617015
IO	102	2	1	422	0.8183576642335766	0.062357664233576644	0.1192846715328467	0.122	0.1033035558295277
IO	102	2	1	423	0.8201034482758621	0.061896551724137924	0.118	0.12089655172413792	0.10219099764656375
IO	102	2	1	424	0.824448275862069	0.06044827586206896	0.11510344827586207	0.118	0.09968251027008469
IO	102	2	1	425	0.8259723756906078	0.060027624309392257	0.114	0.11702762430939226	0.09872689603142601
IO	102	2	1	426	0.8309295774647887	0.058929577464788746	0.11014084507042252	0.114	0.09538476982527196
IO	102	2	1	427	0.8310961538461539	0.05890384615384617	0.10999999999999999	0.11390384615384616	0.09526279441628824
IO	102	2	1	428	0.8363809523809524	0.05761904761904762	0.106	0.11061904761904762	0.0917986928011505
IO	102	2	1	429	0.8373746397694525	0.05737463976945245	0.1052507204610951	0.11	0.09114979768592296
IO	102	2	1	430	0.8419222797927461	0.05607772020725389	0.10199999999999998	0.10707772020725388	0.08833459118601272
IO	102	2	1	431	0.8437402135231317	0.05574021352313168	0.10051957295373666	0.10600000000000001	0.08705250375549912
IO	102	2	1	432	0.8466503496503497	0.05534965034965036	0.09799999999999999	0.10434965034965035	0.08487048957087498
IO	102	2	1	433	0.85026	0.05426000000000001	0.09548	0.10200000000000001	0.08268810555333819
IO	102	2	1	434	0.8523831775700935	0.05361682242990654	0.09400000000000001	0.10061682242990655	0.08140638795573724
IO	102	2	1	435	0.8565057208237986	0.05349427917620138	0.09	0.09849427917620138	0.07794228634059946
IO	102	2	1	436	0.8572942779291554	0.05329427792915533	0.08941144414168938	0.09800000000000002	0.07743258201575631
IO	102	2	1	437	0.861504	0.052495999999999994	0.08600000000000001	0.095496	0.07447818472546172
IO	102	2	1	438	0.8640809248554914	0.05208092485549133	0.08383815028901734	0.094	0.07260596795658669
IO	102	2	1	439	0.8664487471526197	0.051551252847380415	0.082	0.09255125284738042	0.07101408311032396
IO	102	2	1	440	0.870613832853026	0.05061383285302593	0.07877233429394813	0.09	0.0682188426139592
IO	102	2	1	441	0.8715214007782102	0.050478599221789884	0.078	0.08947859922178988	0.0675499814951862
IO	102	2	1	442	0.8759974937343358	0.050002506265664146	0.07400000000000001	0.08700250626566415	0.06408587988004846
IO	102	2	1	443	0.8779216589861751	0.0499216589861751	0.07215668202764979	0.086	0.062489519688740745
IO	102	2	1	444	0.8801386861313869	0.04986131386861313	0.07	0.08486131386861313	0.060621778264910706
IO	102	2	1	445	0.8842252252252252	0.04977477477477478	0.066	0.08277477477477478	0.05715767664977295
IO	102	2	1	446	0.8863650793650794	0.05036507936507937	0.06326984126984127	0.082	0.05479328983309162
IO	102	2	1	447	0.8873864734299517	0.050613526570048306	0.062	0.0816135265700483	0.05369357503463519
IO	102	2	1	448	0.8897203791469195	0.05227962085308058	0.057999999999999996	0.08127962085308058	0.050229473419497433
IO	102	2	1	-1	nan	nan	nan	nan	nan
IO	102	2	2	0	0.4036909090909091	0.3663090909090909	0.23	0.4813090909090909	0.19918584287042088
IO	102	2	2	1	0.40369090909090916	0.36769090909090907	0.22861818181818178	0.482	0.19798915322155508
IO	102	2	2	2	0.401865671641791	0.368134328358209	0.23	0.48313432835820896	0.19918584287042088
IO	102	2	2	3	0.4025730337078651	0.36657303370786515	0.23085393258426964	0.482	0.19992537018151768
IO	102	2	2	4	0.4036909090909091	0.3663090909090909	0.23	0.4813090909090909	0.19918584287042088
IO	102	2	2	-1	nan	nan	nan	nan	nan
IO	102	2	3	0	0.3939811320754717	0.3720188679245283	0.23399999999999999	0.4890188679245283	0.20264994448555862
IO	102	2	3	1	0.39338235294117646	0.3733823529411765	0.23323529411764704	0.49	0.20198768976501758
IO	102	2	3	2	0.39240229885057476	0.37359770114942525	0.23399999999999999	0.49059770114942525	0.20264994448555862
IO	102	2	3	3	0.3921875	0.3721875	0.235625	0.49	0.20405723576670834
IO	102	2	3	4	0.3939811320754717	0.3720188679245283	0.23399999999999999	0.4890188679245283	0.20264994448555862
IO	102	2	3	-1	nan	nan	nan	nan	nan
IO	102	2	4	0	0.3785897435897436	0.3794102564102564	0.242	0.5004102564102564	0.20957814771583413
IO	102	2	4	1	0.3783191489361702	0.38231914893617025	0.23936170212765956	0.502	0.2072933147356369
IO	102	2	4	2	0.37568085106382987	0.38231914893617014	0.242	0.5033191489361701	0.20957814771583413
IO	102	2	4	3	0.37583018867924534	0.3798301886792453	0.24433962264150944	0.502	0.21160432035865057
IO	102	2	4	4	0.3785897435897436	0.3794102564102564	0.24199999999999997	0.5004102564102564	0.2095781477158341
IO	102	2	4	-1	nan	nan	nan	nan	nan
IO	102	2	5	0	0.37295348837209297	0.38104651162790704	0.24599999999999997	0.504046511627907	0.21304224933097188
IO	102	2	5	1	0.37150000000000005	0.3835	0.245	0.506	0.21217622392718746
IO	102	2	5	2	0.3694727272727272	0.38452727272727283	0.24599999999999997	0.5075272727272728	0.21304224933097188
IO	102	2	5	3	0.36506666666666676	0.38493333333333324	0.25	0.5099333333333332	0.21650635094610965
IO	102	2	5	4	0.3684271844660194	0.3804271844660194	0.2511456310679612	0.506	0.2174984965543287
IO	102	2	5	5	0.3712692307692307	0.3787307692307693	0.25	0.5037307692307693	0.21650635094610965
IO	102	2	5	6	0.37295348837209297	0.38104651162790704	0.24599999999999997	0.504046511627907	0.21304224933097188
IO	102	2	5	-1	nan	nan	nan	nan	nan
IO	102	2	6	0	0.3602564102564103	0.3857435897435897	0.254	0.5127435897435897	0.21997045256124742
IO	102	2	6	1	0.35997999999999997	0.38798	0.25204000000000004	0.514	0.21827304276982992
IO	102	2	6	2	0.35556140350877197	0.39043859649122803	0.254	0.517438596491228	0.21997045256124742
IO	102	2	6	3	0.35477142857142857	0.39077142857142855	0.2544571428571429	0.518	0.22036634988869172
IO	102	2	6	4	0.35034736842105263	0.39434736842105267	0.2553052631578947	0.522	0.22110084361460813
IO	102	2	6	5	0.345060606060606	0.3970606060606061	0.2578787878787879	0.526	0.22332958140016884
IO	102	2	6	6	0.34468000000000004	0.39732	0.25799999999999995	0.52632	0.22343455417638514
IO	102	2	6	7	0.34016363636363633	0.4001636363636364	0.2596727272727273	0.53	0.22488317848817002
IO	102	2	6	8	0.33514084507042247	0.4031408450704226	0.26171830985915495	0.534	0.22665470497355547
IO	102	2	6	9	0.33467741935483863	0.40332258064516135	0.262	0.5343225806451614	0.2268986557915229
IO	102	2	6	10	0.32981249999999995	0.4058125	0.264375	0.538	0.22895546612551096
IO	102	2	6	11	0.3250666666666666	0.4090666666666667	0.2658666666666667	0.542	0.23024728735282277
IO	102	2	6	12	0.32471171171171165	0.40928828828828834	0.266	0.5422882882882883	0.23036275740666068
IO	102	2	6	13	0.3203473684210526	0.4096526315789474	0.27	0.5446526315789474	0.23382685902179842
IO	102	2	6	14	0.31939999999999996	0.4066000000000001	0.27399999999999997	0.5436000000000001	0.23729096063693617
IO	102	2	6	15	0.3161304347826087	0.40813043478260874	0.2757391304347826	0.546	0.23879709177395259
IO	102	2	6	16	0.3121555555555555	0.4121555555555556	0.27568888888888887	0.55	0.2387535813188832
IO	102	2	6	17	0.30788495575221236	0.4158849557522124	0.27623008849557523	0.554	0.23922227392679174
IO	102	2	6	18	0.3031086956521739	0.41910869565217396	0.2777826086956522	0.558	0.2405667958599469
IO	102	2	6	19	0.30272972972972967	0.4192702702702703	0.278	0.5582702702702703	0.24075506225207394
IO	102	2	6	20	0.2993121387283237	0.41868786127167634	0.282	0.5596878612716764	0.24421916386721168
IO	102	2	6	21	0.2960526315789473	0.41794736842105273	0.286	0.5609473684210527	0.24768326548234942
IO	102	2	6	22	0.29467391304347823	0.41867391304347834	0.28665217391304343	0.562	0.24824806465873056
IO	102	2	6	23	0.2904366197183098	0.4224366197183099	0.28712676056338027	0.5660000000000001	0.24865906875421923
IO	102	2	6	24	0.28883783783783784	0.4251621621621622	0.286	0.5681621621621622	0.24768326548234942
IO	102	2	6	25	0.2871619047619047	0.42716190476190485	0.2856761904761905	0.5700000000000001	0.24740283820874304
IO	102	2	6	26	0.28652777777777766	0.42747222222222236	0.286	0.5704722222222224	0.24768326548234942
IO	102	2	6	27	0.2836446280991735	0.4263553719008265	0.29	0.5713553719008265	0.2511473670974872
IO	102	2	6	28	0.27969918699186985	0.42769918699186993	0.2926016260162602	0.5740000000000001	0.25340044131871503
IO	102	2	6	29	0.27763492063492046	0.4283650793650795	0.29400000000000004	0.5753650793650795	0.25461146871262497
IO	102	2	6	30	0.2739290322580645	0.42992903225806456	0.29614193548387097	0.5780000000000001	0.2564664392549245
IO	102	2	6	31	0.2700000000000001	0.43199999999999994	0.298	0.581	0.2580755703277627
IO	102	2	6	32	0.26807692307692316	0.432076923076923	0.2998461538461538	0.582	0.25967438645782626
IO	102	2	6	33	0.2638000000000001	0.4341999999999999	0.302	0.5851999999999999	0.26153967194290045
IO	102	2	6	34	0.2627627118644068	0.43476271186440674	0.30247457627118646	0.586	0.2619506670497812
IO	102	2	6	35	0.2575172413793104	0.4375172413793103	0.3049655172413793	0.59	0.2641078852092957
IO	102	2	6	36	0.25631818181818183	0.43768181818181817	0.306	0.5906818181818182	0.2650037735580382
IO	102	2	6	37	0.25154000000000004	0.43953999999999993	0.30892000000000003	0.594	0.2675325677370888
IO	102	2	6	38	0.24947887323943668	0.4405211267605633	0.31	0.5955211267605633	0.26846787517317594
IO	102	2	6	39	0.24641721854304638	0.4424172185430464	0.31116556291390723	0.598	0.26947728226632867
IO	102	2	6	40	0.24246745562130184	0.44353254437869816	0.314	0.6005325443786982	0.2719319767883137
IO	102	2	6	41	0.24009489051094896	0.44409489051094886	0.3158102189781022	0.602	0.2734996724097629
IO	102	2	6	42	0.23611538461538467	0.4458846153846153	0.318	0.6048846153846154	0.2753960784034515
IO	102	2	6	43	0.23373913043478256	0.4457391304347826	0.3205217391304348	0.606	0.2775799685521253
IO	102	2	6	44	0.23232000000000003	0.44567999999999997	0.322	0.60668	0.27886018001858925
IO	102	2	6	45	0.2278205128205128	0.4461794871794872	0.326	0.6091794871794872	0.28232428163372697
IO	102	2	6	46	0.22681395348837202	0.44681395348837216	0.3263720930232558	0.6100000000000001	0.2826465236444375
IO	102	2	6	47	0.22160869565217395	0.44839130434782604	0.33	0.6133913043478261	0.28578838324886474
IO	102	2	6	48	0.22044554455445542	0.44844554455445546	0.33110891089108907	0.614	0.2867487282510811
IO	102	2	6	49	0.2171161290322582	0.4488838709677419	0.33399999999999996	0.6158838709677419	0.28925248486400246
IO	102	2	6	50	0.2138843537414966	0.4498843537414966	0.3362312925170068	0.618	0.29118484086700447
IO	102	2	6	51	0.21020430107526888	0.4517956989247312	0.33799999999999997	0.6207956989247312	0.29271658647914023
IO	102	2	6	52	0.20806666666666673	0.45206666666666667	0.33986666666666665	0.622	0.2943331672328712
IO	102	2	6	53	0.20600000000000002	0.45199999999999996	0.342	0.623	0.296180688094278
IO	102	2	6	54	0.20129629629629636	0.4527037037037036	0.34600000000000003	0.6257037037037037	0.29964478970941577
IO	102	2	6	55	0.2009294117647059	0.45292941176470586	0.3461411764705883	0.626	0.29976705211936183
IO	102	2	6	56	0.197	0.45699999999999996	0.34600000000000003	0.63	0.29964478970941577
IO	102	2	6	57	0.20029577464788734	0.45770422535211264	0.342	0.6287042253521127	0.296180688094278
IO	102	2	6	58	0.19954761904761903	0.4595476190476191	0.3409047619047619	0.63	0.2952321840806093
IO	102	2	6	59	0.1981067961165049	0.4598932038834951	0.342	0.6308932038834951	0.296180688094278
IO	102	2	6	60	0.19301242236024846	0.4610124223602484	0.3459751552795031	0.634	0.29962327355031554
IO	102	2	6	61	0.19297163120567368	0.4610283687943263	0.34600000000000003	0.6340283687943263	0.29964478970941577
IO	102	2	6	62	0.18706060606060604	0.46293939393939393	0.35	0.6379393939393939	0.3031088913245535
IO	102	2	6	63	0.186875	0.46287500000000004	0.35024999999999995	0.638	0.3033253976754996
IO	102	2	6	64	0.18366666666666676	0.4623333333333333	0.354	0.6393333333333333	0.30657299293969126
IO	102	2	6	65	0.18475409836065576	0.46075409836065573	0.3544918032786885	0.638	0.3069989070727
IO	102	2	6	66	0.18671428571428572	0.45928571428571435	0.354	0.6362857142857143	0.30657299293969126
IO	102	2	6	67	0.18947058823529417	0.457470588235294	0.35305882352941176	0.6339999999999999	0.30575791020671766
IO	102	2	6	68	0.18979207920792074	0.4562079207920792	0.354	0.6332079207920792	0.30657299293969126
IO	102	2	6	69	0.18804761904761907	0.45604761904761904	0.3559047619047619	0.634	0.3082225651373759
IO	102	2	6	70	0.18631782945736436	0.4556821705426356	0.35800000000000004	0.6346821705426356	0.31003709455482903
IO	102	2	6	71	0.18616981132075472	0.45416981132075473	0.35966037735849055	0.634	0.31147502352715034
IO	102	2	6	72	0.18807317073170732	0.45392682926829264	0.35800000000000004	0.6329268292682927	0.31003709455482903
IO	102	2	6	73	0.19185106382978712	0.45185106382978735	0.35629787234042554	0.6300000000000001	0.3085630087611534
IO	102	2	6	74	0.19531428571428566	0.4506857142857143	0.354	0.6276857142857143	0.30657299293969126
IO	102	2	6	75	0.19752914798206272	0.4495291479820628	0.3529417040358745	0.626	0.305656481750036
IO	102	2	6	76	0.20191555555555546	0.4480844444444445	0.35000000000000003	0.6230844444444446	0.30310889132455354
IO	102	2	6	77	0.20389705882352943	0.44789705882352937	0.3482058823529412	0.622	0.30155513986482263
IO	102	2	6	78	0.20649999999999996	0.4475	0.34600000000000003	0.6205	0.29964478970941577
IO	102	2	6	79	0.21005932203389832	0.4460593220338983	0.34388135593220337	0.618	0.29780999012512666
IO	102	2	6	80	0.214741935483871	0.442741935483871	0.34251612903225803	0.614	0.29662766894784415
IO	102	2	6	81	0.21623076923076928	0.4417692307692307	0.342	0.6127692307692307	0.296180688094278
IO	102	2	6	82	0.21996774193548385	0.4420322580645161	0.33799999999999997	0.6110322580645161	0.29271658647914023
IO	102	2	6	83	0.2215203252032521	0.441520325203252	0.3369593495934959	0.61	0.29181535679064907
IO	102	2	6	84	0.22627927927927927	0.4397207207207208	0.33399999999999996	0.6067207207207208	0.28925248486400246
IO	102	2	6	85	0.22737037037037033	0.43937037037037036	0.33325925925925926	0.606	0.2886109845649029
IO	102	2	6	86	0.2280000000000001	0.438	0.33399999999999996	0.605	0.28925248486400246
IO	102	2	6	87	0.23048717948717956	0.43448717948717946	0.33502564102564103	0.602	0.2901407160473711
IO	102	2	6	88	0.23237931034482762	0.4336206896551725	0.33399999999999996	0.6006206896551725	0.28925248486400246
IO	102	2	6	89	0.23636526946107794	0.43236526946107784	0.3312694610778443	0.598	0.28688776879139344
IO	102	2	6	90	0.23819774011299438	0.4318022598870056	0.33	0.5968022598870056	0.28578838324886474
IO	102	2	6	91	0.2415964912280702	0.4324035087719298	0.326	0.5954035087719298	0.28232428163372697
IO	102	2	6	92	0.24342105263157898	0.4314210526315789	0.3251578947368421	0.594	0.28159499708317165
IO	102	2	6	93	0.24852173913043474	0.42852173913043473	0.3229565217391305	0.59	0.2796885521439483
IO	102	2	6	94	0.2502222222222223	0.4277777777777777	0.322	0.5887777777777777	0.27886018001858925
IO	102	2	6	95	0.2540909090909092	0.4279090909090908	0.318	0.5869090909090908	0.2753960784034515
IO	102	2	6	96	0.2555384615384616	0.4275384615384615	0.316923076923077	0.586	0.2744634356609144
IO	102	2	6	97	0.2606769230769231	0.42467692307692306	0.31464615384615385	0.582	0.272491562433836
IO	102	2	6	98	0.26327027027027033	0.42272972972972966	0.314	0.5797297297297297	0.2719319767883137
IO	102	2	6	99	0.26551612903225796	0.42151612903225816	0.3129677419354838	0.5780000000000001	0.27103801508118136
IO	102	2	6	100	0.27061643835616433	0.41861643835616447	0.3107671232876712	0.5740000000000001	0.26913222342813387
IO	102	2	6	101	0.2719032258064516	0.4180967741935484	0.31	0.5730967741935484	0.26846787517317594
IO	102	2	6	102	0.27203703703703697	0.4200370370370371	0.30792592592592594	0.5740000000000001	0.26667167433569716
IO	102	2	6	103	0.2713225806451613	0.4226774193548387	0.306	0.5756774193548387	0.2650037735580382
IO	102	2	6	104	0.2741555555555555	0.4221555555555556	0.3036888888888889	0.5740000000000001	0.26300229262484753
IO	102	2	6	105	0.2781111111111111	0.41811111111111116	0.3037777777777778	0.5700000000000001	0.2630792726607395
IO	102	2	6	106	0.28269230769230763	0.4153076923076924	0.302	0.5663076923076924	0.26153967194290045
IO	102	2	6	107	0.2830934579439252	0.41509345794392527	0.3018130841121495	0.5660000000000001	0.26137779803565103
IO	102	2	6	108	0.2889230769230769	0.4130769230769231	0.298	0.5620769230769231	0.2580755703277627
IO	102	2	6	109	0.2890740740740739	0.41307407407407426	0.29785185185185187	0.5620000000000002	0.2579472702679428
IO	102	2	6	110	0.29422916666666665	0.4102291666666667	0.2955416666666667	0.558	0.255946591210126
IO	102	2	6	111	0.29649494949494937	0.4095050505050506	0.29400000000000004	0.5565050505050506	0.25461146871262497
IO	102	2	6	112	0.29970476190476186	0.41029523809523816	0.29	0.5552952380952382	0.2511473670974872
IO	102	2	6	113	0.30166019417475726	0.4096601941747573	0.28867961165048545	0.554	0.25000387724394657
IO	102	2	6	114	0.305281690140845	0.40528169014084514	0.28943661971830986	0.55	0.2506594654615523
IO	102	2	6	115	0.3103382352941176	0.4023382352941177	0.2873235294117647	0.546	0.24882947557559354
IO	102	2	6	116	0.3122000000000001	0.40179999999999993	0.286	0.5448	0.24768326548234942
IO	102	2	6	117	0.3143333333333334	0.4036666666666666	0.282	0.5446666666666666	0.24421916386721168
IO	102	2	6	118	0.318047619047619	0.4020476190476191	0.2799047619047619	0.542	0.24240463444975857
IO	102	2	6	119	0.322452229299363	0.3984522292993631	0.2790955414012739	0.538	0.24170382893647474
IO	102	2	6	120	0.32499999999999996	0.397	0.278	0.536	0.24075506225207394
IO	102	2	6	121	0.3289285714285715	0.3970714285714285	0.27399999999999997	0.5340714285714285	0.23729096063693614
IO	102	2	6	122	0.32904761904761903	0.3970476190476191	0.2739047619047619	0.534	0.23720848202705191
IO	102	2	6	123	0.3344722222222222	0.3944722222222222	0.27105555555555555	0.53	0.2347409969480153
IO	102	2	6	124	0.33816666666666667	0.39183333333333337	0.26999999999999996	0.5268333333333334	0.2338268590217984
IO	102	2	6	125	0.3394347826086956	0.3914347826086957	0.26913043478260873	0.526	0.23307379345329024
IO	102	2	6	126	0.34294594594594585	0.39105405405405413	0.266	0.5240540540540541	0.23036275740666068
IO	102	2	6	127	0.3457555555555555	0.3922444444444445	0.262	0.5232444444444445	0.2268986557915229
IO	102	2	6	128	0.34779245283018867	0.3917924528301887	0.2604150943396226	0.522	0.22552608722703435
IO	102	2	6	129	0.35144999999999993	0.38745	0.2611	0.518	0.22611923292811692
IO	102	2	6	130	0.3561139240506329	0.38411392405063294	0.25977215189873415	0.514	0.22496928274005376
IO	102	2	6	131	0.3585217391304348	0.38347826086956527	0.25799999999999995	0.5124782608695653	0.22343455417638514
IO	102	2	6	132	0.3602564102564103	0.3857435897435897	0.254	0.5127435897435897	0.21997045256124742
IO	102	2	6	-1	nan	nan	nan	nan	nan
IO	102	2	7	0	0.2419387755102042	0.4360612244897958	0.322	0.5970612244897958	0.27886018001858925
IO	102	2	7	1	0.24023333333333324	0.4362333333333335	0.3235333333333333	0.5980000000000001	0.28018808563772535
IO	102	2	7	2	0.24023333333333335	0.43776666666666664	0.322	0.5987666666666667	0.27886018001858925
IO	102	2	7	3	0.24148936170212765	0.4374893617021276	0.32102127659574475	0.598	0.2780125806872258
IO	102	2	7	4	0.2419387755102042	0.4360612244897958	0.322	0.5970612244897958	0.27886018001858925
IO	102	2	7	-1	nan	nan	nan	nan	nan
IO	102	2	8	0	0.2191379310344828	0.4548620689655172	0.326	0.6178620689655172	0.28232428163372697
IO	102	2	8	1	0.2190404040404041	0.455040404040404	0.3259191919191919	0.618	0.2822542997829161
IO	102	2	8	2	0.2189446366782007	0.4550553633217993	0.326	0.6180553633217993	0.28232428163372697
IO	102	2	8	3	0.2188461538461538	0.45484615384615384	0.3263076923076923	0.618	0.2825907509887376
IO	102	2	8	4	0.2191379310344828	0.4548620689655173	0.3259999999999999	0.6178620689655172	0.2823242816337269
IO	102	2	8	-1	nan	nan	nan	nan	nan
IO	102	2	9	0	0.20538709677419364	0.45661290322580644	0.33799999999999997	0.6256129032258064	0.29271658647914023
IO	102	2	9	1	0.20506818181818182	0.4570681818181819	0.3378636363636363	0.626	0.2925984921058969
IO	102	2	9	2	0.20490400000000009	0.457096	0.33799999999999997	0.626096	0.29271658647914023
IO	102	2	9	3	0.20493939393939392	0.456939393939394	0.3381212121212121	0.626	0.2928215592553565
IO	102	2	9	4	0.20538709677419364	0.45661290322580644	0.33799999999999997	0.6256129032258064	0.29271658647914023
IO	102	2	9	-1	nan	nan	nan	nan	nan
IO	102	2	10	0	0.19558333333333333	0.45441666666666664	0.35	0.6294166666666666	0.3031088913245535
IO	102	2	10	1	0.19448623853211006	0.4544862385321101	0.3510275229357798	0.63	0.30399875228991
IO	102	2	10	2	0.19379569892473125	0.4562043010752688	0.35	0.6312043010752688	0.3031088913245535
IO	102	2	10	3	0.197	0.45699999999999996	0.34600000000000003	0.63	0.29964478970941577
IO	102	2	10	4	0.19558333333333333	0.45441666666666664	0.35	0.6294166666666666	0.3031088913245535
IO	102	2	10	-1	nan	nan	nan	nan	nan
IO	102	2	11	0	0.1813529411764706	0.45664705882352946	0.362	0.6376470588235295	0.31350119616996674
IO	102	2	11	1	0.18105454545454547	0.4570545454545455	0.36189090909090904	0.638	0.31340672067137204
IO	102	2	11	2	0.18081818181818188	0.4571818181818182	0.362	0.6381818181818182	0.31350119616996674
IO	102	2	11	3	0.180875	0.45687500000000003	0.36224999999999996	0.638	0.31371770252091286
IO	102	2	11	4	0.1813529411764706	0.45664705882352946	0.362	0.6376470588235295	0.31350119616996674
IO	102	2	11	-1	nan	nan	nan	nan	nan
IO	102	2	12	0	0.17980597014925376	0.4621940298507462	0.35800000000000004	0.6411940298507462	0.31003709455482903
IO	102	2	12	1	0.17994736842105258	0.46394736842105266	0.35610526315789476	0.642	0.30839620431607956
IO	102	2	12	2	0.1781219512195122	0.4638780487804878	0.35800000000000004	0.6428780487804878	0.31003709455482903
IO	102	2	12	3	0.1784	0.46240000000000003	0.35919999999999996	0.642	0.3110763250393703
IO	102	2	12	4	0.17980597014925365	0.4621940298507463	0.35800000000000004	0.6411940298507464	0.31003709455482903
IO	102	2	12	-1	nan	nan	nan	nan	nan
IO	102	2	13	0	0.17566666666666675	0.4583333333333333	0.366	0.6413333333333333	0.3169652977851045
IO	102	2	13	1	0.17524999999999996	0.45925000000000005	0.3655	0.642	0.3165322850832123
IO	102	2	13	2	0.17430769230769216	0.4596923076923078	0.366	0.6426923076923078	0.3169652977851045
IO	102	2	13	3	0.1738	0.4578	0.3684	0.642	0.31904375875418717
IO	102	2	13	4	0.17566666666666675	0.4583333333333333	0.366	0.6413333333333333	0.3169652977851045
IO	102	2	13	-1	nan	nan	nan	nan	nan
IO	102	2	14	0	0.17381012658227857	0.4641898734177215	0.362	0.6451898734177215	0.31350119616996674
IO	102	2	14	1	0.17328571428571432	0.4652857142857143	0.3614285714285714	0.646	0.31300632451066135
IO	102	2	14	2	0.1722643678160919	0.4657356321839082	0.362	0.6467356321839082	0.31350119616996674
IO	102	2	14	3	0.17245762711864404	0.46445762711864413	0.3630847457627118	0.646	0.3144406135571227
IO	102	2	14	4	0.17381012658227857	0.4641898734177215	0.362	0.6451898734177215	0.31350119616996674
IO	102	2	14	-1	nan	nan	nan	nan	nan
IO	102	2	15	0	0.16864383561643848	0.4653561643835616	0.366	0.6483561643835616	0.3169652977851045
IO	102	2	15	1	0.16759405940594052	0.4675940594059406	0.3648118811881188	0.65	0.3159363567113012
IO	102	2	15	2	0.16595652173913045	0.4680434782608696	0.366	0.6510434782608696	0.3169652977851045
IO	102	2	15	3	0.1666129032258064	0.4666129032258065	0.3667741935483871	0.65	0.31763576906545377
IO	102	2	15	4	0.16864383561643848	0.4653561643835616	0.366	0.6483561643835616	0.3169652977851045
IO	102	2	15	-1	nan	nan	nan	nan	nan
IO	102	2	16	0	0.1611832061068702	0.46881679389312986	0.37	0.6538167938931299	0.3204293994002423
IO	102	2	16	1	0.16113186813186814	0.46913186813186813	0.3697362637362637	0.654	0.32020099709594746
IO	102	2	16	2	0.16088679245283022	0.46911320754716984	0.37	0.6541132075471698	0.3204293994002423
IO	102	2	16	3	0.16090697674418603	0.468906976744186	0.37018604651162795	0.654	0.32059052040559755
IO	102	2	16	4	0.1611832061068702	0.46881679389312986	0.37	0.6538167938931299	0.3204293994002423
IO	102	2	16	-1	nan	nan	nan	nan	nan
IO	101	1	0	0	0.9453798070569578	0.008620192943042157	0.046	0.03162019294304216	0.039837168574084175
IO	101	1	0	1	0.9441355128525081	0.005864487147491888	0.05	0.03086448714749189	0.04330127018922193
IO	101	1	0	2	0.9423386559181458	0.003661344081854121	0.054	0.03066134408185412	0.04676537180435968
IO	101	1	0	3	0.9401242429803633	0.0018757570196366348	0.057999999999999996	0.030875757019636633	0.050229473419497433
IO	101	1	0	4	0.9373125430262976	0.00068745697370233	0.062	0.03168745697370233	0.05369357503463519
IO	101	1	0	5	0.93305105592945	0.0010510559294499913	0.06589788814110002	0.034	0.057069245185937915
IO	101	1	0	6	0.9329637322782722	0.0010362677217276642	0.066	0.034036267721727666	0.05715767664977295
IO	101	1	0	7	0.9296731161990754	0.0003268838009244379	0.07	0.03532688380092444	0.060621778264910706
IO	101	1	0	8	0.9251964026689875	0.0011964026689875243	0.07360719466202496	0.038000000000000006	0.06374570047861994
IO	101	1	0	9	0.924786485847197	0.0012135141528029705	0.07400000000000001	0.038213514152802976	0.06408587988004846
IO	101	1	0	10	0.921297750617605	0.0007022493823950135	0.078	0.03970224938239501	0.0675499814951862
IO	101	1	0	11	0.9177533860045146	0.001753386004514676	0.08049322799097064	0.041999999999999996	0.06970918027279323
IO	101	1	0	12	0.9161657553507265	0.0018342446492735434	0.082	0.042834244649273545	0.07101408311032396
IO	101	1	0	13	0.9110352918363389	0.003035291836338959	0.08592941632732208	0.046	0.07441705747183024
IO	101	1	0	14	0.9109462690973504	0.003053730902649633	0.08600000000000001	0.04605373090264964	0.07447818472546172
IO	101	1	0	15	0.9072904195529996	0.002709580447000398	0.09	0.047709580447000396	0.07794228634059946
IO	101	1	0	16	0.9038183412002697	0.0038183412002697203	0.09236331759946056	0.05	0.07998897941894317
IO	101	1	0	17	0.9019895087427144	0.004010491257285594	0.09400000000000001	0.0510104912572856	0.08140638795573724
IO	101	1	0	18	0.8973236530021477	0.005323653002147731	0.09735269399570455	0.054000000000000006	0.08430990612713292
IO	101	1	0	19	0.8964984443962086	0.0055015556037913416	0.09799999999999999	0.054501555603791337	0.08487048957087498
IO	101	1	0	20	0.8917614338689741	0.006238566131025962	0.102	0.05723856613102596	0.08833459118601274
IO	101	1	0	21	0.8906173913043478	0.006617391304347825	0.10276521739130434	0.057999999999999996	0.08899728888629996
IO	101	1	0	22	0.8872103092783505	0.006789690721649484	0.106	0.05978969072164948	0.0917986928011505
IO	101	1	0	23	0.8838607056823012	0.00786070568230126	0.10827858863539748	0.062	0.09377200844417923
IO	101	1	0	24	0.8818243491725539	0.008175650827446049	0.10999999999999999	0.06317565082744604	0.09526279441628824
IO	101	1	0	25	0.8774889717303511	0.009488971730351042	0.11302205653929792	0.066	0.09787997215099313
IO	101	1	0	26	0.8762184707050645	0.009781529294935455	0.114	0.06678152929493546	0.09872689603142601
IO	101	1	0	27	0.8712257299270073	0.011225729927007308	0.1175485401459854	0.07	0.1018000219441983
IO	101	1	0	28	0.8706132864400157	0.011386713559984385	0.118	0.07038671355998438	0.10219099764656375
IO	101	1	0	29	0.8655048128342245	0.012495187165775412	0.12199999999999997	0.0734951871657754	0.10565509926170148
IO	101	1	0	30	0.8647446578306734	0.012744657830673543	0.12251068433865293	0.07400000000000001	0.10609736487228981
IO	101	1	0	31	0.8605991066443328	0.013400893355667229	0.126	0.07640089335566723	0.10911920087683927
IO	101	1	0	32	0.8581782708492731	0.014178270849273145	0.1276434583014537	0.078	0.11054247751595861
IO	101	1	0	33	0.8552805303558967	0.014719469644103284	0.13	0.07971946964410329	0.11258330249197701
IO	101	1	0	34	0.8518197052874892	0.01581970528748916	0.13236058942502169	0.082	0.11462763290195069
IO	101	1	0	35	0.8496477597712107	0.01635224022878931	0.134	0.08335224022878931	0.11604740410711478
IO	101	1	0	36	0.8456065470964506	0.0176065470964505	0.13678690580709899	0.086	0.11846093533401686
IO	101	1	0	37	0.8439466347201046	0.018053365279895428	0.138	0.08705336527989543	0.11951150572225253
IO	101	1	0	38	0.8394360693641618	0.019436069364161854	0.14112786127167629	0.09	0.1222203130430377
IO	101	1	0	39	0.838192896116401	0.01980710388359902	0.142	0.09080710388359901	0.12297560733739027
IO	101	1	0	40	0.8332938486165105	0.021293848616510402	0.1454123027669792	0.094	0.1259307482189982
IO	101	1	0	41	0.8324468955127515	0.021553104487248453	0.14600000000000002	0.09455310448724846	0.12643970895252804
IO	101	1	0	42	0.8271520710741894	0.02315207107418947	0.14969585785162107	0.098	0.12964041574080806
IO	101	1	0	43	0.8267147494859863	0.023285250514013645	0.15	0.09828525051401364	0.12990381056766578
IO	101	1	0	44	0.8210124688279301	0.024987531172069852	0.15399999999999997	0.10198753117206984	0.13336791218280353
IO	101	1	0	45	0.8209936628643854	0.024993662864385327	0.15401267427122936	0.10200000000000001	0.13337888842366263
IO	101	1	0	46	0.8156099137931034	0.026390086206896562	0.158	0.10539008620689656	0.1368320137979413
IO	101	1	0	47	0.8146879823594266	0.026687982359426696	0.15862403528114663	0.10600000000000001	0.13737244420427205
IO	101	1	0	48	0.8099357017763322	0.02806429822366774	0.16200000000000003	0.10906429822366775	0.14029611541307907
IO	101	1	0	49	0.8085181654212832	0.028518165421283173	0.16296366915743365	0.11	0.14113067738426013
IO	101	1	0	50	0.8042272941176472	0.02977270588235295	0.16599999999999998	0.11277270588235294	0.14376021702821679
IO	101	1	0	51	0.802371263259402	0.030371263259402148	0.16725747348119574	0.11400000000000002	0.14484922100751757
IO	101	1	0	52	0.7984104256772138	0.031589574322786265	0.16999999999999998	0.11658957432278626	0.14722431864335456
IO	101	1	0	53	0.7962812064965198	0.03228120649651972	0.17143758700696055	0.118	0.14846930551153284
IO	101	1	0	54	0.7925614926032236	0.033438507396776326	0.17400000000000002	0.12043850739677633	0.15068842025849233
IO	101	1	0	55	0.790205393258427	0.03420539325842696	0.1755892134831461	0.12200000000000001	0.1520647195069336
IO	101	1	0	56	0.7867111158523576	0.03528888414764242	0.178	0.12428888414764241	0.15415252187363007
IO	101	1	0	57	0.7841255996511121	0.03612559965111209	0.17974880069777582	0.126	0.15566702770405988
IO	101	1	0	58	0.7807590622965053	0.03724093770349468	0.182	0.12824093770349468	0.15761662348876782
IO	101	1	0	59	0.7781068988318273	0.038106898831827204	0.1837862023363456	0.13	0.15916352008834223
IO	101	1	0	60	0.7748353448275862	0.039164655172413826	0.186	0.13216465517241383	0.1610807251039056
IO	101	1	0	61	0.7720690861390468	0.04006908613904679	0.18786182772190643	0.134	0.16269311520854665
IO	101	1	0	62	0.7687948139797068	0.04120518602029312	0.19000000000000003	0.13620518602029313	0.16454482671904336
IO	101	1	0	63	0.7660929808568824	0.042092980856882414	0.1918140382862352	0.138	0.1661158299583606
IO	101	1	0	64	0.7626997601918466	0.04330023980815349	0.19399999999999998	0.14030023980815348	0.16800892833418107
IO	101	1	0	65	0.7601507308890487	0.04415073088904867	0.1956985382219027	0.14200000000000002	0.16947990558364767
IO	101	1	0	66	0.7566292273512714	0.04537077264872871	0.198	0.14437077264872872	0.17147302994931884
IO	101	1	0	67	0.7541685563114134	0.04616855631141348	0.19966288737717308	0.14600000000000002	0.1729131326615832
IO	101	1	0	68	0.7506111254184908	0.047388874581509144	0.202	0.14838887458150915	0.17493713156445662
IO	101	1	0	69	0.7482006133401482	0.048200613340148205	0.20359877331970358	0.15	0.17632170987421267
IO	101	1	0	70	0.7443115879828327	0.04968841201716738	0.206	0.15268841201716737	0.17840123317959433
IO	101	1	0	71	0.7423462635482032	0.050346263548203096	0.2073074729035938	0.154	0.1795335379288664
IO	101	1	0	72	0.7381979815969131	0.05180201840308697	0.21	0.15680201840308697	0.1818653347947321
IO	101	1	0	73	0.7364043683589139	0.05240436835891382	0.21119126328217236	0.158	0.182896999059689
IO	101	1	0	74	0.7320327408793266	0.053967259120673516	0.21400000000000002	0.16096725912067353	0.18532943640986987
IO	101	1	0	75	0.7304861929878995	0.05448619298789949	0.21502761402420104	0.162	0.18621937626011312
IO	101	1	0	76	0.7259275176395126	0.05607248236048751	0.21799999999999997	0.1650724823604875	0.1887935380250076
IO	101	1	0	77	0.7245535659154061	0.056553565915406	0.21889286816918802	0.166	0.18956678454175493
IO	101	1	0	78	0.7194994782608696	0.05850052173913044	0.222	0.16950052173913044	0.19225763964014536
IO	101	1	0	79	0.7187542778918549	0.0587542778918549	0.22249144421629022	0.17	0.19268324281599564
IO	101	1	0	80	0.7130855288277969	0.06091447117220311	0.22600000000000003	0.17391447117220313	0.19572174125528316
IO	101	1	0	81	0.712957687948621	0.06095768794862105	0.22608462410275787	0.174	0.1957950278780439
IO	101	1	0	82	0.7070282157676349	0.06302821576763483	0.22994356846473032	0.178	0.19913697172730277
IO	101	1	0	83	0.7069382192610539	0.06306178073894607	0.23	0.17806178073894607	0.19918584287042088
IO	101	1	0	84	0.7012403247631935	0.0652403247631935	0.233519350473613	0.182	0.20223368978539052
IO	101	1	0	85	0.7004720570749108	0.06552794292508918	0.23399999999999999	0.18252794292508917	0.20264994448555862
IO	101	1	0	86	0.6953750695603784	0.0673750695603784	0.23724986087924319	0.186	0.20546440656574846
IO	101	1	0	87	0.6941598628856341	0.06784013711436583	0.23800000000000002	0.18684013711436584	0.2061140461006964
IO	101	1	0	88	0.6895677966101694	0.0695677966101695	0.240864406779661	0.19	0.2085946951386552
IO	101	1	0	89	0.6877917042380522	0.07020829576194772	0.24199999999999997	0.1912082957619477	0.2095781477158341
IO	101	1	0	90	0.6836659006032749	0.07166590060327495	0.24466819879345011	0.194	0.21188887565330894
IO	101	1	0	91	0.6813930675909878	0.07260693240901213	0.24599999999999997	0.1956069324090121	0.21304224933097188
IO	101	1	0	92	0.6778810372771475	0.0738810372771475	0.24823792544570503	0.198	0.21498034961872806
IO	101	1	0	93	0.6750474137931035	0.07495258620689654	0.25	0.19995258620689654	0.21650635094610965
IO	101	1	0	94	0.6720628082867477	0.0760628082867478	0.2518743834265044	0.202	0.21812961460989502
IO	101	1	0	95	0.6684581203303185	0.07754187966968151	0.254	0.20454187966968151	0.21997045256124742
IO	101	1	0	96	0.6663079507278835	0.07830795072788355	0.25538409854423294	0.20600000000000002	0.22116911706189418
IO	101	1	0	97	0.6621089108910891	0.07989108910891093	0.25799999999999995	0.2088910891089109	0.22343455417638514
IO	101	1	0	98	0.6604922553834529	0.080492255383453	0.25901548923309403	0.21000000000000002	0.22431399364951415
IO	101	1	0	99	0.6555904186447993	0.08240958135520068	0.262	0.2134095813552007	0.2268986557915229
IO	101	1	0	100	0.6547288941736029	0.08272889417360288	0.2625422116527943	0.21400000000000002	0.22736822485707073
IO	101	1	0	101	0.6491492227979274	0.08514922279792744	0.2657015544041451	0.218	0.23010429593900275
IO	101	1	0	102	0.648645028759244	0.08535497124075594	0.266	0.21835497124075595	0.23036275740666068
IO	101	1	0	103	0.6432832817337462	0.08728328173374614	0.26943343653250773	0.222	0.23333620066609392
IO	101	1	0	104	0.64234672021419	0.08765327978580992	0.27	0.22265327978580993	0.23382685902179842
IO	101	1	0	105	0.6376007462686567	0.08960074626865674	0.2727985074626865	0.226	0.2362504375771653
IO	101	1	0	106	0.6356699710863281	0.09033002891367206	0.27399999999999997	0.22733002891367204	0.23729096063693617
IO	101	1	0	107	0.6317588325652841	0.09175883256528419	0.2764823348694317	0.23000000000000004	0.23944072569456393
IO	101	1	0	108	0.6291090909090908	0.09289090909090908	0.278	0.2318909090909091	0.24075506225207394
IO	101	1	0	109	0.6261076923076923	0.09410769230769234	0.2797846153846154	0.23400000000000004	0.2423005845111354
IO	101	1	0	110	0.6223372262773723	0.09566277372262774	0.282	0.23666277372262773	0.24421916386721168
IO	101	1	0	111	0.6203774354327142	0.0963774354327141	0.2832451291345718	0.238	0.24529747732874296
IO	101	1	0	112	0.6155552407932012	0.09844475920679888	0.286	0.24144475920679886	0.24768326548234942
IO	101	1	0	113	0.6147613248904044	0.09876132489040429	0.2864773502191914	0.242	0.24809666289867127
IO	101	1	0	114	0.6091210025929127	0.10112100259291268	0.28975799481417464	0.246	0.25093778445871484
IO	101	1	0	115	0.6087043294614571	0.10129567053854277	0.29	0.24629567053854276	0.2511473670974872
IO	101	1	0	116	0.6033937728937729	0.10339377289377288	0.29321245421245423	0.25	0.2539294340539669
IO	101	1	0	117	0.6020407138873396	0.10395928611266031	0.29400000000000004	0.25095928611266033	0.25461146871262497
IO	101	1	0	118	0.5976963175514108	0.10569631755141079	0.2966073648971784	0.254	0.25686951295051724
IO	101	1	0	119	0.5953463940942647	0.10665360590573539	0.298	0.2556536059057354	0.2580755703277627
IO	101	1	0	120	0.5920143129770993	0.10801431297709929	0.29997137404580143	0.258	0.25978283033178806
IO	101	1	0	121	0.5884614925373135	0.10953850746268659	0.302	0.2605385074626866	0.26153967194290045
IO	101	1	0	122	0.5863693972179289	0.11036939721792893	0.30326120556414216	0.262	0.26263190800084185
IO	101	1	0	123	0.5816587052168447	0.11234129478315527	0.306	0.26534129478315527	0.2650037735580382
IO	101	1	0	124	0.5807257980115124	0.11272579801151231	0.3065484039769754	0.266	0.2654787053336353
IO	101	1	0	125	0.5750389678778304	0.11503896787783047	0.3099220642443391	0.27	0.2684003808289105
IO	101	1	0	126	0.5749019218025182	0.11509807819748177	0.31	0.2700980781974818	0.26846787517317594
IO	101	1	0	127	0.5694690587623504	0.11746905876235053	0.313061882475299	0.274	0.2711195431801873
IO	101	1	0	128	0.5677541436464089	0.11824585635359122	0.314	0.2752458563535912	0.2719319767883137
IO	101	1	0	129	0.5638872767857143	0.11988727678571431	0.3162254464285714	0.278	0.2738592699302179
IO	101	1	0	130	0.5607398720682302	0.12126012793176974	0.318	0.28026012793176974	0.2753960784034515
IO	101	1	0	131	0.5582770230360307	0.12227702303603072	0.3194459539279386	0.28200000000000003	0.2766483112377482
IO	101	1	0	132	0.5541958495460442	0.1238041504539559	0.322	0.2848041504539559	0.27886018001858925
IO	101	1	0	133	0.5524980947196516	0.12449809471965165	0.32300381056069677	0.28600000000000003	0.27972950546473974
IO	101	1	0	134	0.5470544802867383	0.1269455197132617	0.326	0.2899455197132617	0.28232428163372697
IO	101	1	0	135	0.5469783722253841	0.12697837222538422	0.32604325554923164	0.29000000000000004	0.28236174203821623
IO	101	1	0	136	0.5413521850899743	0.12935218508997426	0.32929562982005145	0.294	0.2851783807793611
IO	101	1	0	137	0.5401125506072875	0.12988744939271255	0.33	0.29488744939271255	0.28578838324886474
IO	101	1	0	138	0.5358294762484774	0.1318294762484775	0.332341047503045	0.298	0.28781578985796785
IO	101	1	0	139	0.5329792284866469	0.13302077151335306	0.33399999999999996	0.30002077151335305	0.28925248486400246
IO	101	1	0	140	0.5302148322542671	0.13421483225426728	0.33557033549146553	0.30200000000000005	0.290612435292076
IO	101	1	0	141	0.5260237923576064	0.13597620764239365	0.33799999999999997	0.30497620764239364	0.29271658647914023
IO	101	1	0	142	0.5245898324667821	0.13658983246678222	0.33882033506643555	0.306	0.29342701748628863
IO	101	1	0	143	0.51925	0.13925	0.34149999999999997	0.31	0.2957476753923858
IO	101	1	0	144	0.518347611202636	0.1396523887973641	0.342	0.3106523887973641	0.296180688094278
IO	101	1	0	145	0.5136195652173914	0.1416195652173913	0.3447608695652174	0.314	0.2985716712742916
IO	101	1	0	146	0.5116316579144786	0.14236834208552138	0.34600000000000003	0.3153683420855214	0.29964478970941577
IO	101	1	0	147	0.5078940731399748	0.14389407313997477	0.3482118537200505	0.318	0.3015603112204346
IO	101	1	0	148	0.5042756964457252	0.14572430355427474	0.35	0.3207243035542747	0.3031088913245535
IO	101	1	0	149	0.5025260528194146	0.14652605281941472	0.3509478943611706	0.322	0.30392979192143127
IO	101	1	0	150	0.497003738317757	0.148996261682243	0.354	0.325996261682243	0.30657299293969126
IO	101	1	0	151	0.49699863201094385	0.14899863201094393	0.35400273597811216	0.326	0.3065753623662406
IO	101	1	0	152	0.49148690728945504	0.15148690728945505	0.35702618542108994	0.33	0.30919374639091723
IO	101	1	0	153	0.4896640776699029	0.1523359223300971	0.35800000000000004	0.3313359223300971	0.31003709455482903
IO	101	1	0	154	0.4859911764705882	0.15399117647058824	0.36001764705882355	0.334	0.31178442816364116
IO	101	1	0	155	0.4824517958412098	0.15554820415879023	0.362	0.3365482041587902	0.31350119616996674
IO	101	1	0	156	0.48038609112709835	0.15638609112709836	0.3632278177458033	0.338	0.3145645175290498
IO	101	1	0	157	0.4755899705014749	0.15841002949852512	0.366	0.3414100294985251	0.3169652977851045
IO	101	1	0	158	0.47479035639413003	0.15879035639412997	0.36641928721174	0.34199999999999997	0.3173284111619533
IO	101	1	0	159	0.46943733333333326	0.16143733333333343	0.3691253333333333	0.3460000000000001	0.31967191584706545
IO	101	1	0	160	0.4679771309771309	0.16202286902286905	0.37	0.34702286902286905	0.3204293994002423
IO	101	1	0	161	0.46389761354888376	0.16389761354888374	0.3722047729022325	0.35	0.32233878874315114
IO	101	1	0	162	0.46025	0.16574999999999998	0.37400000000000005	0.35275	0.32389350101538006
IO	101	1	0	163	0.45855387205387205	0.16655387205387204	0.3748922558922559	0.354	0.32466621728475
IO	101	1	0	164	0.4536497277676951	0.16835027223230487	0.378	0.35735027223230487	0.3273576026305178
IO	101	1	0	165	0.45274806474313867	0.16874806474313864	0.3785038705137227	0.358	0.32779396729561955
IO	101	1	0	166	0.4474179850124896	0.1714179850124896	0.3811640299750208	0.362	0.3300977329672212
IO	101	1	0	167	0.4456648936170212	0.17233510638297872	0.382	0.3633351063829787	0.33082170424565555
IO	101	1	0	168	0.4420493358633776	0.17404933586337762	0.38390132827324475	0.366	0.3324683028312191
IO	101	1	0	169	0.43847488584474886	0.17552511415525116	0.38599999999999995	0.36852511415525113	0.33428580586079326
IO	101	1	0	170	0.4364773462783172	0.17647734627831715	0.3870453074433657	0.37	0.33519106866151294
IO	101	1	0	171	0.43108704253214636	0.1790870425321464	0.3898259149357072	0.374	0.33759914538783403
IO	101	1	0	172	0.4307602179836512	0.1792397820163488	0.38999999999999996	0.3742397820163488	0.33774990747593103
IO	101	1	0	173	0.42567307692307693	0.18167307692307696	0.3926538461538461	0.378	0.3400482056628974
IO	101	1	0	174	0.4233471074380165	0.18265289256198347	0.394	0.3796528925619835	0.3412140090910688
IO	101	1	0	175	0.4201771523178808	0.1841771523178808	0.39564569536423844	0.382	0.34263922308338957
IO	101	1	0	176	0.415704519119351	0.1862954808806489	0.398	0.3852954808806489	0.3446781107062066
IO	101	1	0	177	0.4147177344475394	0.18671773444753945	0.3985645311049211	0.386	0.34516700898429475
IO	101	1	0	178	0.40938359469240043	0.1893835946924005	0.40123281061519905	0.39	0.34747780682459295
IO	101	1	0	179	0.4080795947901591	0.18992040520984083	0.402	0.39092040520984084	0.34814221232134435
IO	101	1	0	180	0.4039749518304431	0.19197495183044316	0.4040500963391137	0.394	0.34991764783122226
IO	101	1	0	181	0.4000751445086705	0.1939248554913295	0.40599999999999997	0.3969248554913295	0.35160631393648206
IO	101	1	0	182	0.3985724137931034	0.19457241379310347	0.4068551724137931	0.398	0.35234691497144255
IO	101	1	0	183	0.3931448931116389	0.19714489311163896	0.4097102137767221	0.402	0.35481945332059445
IO	101	1	0	184	0.39261084529505574	0.19738915470494423	0.41000000000000003	0.40238915470494424	0.35507041555161983
IO	101	1	0	185	0.38776013143483024	0.1997601314348303	0.4124797371303395	0.406	0.35721793090120135
IO	101	1	0	186	0.3849345238095237	0.2010654761904763	0.414	0.4080654761904763	0.35853451716675755
IO	101	1	0	187	0.3823919550982227	0.20239195509822264	0.4152160898035547	0.41	0.3595876818299192
IO	101	1	0	188	0.37700986436498146	0.20500986436498156	0.41798027127003695	0.41400000000000003	0.3619815332005629
IO	101	1	0	189	0.37696235294117647	0.20503764705882357	0.418	0.41403764705882357	0.3619986187818953
IO	101	1	0	190	0.37179022988505744	0.2077902298850575	0.4204195402298851	0.41800000000000004	0.36409400208645426
IO	101	1	0	191	0.3692919254658385	0.2087080745341615	0.422	0.4197080745341615	0.3654627203970331
IO	101	1	0	192	0.36619695321001094	0.2101969532100109	0.4236060935799782	0.422	0.3668536382381493
IO	101	1	0	193	0.3614285714285713	0.21257142857142858	0.42600000000000005	0.4255714285714286	0.36892682201217086
IO	101	1	0	194	0.360860465116279	0.21286046511627904	0.4262790697674419	0.426	0.36916850352020375
IO	101	1	0	195	0.35548314606741566	0.21548314606741578	0.42903370786516853	0.43000000000000005	0.37155409009106743
IO	101	1	0	196	0.3533864915572233	0.21661350844277674	0.43	0.43161350844277674	0.3723909236273086
IO	101	1	0	197	0.35020993788819876	0.2182099378881987	0.4315801242236025	0.43399999999999994	0.3737593513460835
IO	101	1	0	198	0.34547739602169975	0.22052260397830023	0.434	0.43752260397830023	0.37585502524244635
IO	101	1	0	199	0.34482812500000004	0.220828125	0.43434375000000003	0.438	0.3761527214749973
IO	101	1	0	200	0.33928137931034485	0.22328137931034486	0.4374372413793103	0.442	0.3788317635958681
IO	101	1	0	201	0.3380168674698796	0.22398313253012048	0.43799999999999994	0.44298313253012045	0.37931912685758407
IO	101	1	0	202	0.33416310160427803	0.2261631016042782	0.43967379679144375	0.44600000000000006	0.3807686773997473
IO	101	1	0	203	0.32952694610778444	0.22847305389221562	0.44199999999999995	0.4494730538922156	0.38278322847272184
IO	101	1	0	204	0.3288232931726908	0.22882329317269082	0.4423534136546184	0.45	0.3830892936756657
IO	101	1	0	205	0.32365856353591166	0.23165856353591155	0.4446828729281768	0.45399999999999996	0.3851066645836485
IO	101	1	0	206	0.32080073800738	0.23319926199261995	0.446	0.45619926199261995	0.3862473300878596
IO	101	1	0	207	0.31831843575418994	0.23431843575418998	0.4473631284916201	0.458	0.38742783399022496
IO	101	1	0	208	0.3134444444444444	0.23655555555555557	0.44999999999999996	0.46155555555555555	0.3897114317029973
IO	101	1	0	209	0.31286150234741783	0.23686150234741787	0.4502769953051643	0.462	0.3899513166739987
IO	101	1	0	210	0.3073680781758958	0.2393680781758958	0.45326384364820843	0.466	0.39253800321632637
IO	101	1	0	211	0.30596567505720823	0.24003432494279173	0.454	0.46703432494279173	0.39317553331813515
IO	101	1	0	212	0.30220588235294105	0.24220588235294124	0.4555882352941177	0.4700000000000001	0.3945509854300281
IO	101	1	0	213	0.29715674891146593	0.24515674891146594	0.4576865021770682	0.47400000000000003	0.3963681378545828
IO	101	1	0	214	0.29651460674157293	0.24548539325842705	0.45799999999999996	0.47448539325842704	0.39663963493327287
IO	101	1	0	215	0.2918449039881832	0.24784490398818315	0.46031019202363366	0.478	0.3986403199133598
IO	101	1	0	216	0.2886314699792961	0.24936853002070392	0.46199999999999997	0.4803685300207039	0.4001037365484106
IO	101	1	0	217	0.28654919908466814	0.25054919908466816	0.46290160183066364	0.482	0.4008845466378639
IO	101	1	0	218	0.2811936376210235	0.25319363762102354	0.46561272475795296	0.486	0.40323244796567886
IO	101	1	0	219	0.28035779816513773	0.25364220183486236	0.46599999999999997	0.48664220183486234	0.40356783816354835
IO	101	1	0	220	0.2759298245614035	0.25592982456140356	0.4681403508771929	0.49	0.40542143639620976
IO	101	1	0	221	0.27257714285714285	0.2574228571428572	0.47	0.49242285714285716	0.4070319397786861
IO	101	1	0	222	0.2705000000000001	0.2585	0.471	0.494	0.40789796518247057
IO	101	1	0	223	0.265124430955994	0.2611244309559939	0.4737511380880121	0.498	0.410280520656008
IO	101	1	0	224	0.2645858585858586	0.26141414141414143	0.474	0.4984141414141414	0.4104960413938239
IO	101	1	0	225	0.2601734575087311	0.2641734575087311	0.4756530849825378	0.502	0.4119276549833162
IO	101	1	0	226	0.25567874794069184	0.2663212520593081	0.47800000000000004	0.5053212520593081	0.41396014300896167
IO	101	1	0	227	0.2547469287469288	0.26674692874692874	0.4785061425061425	0.506	0.4143984752772162
IO	101	1	0	228	0.24982426778242683	0.2698242677824268	0.4803514644351464	0.51	0.4159965709458941
IO	101	1	0	229	0.24705432098765434	0.2709456790123457	0.482	0.5119456790123457	0.4174242446240994
IO	101	1	0	230	0.24450885478158202	0.2725088547815821	0.4829822904368358	0.514	0.41827493309629377
IO	101	1	0	231	0.23902488335925354	0.2749751166407465	0.486	0.5179751166407465	0.42088834623923715
IO	101	1	0	232	0.23898826979472138	0.27498826979472146	0.48602346041055716	0.518	0.4209086635507629
IO	101	1	0	233	0.23418075801749272	0.27818075801749276	0.4876384839650145	0.522	0.4223073149766332
IO	101	1	0	234	0.23036156351791515	0.2796384364820847	0.4900000000000001	0.5246384364820847	0.424352447854375
IO	101	1	0	235	0.22849819927971182	0.28049819927971187	0.4910036014405763	0.526	0.42522159219718864
IO	101	1	0	236	0.2236321243523316	0.28363212435233165	0.49273575129533675	0.53	0.4267216779745727
IO	101	1	0	237	0.22109870129870124	0.28490129870129877	0.494	0.5319012987012988	0.42781654946951264
IO	101	1	0	238	0.21845479082321184	0.2864547908232119	0.49509041835357626	0.534	0.4287608794644625
IO	101	1	0	239	0.21395909732016916	0.28804090267983085	0.498	0.5370409026798308	0.4312806510846504
IO	101	1	0	240	0.21258937198067634	0.28858937198067636	0.4988212560386473	0.538	0.4319918796771304
IO	101	1	0	241	0.20827047913446683	0.29227047913446685	0.49945904173106637	0.542	0.4325442182889355
IO	101	1	0	242	0.20421827411167515	0.29378172588832485	0.502	0.5447817258883249	0.4347447526997882
IO	101	1	0	243	0.2025414012738853	0.2945414012738854	0.5029171974522293	0.546	0.43553906899370515
IO	101	1	0	244	0.19793461538461532	0.2979346153846154	0.5041307692307693	0.55	0.4365900529832366
IO	101	1	0	245	0.19536087689713322	0.2986391231028668	0.506	0.5516391231028668	0.43820885431492596
IO	101	1	0	246	0.192234135667396	0.3002341356673961	0.5075317286652079	0.554	0.4395353702507008
IO	101	1	0	247	0.18768256880733947	0.3036825688073395	0.5086348623853211	0.558	0.4404907120760901
IO	101	1	0	248	0.18560150375939843	0.30439849624060156	0.51	0.5593984962406016	0.4416729559300637
IO	101	1	0	249	0.18223872387238715	0.3062387238723873	0.5115225522552255	0.562	0.44299152486167825
IO	101	1	0	250	0.17787656033287091	0.3081234396671291	0.514	0.5651234396671291	0.44513705754520144
IO	101	1	0	251	0.17659383033419018	0.3085938303341903	0.5148123393316195	0.5660000000000001	0.4458405640428772
IO	101	1	0	252	0.17200125156445545	0.31200125156445563	0.5159974968710889	0.5700000000000001	0.4468669405795443
IO	101	1	0	253	0.16870114942528736	0.3132988505747127	0.5179999999999999	0.5722988505747126	0.44860115916033916
IO	101	1	0	254	0.16637420718816054	0.3143742071881607	0.5192515856236787	0.5740000000000001	0.4496850641054563
IO	101	1	0	255	0.16179439252336436	0.31779439252336456	0.520411214953271	0.5780000000000001	0.4506893325638568
IO	101	1	0	256	0.1594684684684684	0.3185315315315316	0.522	0.5795315315315316	0.45206526077547693
IO	101	1	0	257	0.15609371554575524	0.3200937155457552	0.5238125689084895	0.582	0.4536349914963387
IO	101	1	0	258	0.15191499227202476	0.3239149922720247	0.5241700154559505	0.586	0.45394454928693495
IO	101	1	0	259	0.14940431266846366	0.3245956873315363	0.526	0.5875956873315363	0.4555293623906147
IO	101	1	0	260	0.145960372960373	0.3259603729603729	0.5280792540792542	0.59	0.4573300492441712
IO	101	1	0	261	0.14156025039123632	0.32956025039123626	0.5288794992175274	0.594	0.45802308186317087
IO	101	1	0	262	0.1399929676511955	0.33000703234880446	0.53	0.5950070323488045	0.45899346400575247
IO	101	1	0	263	0.13591869918699195	0.33191869918699185	0.5321626016260163	0.598	0.4608663319521481
IO	101	1	0	264	0.13157022471910118	0.3355702247191011	0.5328595505617978	0.602	0.4614699074356754
IO	101	1	0	265	0.12992164674634787	0.33607835325365215	0.5339999999999999	0.6030783532536521	0.46245756562089013
IO	101	1	0	266	0.12588776541961577	0.33788776541961574	0.5362244691607685	0.606	0.46438401242405075
IO	101	1	0	267	0.1215750000000001	0.341575	0.5368499999999999	0.61	0.4649257380216758
IO	101	1	0	268	0.11999563318777295	0.342004366812227	0.538	0.611004366812227	0.46592166723602796
IO	101	1	0	269	0.11562937062937062	0.34362937062937066	0.5407412587412587	0.614	0.46829566694430413
IO	101	1	0	270	0.11158424725822536	0.34758424725822534	0.5408315054835493	0.618	0.46837382291573665
IO	101	1	0	271	0.10943105756358762	0.34856894243641234	0.542	0.6195689424364124	0.4693857688511658
IO	101	1	0	272	0.10578609625668445	0.3497860962566845	0.544427807486631	0.622	0.4714883118100862
IO	101	1	0	273	0.10160914581535807	0.3536091458153581	0.5447817083692839	0.626	0.4717947989648853
IO	101	1	0	274	0.09899716312056739	0.3550028368794326	0.5459999999999999	0.6280028368794326	0.47284987046630345
IO	101	1	0	275	0.09593333333333331	0.3559333333333333	0.5481333333333334	0.63	0.47469739132771027
IO	101	1	0	276	0.09146727656579878	0.35946727656579874	0.5490654468684025	0.634	0.4755046253282915
IO	101	1	0	277	0.08827310061601634	0.36172689938398367	0.5499999999999999	0.6367268993839836	0.4763139720814412
IO	101	1	0	278	0.08647008547008539	0.36247008547008547	0.5510598290598291	0.638	0.4772318109709222
IO	101	1	0	279	0.08137222222222229	0.36537222222222226	0.5532555555555555	0.642	0.4791333658959839
IO	101	1	0	280	0.07705004035512508	0.3690500403551251	0.5538999192897498	0.646	0.4796914012590735
IO	101	1	0	281	0.07682872928176798	0.36917127071823197	0.554	0.646171270718232	0.479778073696579
IO	101	1	0	282	0.07148192771084327	0.3714819277108434	0.5570361445783133	0.65	0.4824074520309607
IO	101	1	0	283	0.06742276422764226	0.3745772357723577	0.558	0.6535772357723577	0.48324217531171676
IO	101	1	0	284	0.06695311091073042	0.37495311091073025	0.5580937781785393	0.6539999999999999	0.4833233895966524
IO	101	1	0	285	0.06226940639269396	0.3782694063926941	0.5594611872146119	0.658	0.4845076005592557
IO	101	1	0	286	0.05703512014787426	0.38103512014787433	0.5619297597042514	0.662	0.48664544704636686
IO	101	1	0	287	0.05664976958525336	0.38135023041474664	0.5619999999999999	0.6623502304147466	0.4867062769268545
IO	101	1	0	288	0.052685714285714336	0.38468571428571435	0.5626285714285714	0.666	0.4872506357520904
IO	101	1	0	289	0.04812695652173915	0.3881269565217392	0.5637460869565217	0.67	0.48821843258841896
IO	101	1	0	290	0.04320516399162588	0.39120516399162597	0.5655896720167481	0.674	0.48981502408461247
IO	101	1	0	291	0.042289855072463856	0.39171014492753625	0.566	0.6747101449275362	0.49017037854199225
IO	101	1	0	292	0.03829246753246751	0.39429246753246755	0.567415064935065	0.678	0.49139586072376307
IO	101	1	0	293	0.035904545454545356	0.39809545454545464	0.566	0.6810954545454546	0.49017037854199225
IO	101	1	0	294	0.035116647127784284	0.39911664712778433	0.5657667057444314	0.682	0.4899683397901129
IO	101	1	0	295	0.03338277511961707	0.40461722488038293	0.5619999999999999	0.6856172248803829	0.4867062769268544
IO	101	1	0	296	0.033133937364585364	0.4051339373645855	0.5617321252708292	0.686	0.4864742906063607
IO	101	1	0	297	0.031961513790891516	0.41003848620910843	0.558	0.6890384862091085	0.48324217531171676
IO	101	1	0	298	0.03160737439222039	0.4116073743922205	0.5567852512155591	0.6900000000000001	0.48219017200517467
IO	101	1	0	299	0.03074215798981761	0.41525784201018234	0.554	0.6922578420101824	0.479778073696579
IO	101	1	0	300	0.03085519412381943	0.41885519412381955	0.550289611752361	0.6940000000000001	0.47656478321622037
IO	101	1	0	301	0.030754229741763006	0.419245770258237	0.5499999999999999	0.694245770258237	0.4763139720814412
IO	101	1	0	302	0.029847211895910664	0.42415278810408935	0.5459999999999999	0.6971527881040893	0.47284987046630345
IO	101	1	0	303	0.03008111954459214	0.426081119544592	0.5438377609108159	0.698	0.4709773164860143
IO	101	1	0	304	0.02946756329113931	0.4285324367088608	0.5419999999999999	0.6995324367088608	0.4693857688511657
IO	101	1	0	305	0.02952565880721225	0.4324743411927877	0.538	0.7014743411927877	0.46592166723602796
IO	101	1	0	306	0.029753329357980585	0.4337533293579805	0.5364933412840389	0.702	0.46461686251317247
IO	101	1	0	307	0.028990387696251285	0.43700961230374874	0.5339999999999999	0.7040096123037487	0.4624575656208902
IO	101	1	0	308	0.0294360830860535	0.4405639169139465	0.53	0.7055639169139465	0.45899346400575247
IO	101	1	0	309	0.029760505071413812	0.44176050507141373	0.5284789898571725	0.706	0.45767623058265
IO	101	1	0	310	0.02903543307086609	0.4449645669291339	0.526	0.7079645669291339	0.4555293623906147
IO	101	1	0	311	0.029502522965454747	0.44849747703454523	0.522	0.7094974770345452	0.45206526077547693
IO	101	1	0	312	0.029991575185090658	0.44999157518509064	0.5200168496298186	0.71	0.4503478021753754
IO	101	1	0	313	0.029457934803825858	0.4525420651961742	0.5179999999999999	0.7115420651961741	0.4486011591603391
IO	101	1	0	314	0.029737659012720963	0.456262340987279	0.514	0.713262340987279	0.44513705754520144
IO	101	1	0	315	0.030673928830791675	0.45867392883079156	0.5106521423384168	0.714	0.4422377277620161
IO	101	1	0	316	0.03050537042137147	0.4594946295786285	0.51	0.7144946295786285	0.44167295593006367
IO	101	1	0	317	0.030183806212851882	0.4638161937871481	0.506	0.7168161937871481	0.43820885431492596
IO	101	1	0	318	0.031194679744390053	0.46680532025560995	0.502	0.71780532025561	0.4347447526997882
IO	101	1	0	319	0.031305646290247346	0.4673056462902473	0.5013887074195054	0.718	0.4342153577959349
IO	101	1	0	320	0.03073839925256927	0.47126160074743073	0.498	0.7202616007474307	0.4312806510846504
IO	101	1	0	321	0.0314568145800318	0.4745431854199682	0.494	0.7215431854199682	0.42781654946951264
IO	101	1	0	322	0.03165178066704355	0.4756517806670435	0.49269643866591295	0.722	0.42668763223880213
IO	101	1	0	323	0.031175210405508857	0.47882478959449115	0.49	0.7238247895944911	0.4243524478543749
IO	101	1	0	324	0.03162675736961462	0.4823732426303854	0.486	0.7253732426303854	0.42088834623923715
IO	101	1	0	325	0.031762062310449424	0.4837620623104494	0.4844758753791012	0.726	0.4195684155990055
IO	101	1	0	326	0.031231935420358403	0.4867680645796416	0.482	0.7277680645796416	0.4174242446240994
IO	101	1	0	327	0.031553096355913246	0.4904469036440867	0.47800000000000004	0.7294469036440867	0.41396014300896167
IO	101	1	0	328	0.03156743119266059	0.49156743119266055	0.47686513761467886	0.73	0.41297732335347415
IO	101	1	0	329	0.030875510204081635	0.4951244897959184	0.474	0.7321244897959184	0.4104960413938239
IO	101	1	0	330	0.03135817888799364	0.4986418211120064	0.47	0.7336418211120064	0.4070319397786861
IO	101	1	0	331	0.03137910447761205	0.49937910447761197	0.46924179104477604	0.734	0.40637531156208534
IO	101	1	0	332	0.030656235548019217	0.5033437644519808	0.46599999999999997	0.7363437644519808	0.40356783816354835
IO	101	1	0	333	0.03123866348448684	0.5067613365155131	0.462	0.7377613365155131	0.40010373654841064
IO	101	1	0	334	0.0312914798206278	0.5072914798206278	0.46141704035874437	0.738	0.3995988786897022
IO	101	1	0	335	0.030671504965622653	0.5113284950343774	0.45799999999999996	0.7403284950343774	0.39663963493327287
IO	101	1	0	336	0.03132696310312205	0.5146730368968779	0.454	0.7416730368968779	0.39317553331813515
IO	101	1	0	337	0.031442283081648315	0.5154422830816483	0.4531154338367034	0.742	0.3924094765493921
IO	101	1	0	338	0.03091468219976018	0.5190853178002398	0.45	0.7440853178002398	0.3897114317029974
IO	101	1	0	339	0.03169317784256559	0.5223068221574344	0.446	0.7453068221574344	0.3862473300878596
IO	101	1	0	340	0.03212875047474367	0.5241287504747436	0.4437424990505127	0.746	0.3842922769165361
IO	101	1	0	341	0.031896584896584756	0.5261034151034152	0.44200000000000006	0.7471034151034152	0.3827832284727219
IO	101	1	0	342	0.032531019978969566	0.5294689800210305	0.43799999999999994	0.7484689800210305	0.37931912685758407
IO	101	1	0	343	0.03376886893307668	0.5322311310669233	0.434	0.7492311310669233	0.37585502524244635
IO	101	1	0	344	0.03516635160680531	0.5348336483931947	0.43	0.7498336483931947	0.3723909236273086
IO	101	1	0	345	0.0372194616977225	0.5367805383022775	0.42600000000000005	0.7497805383022774	0.36892682201217086
IO	101	1	0	346	0.04270813844714688	0.5347081384471468	0.4225837231057063	0.746	0.3659682394353507
IO	101	1	0	347	0.0452446043165467	0.5327553956834533	0.422	0.7437553956834533	0.3654627203970331
IO	101	1	0	348	0.04745864661654131	0.5314586466165414	0.4210827067669173	0.742	0.3646683211544639
IO	101	1	0	349	0.05214519427402858	0.5281451942740286	0.4197096114519428	0.738	0.3634791857298786
IO	101	1	0	350	0.0568268656716418	0.5248268656716418	0.41834626865671637	0.734	0.36229849623514604
IO	101	1	0	351	0.06003521126760564	0.5200352112676057	0.4199295774647887	0.73	0.36366968188497234
IO	101	1	0	352	0.061261538461538534	0.5167384615384615	0.422	0.7277384615384614	0.3654627203970331
IO	101	1	0	353	0.061000000000000054	0.5129999999999999	0.42600000000000005	0.726	0.36892682201217086
IO	101	1	0	354	0.061000000000000054	0.5129999999999999	0.42600000000000005	0.726	0.36892682201217086
IO	101	1	0	355	0.060235294117647	0.509764705882353	0.43	0.724764705882353	0.3723909236273086
IO	101	1	0	356	0.0597192575406032	0.5062807424593968	0.434	0.7232807424593968	0.37585502524244635
IO	101	1	0	357	0.05978947368421056	0.5037894736842106	0.4364210526315789	0.722	0.37795171832529284
IO	101	1	0	358	0.05966790352504636	0.5023320964749537	0.43799999999999994	0.7213320964749537	0.37931912685758407
IO	101	1	0	359	0.06055460385438982	0.49744539614561023	0.44199999999999995	0.7184453961456102	0.38278322847272184
IO	101	1	0	360	0.060738035264483625	0.4967380352644836	0.4425239294710327	0.718	0.38323696470442753
IO	101	1	0	361	0.06326274509803931	0.4912627450980392	0.44547450980392156	0.714	0.385792242228616
IO	101	1	0	362	0.06415021459227471	0.4898497854077253	0.446	0.7128497854077253	0.3862473300878596
IO	101	1	0	363	0.06650150150150147	0.48650150150150145	0.446996996996997	0.71	0.3871107548147558
IO	101	1	0	364	0.07044640753828035	0.4824464075382803	0.44710718492343937	0.706	0.3872061803582452
IO	101	1	0	365	0.07466084788029931	0.47866084788029917	0.4466783042394015	0.702	0.386834758790676
IO	101	1	0	366	0.07654545454545453	0.47745454545454546	0.446	0.7004545454545454	0.3862473300878596
IO	101	1	0	367	0.07937305699481861	0.4753730569948187	0.4452538860103627	0.6980000000000001	0.3856011764187148
IO	101	1	0	368	0.08415037593984959	0.47215037593984965	0.44369924812030076	0.6940000000000001	0.38425482051223525
IO	101	1	0	369	0.08872831765935207	0.4687283176593522	0.44254336468129574	0.6900000000000001	0.3832537960902432
IO	101	1	0	370	0.08967357512953367	0.4683264248704664	0.44199999999999995	0.6893264248704664	0.38278322847272184
IO	101	1	0	371	0.09443784994400894	0.46643784994400905	0.439124300111982	0.686	0.3802927993160382
IO	101	1	0	372	0.09712711864406776	0.4648728813559323	0.43799999999999994	0.6838728813559323	0.37931912685758407
IO	101	1	0	373	0.09956812339331622	0.46356812339331627	0.43686375321336757	0.682	0.37833510827539196
IO	101	1	0	374	0.10472575250836103	0.46127424749163887	0.43400000000000005	0.6782742474916389	0.3758550252424464
IO	101	1	0	375	0.10517446808510633	0.4611744680851064	0.43365106382978724	0.678	0.37555283765474284
IO	101	1	0	376	0.11062330097087358	0.45862330097087395	0.4307533980582524	0.6740000000000002	0.37304338548491706
IO	101	1	0	377	0.11186510590858406	0.45813489409141595	0.43	0.6731348940914159	0.3723909236273086
IO	101	1	0	378	0.1163314393939393	0.45633143939393944	0.4273371212121212	0.67	0.37008480294980683
IO	101	1	0	379	0.11852155172413792	0.4554784482758621	0.42600000000000005	0.6684784482758621	0.36892682201217086
IO	101	1	0	380	0.1222527233115468	0.45425272331154687	0.42349455337690634	0.666	0.3667570415887458
IO	101	1	0	381	0.12499999999999994	0.45300000000000007	0.422	0.664	0.3654627203970331
IO	101	1	0	382	0.12803003003003005	0.45203003003003006	0.4199399399399399	0.662	0.36367865605169936
IO	101	1	0	383	0.13108723747980605	0.45091276252019397	0.418	0.6599127625201939	0.3619986187818953
IO	101	1	0	384	0.13386676427525618	0.4498667642752563	0.41626647144948753	0.658	0.3604973390189659
IO	101	1	0	385	0.13787198515769944	0.4481280148423006	0.414	0.6551280148423005	0.35853451716675755
IO	101	1	0	386	0.13964957264957267	0.44764957264957267	0.4127008547008547	0.654	0.35740942433449063
IO	101	1	0	387	0.14492745098039206	0.44492745098039216	0.4101450980392157	0.65	0.35519607413961996
IO	101	1	0	388	0.14514424951267058	0.44485575048732945	0.41000000000000003	0.6498557504873295	0.35507041555161983
IO	101	1	0	389	0.15094685039370076	0.44294685039370074	0.4061062992125985	0.646	0.35169837175499463
IO	101	1	0	390	0.15109953917050684	0.4429004608294932	0.40599999999999997	0.6459004608294932	0.35160631393648206
IO	101	1	0	391	0.15675456053067988	0.44075456053067996	0.40249087893864016	0.642	0.34856732595238943
IO	101	1	0	392	0.15756380952380955	0.4404361904761905	0.402	0.6414361904761905	0.34814221232134435
IO	101	1	0	393	0.16232338308457706	0.43967661691542287	0.398	0.6386766169154229	0.3446781107062066
IO	101	1	0	394	0.16374725274725266	0.43974725274725274	0.39650549450549455	0.638	0.3433838309818694
IO	101	1	0	395	0.1689676616915422	0.4369676616915423	0.39406467661691547	0.634	0.3412700206843484
IO	101	1	0	396	0.1690670103092783	0.43693298969072164	0.394	0.6339329896907216	0.3412140090910688
IO	101	1	0	397	0.17447663551401865	0.4355233644859814	0.38999999999999996	0.6305233644859813	0.33774990747593103
IO	101	1	0	398	0.17514070351758793	0.43514070351758793	0.38971859296482414	0.63	0.3375062018346651
IO	101	1	0	399	0.18060088202866587	0.4326008820286659	0.38679823594266816	0.626	0.3349770984653577
IO	101	1	0	400	0.18180444444444438	0.43219555555555567	0.38599999999999995	0.6251955555555556	0.33428580586079326
IO	101	1	0	401	0.18692503346720218	0.4309250334672021	0.3821499330655957	0.622	0.3309515500893287
IO	101	1	0	402	0.18716741405082205	0.4308325859491779	0.382	0.6218325859491779	0.33082170424565555
IO	101	1	0	403	0.19274421768707484	0.4287442176870748	0.37851156462585034	0.618	0.3278006305921817
IO	101	1	0	404	0.19352808988764048	0.42847191011235947	0.378	0.6174719101123595	0.3273576026305178
IO	101	1	0	405	0.19878354978354978	0.4267835497835497	0.3744329004329005	0.614	0.32426840378758115
IO	101	1	0	406	0.19943604651162788	0.42656395348837206	0.37400000000000005	0.6135639534883721	0.32389350101538006
IO	101	1	0	407	0.204546027742749	0.424546027742749	0.37090794451450193	0.61	0.32121570241502767
IO	101	1	0	408	0.20578947368421063	0.4242105263157894	0.37	0.6092105263157894	0.3204293994002423
IO	101	1	0	409	0.2106230598669624	0.4226230598669623	0.36675388026607536	0.606	0.3176181772469376
IO	101	1	0	410	0.2118959156785244	0.42210408432147567	0.366	0.6051040843214757	0.3169652977851045
IO	101	1	0	411	0.21655820105820106	0.4205582010582011	0.36288359788359786	0.602	0.3142664143838927
IO	101	1	0	412	0.21798816568047352	0.42001183431952654	0.362	0.6010118343195265	0.31350119616996674
IO	101	1	0	413	0.2226006289308176	0.4186006289308176	0.35879874213836477	0.598	0.310728825537726
IO	101	1	0	414	0.22383552631578946	0.4181644736842105	0.35800000000000004	0.5971644736842106	0.31003709455482903
IO	101	1	0	415	0.22871479500891267	0.4167147950089126	0.3545704099821747	0.594	0.3070669824748268
IO	101	1	0	416	0.22958931860036846	0.4164106813996316	0.354	0.5934106813996316	0.30657299293969126
IO	101	1	0	417	0.23433045977011496	0.41433045977011496	0.3513390804597701	0.59	0.30426856902042576
IO	101	1	0	418	0.2365228758169936	0.4134771241830065	0.35	0.5884771241830065	0.3031088913245535
IO	101	1	0	419	0.24026755852842813	0.4122675585284281	0.34746488294314376	0.586	0.3009134155517488
IO	101	1	0	420	0.24245033112582787	0.4115496688741721	0.34600000000000003	0.5845496688741721	0.29964478970941577
IO	101	1	0	421	0.2465187376725838	0.4105187376725838	0.34296252465483235	0.582	0.2970142588971317
IO	101	1	0	422	0.24814823529411772	0.40985176470588225	0.342	0.5808517647058823	0.296180688094278
IO	101	1	0	423	0.25213059701492535	0.40813059701492543	0.33973880597014927	0.5780000000000001	0.29422243662154157
IO	101	1	0	424	0.25557458563535895	0.406425414364641	0.33799999999999997	0.575425414364641	0.29271658647914023
IO	101	1	0	425	0.25773925501432654	0.4057392550143267	0.33652148997134673	0.5740000000000001	0.29143615923457644
IO	101	1	0	426	0.2609909502262443	0.4050090497737558	0.33399999999999996	0.5720090497737558	0.28925248486400246
IO	101	1	0	427	0.2638191881918818	0.403819188191882	0.33236162361623617	0.5700000000000001	0.28783360929470253
IO	101	1	0	428	0.26820802005012523	0.40179197994987476	0.32999999999999996	0.5667919799498747	0.2857883832488647
IO	101	1	0	429	0.2693901234567901	0.40139012345679015	0.32921975308641976	0.5660000000000001	0.2851126696004799
IO	101	1	0	430	0.27483947939262465	0.3988394793926248	0.3263210412147505	0.562	0.2826023114813627
IO	101	1	0	431	0.2753549160671462	0.3986450839328538	0.326	0.5616450839328538	0.28232428163372697
IO	101	1	0	432	0.2806450216450216	0.3966450216450217	0.3227099567099567	0.558	0.27947502056499895
IO	101	1	0	433	0.28162239089184055	0.39637760910815945	0.322	0.5573776091081595	0.27886018001858925
IO	101	1	0	434	0.2864735099337748	0.39447350993377484	0.31905298013245037	0.554	0.2763079859478338
IO	101	1	0	435	0.28816270566727603	0.39383729433272396	0.318	0.552837294332724	0.2753960784034515
IO	101	1	0	436	0.29224959742351037	0.3922495974235105	0.3155008051529791	0.55	0.2732317121769242
IO	101	1	0	437	0.2944983922829582	0.3915016077170418	0.314	0.5485016077170418	0.2719319767883137
IO	101	1	0	438	0.2983506944444444	0.3903506944444445	0.3112986111111111	0.546	0.26959250538503493
IO	101	1	0	439	0.3005141700404858	0.3894858299595142	0.31	0.5444858299595142	0.26846787517317594
IO	101	1	0	440	0.30401487603305777	0.3880148760330579	0.3079702479338843	0.542	0.2667100583205358
IO	101	1	0	441	0.307195211786372	0.386804788213628	0.30599999999999994	0.539804788213628	0.26500377355803817
IO	101	1	0	442	0.3098085808580858	0.38580858085808584	0.3043828382838284	0.538	0.26360327042980597
IO	101	1	0	443	0.31416666666666665	0.38383333333333336	0.302	0.5348333333333334	0.26153967194290045
IO	101	1	0	444	0.31534990791896866	0.3833499079189687	0.3013001841620626	0.534	0.260933613649276
IO	101	1	0	445	0.3205068493150685	0.3814931506849315	0.298	0.5304931506849315	0.2580755703277627
IO	101	1	0	446	0.32125609756097556	0.38125609756097567	0.29748780487804877	0.53	0.25763199634045847
IO	101	1	0	447	0.3266650082918739	0.378665008291874	0.2946699834162521	0.526	0.25519169137121356
IO	101	1	0	448	0.32764228934817163	0.3783577106518283	0.29400000000000004	0.5253577106518283	0.25461146871262497
IO	101	1	0	449	0.33276884422110553	0.3767688442211055	0.290462311557789	0.522	0.2515477406509956
IO	101	1	0	450	0.3334677966101695	0.3765322033898305	0.29	0.5215322033898305	0.2511473670974872
IO	101	1	0	451	0.33885409252669035	0.37485409252669044	0.2862918149466192	0.518	0.24793598463932567
IO	101	1	0	452	0.33949848024316115	0.3745015197568389	0.286	0.5175015197568389	0.24768326548234942
IO	101	1	0	453	0.34422814498933907	0.37222814498933904	0.28354371002132195	0.514	0.24555605596175312
IO	101	1	0	454	0.3465210084033613	0.37147899159663866	0.28200000000000003	0.5124789915966387	0.2442191638672117
IO	101	1	0	455	0.3498428571428572	0.36984285714285714	0.2803142857142857	0.51	0.24275929247226075
IO	101	1	0	456	0.35360450160771695	0.368395498392283	0.278	0.507395498392283	0.24075506225207394
IO	101	1	0	457	0.3557306397306398	0.36773063973063974	0.27653872053872053	0.506	0.2394895571165775
IO	101	1	0	458	0.3599453125000001	0.3660546874999999	0.27399999999999997	0.5030546874999999	0.23729096063693617
IO	101	1	0	459	0.36141731066460586	0.3654173106646059	0.2731653786707882	0.502	0.23656815736329845
IO	101	1	0	460	0.3669525222551929	0.36295252225519287	0.27009495548961426	0.498	0.23390909288803316
IO	101	1	0	461	0.3671434977578476	0.36285650224215243	0.27	0.49785650224215244	0.23382685902179842
IO	101	1	0	462	0.3723826366559485	0.36038263665594855	0.2672347266881029	0.494	0.23143206208528838
IO	101	1	0	463	0.3741479820627803	0.35985201793721966	0.266	0.49285201793721967	0.23036275740666068
IO	101	1	0	464	0.37837068965517245	0.3583706896551724	0.26325862068965517	0.49	0.227988653282493
IO	101	1	0	465	0.3807346534653465	0.35726534653465347	0.262	0.4882653465346535	0.2268986557915229
IO	101	1	0	466	0.3839947826086957	0.35599478260869566	0.26001043478260866	0.486	0.22517564177077612
IO	101	1	0	467	0.38692026578073097	0.3550797342192691	0.25799999999999995	0.4840797342192691	0.22343455417638514
IO	101	1	0	468	0.3899484848484849	0.35394848484848485	0.2561030303030303	0.482	0.22179173022860013
IO	101	1	0	469	0.39483141762452106	0.3508314176245211	0.25433716475095786	0.478	0.22026244580083756
IO	101	1	0	470	0.39533933161953727	0.3506606683804627	0.254	0.4776606683804627	0.21997045256124742
IO	101	1	0	471	0.40087725631768945	0.3491227436823105	0.25	0.4741227436823105	0.21650635094610965
IO	101	1	0	472	0.4010575296108291	0.3490575296108291	0.24988494077834178	0.474	0.21640670673721396
IO	101	1	0	473	0.40682792207792207	0.3468279220779221	0.24634415584415584	0.47000000000000003	0.21334029703487173
IO	101	1	0	474	0.4074223107569721	0.34657768924302795	0.24599999999999997	0.46957768924302795	0.21304224933097188
IO	101	1	0	475	0.41224376731301937	0.3442437673130195	0.24351246537396123	0.4660000000000001	0.2108879811520289
IO	101	1	0	476	0.4147960526315789	0.3432039473684211	0.242	0.4642039473684211	0.20957814771583413
IO	101	1	0	477	0.4180651828298887	0.34206518282988874	0.23986963434022257	0.462	0.20773319693511688
IO	101	1	0	478	0.4209864864864865	0.34101351351351356	0.23800000000000002	0.46001351351351355	0.2061140461006964
IO	101	1	0	479	0.42376214833759585	0.339762148337596	0.23647570332480816	0.4580000000000001	0.2047939664570761
IO	101	1	0	480	0.42780986937590715	0.3381901306240929	0.23399999999999999	0.4551901306240929	0.20264994448555862
IO	101	1	0	481	0.4295593451568894	0.33755934515688957	0.23288130968622103	0.45400000000000007	0.20168113025485845
IO	101	1	0	482	0.4347487562189054	0.3347487562189055	0.23050248756218905	0.45	0.19962100986436232
IO	101	1	0	483	0.4356038863976084	0.33439611360239163	0.23	0.4493961136023916	0.19918584287042088
IO	101	1	0	484	0.44039557739557744	0.3323955773955774	0.2272088452088452	0.446	0.19676863191538618
IO	101	1	0	485	0.4427202797202797	0.3312797202797203	0.226	0.4442797202797203	0.19572174125528313
IO	101	1	0	486	0.44588949522510224	0.3298894952251023	0.22422100954979537	0.442	0.194181090332316
IO	101	1	0	487	0.4494262295081968	0.3285737704918033	0.222	0.4395737704918033	0.19225763964014536
IO	101	1	0	488	0.4517468175388969	0.32774681753889673	0.22050636492220646	0.43799999999999994	0.19096411371879263
IO	101	1	0	489	0.45591447368421056	0.32608552631578946	0.21799999999999997	0.43508552631578945	0.1887935380250076
IO	101	1	0	490	0.45742362002567394	0.325423620025674	0.2171527599486521	0.43400000000000005	0.1880598066174367
IO	101	1	0	491	0.4629675675675675	0.32296756756756756	0.2140648648648649	0.43	0.1853856110306559
IO	101	1	0	492	0.4630792079207921	0.3229207920792079	0.21400000000000002	0.4299207920792079	0.18532943640986987
IO	101	1	0	493	0.46859036144578314	0.3205903614457831	0.21081927710843373	0.426	0.18257484958337478
IO	101	1	0	494	0.47014821763602255	0.3198517823639775	0.21	0.42485178236397747	0.1818653347947321
IO	101	1	0	495	0.474005291005291	0.318005291005291	0.20798941798941797	0.422	0.18012411969717607
IO	101	1	0	496	0.4773426791277259	0.31665732087227416	0.206	0.41965732087227414	0.17840123317959433
IO	101	1	0	497	0.4796683417085427	0.31566834170854274	0.20466331658291453	0.418	0.17724363138358096
IO	101	1	0	498	0.48479928315412185	0.31320071684587814	0.202	0.41420071684587817	0.17493713156445662
IO	101	1	0	499	0.4850695652173912	0.3130695652173913	0.2018608695652174	0.41400000000000003	0.1748166410734953
IO	101	1	0	500	0.49062378976486853	0.31062378976486865	0.1987524204702628	0.41000000000000003	0.17212464519089385
IO	101	1	0	501	0.4920074074074074	0.3099925925925926	0.198	0.40899259259259263	0.17147302994931884
IO	101	1	0	502	0.4961935007385524	0.30819350073855245	0.19561299852289513	0.406	0.16940582603127505
IO	101	1	0	503	0.4987115987460815	0.30728840125391854	0.19399999999999998	0.4042884012539185	0.16800892833418107
IO	101	1	0	504	0.5018639053254438	0.30586390532544383	0.1922721893491124	0.402	0.1665126004175831
IO	101	1	0	505	0.50675	0.30325	0.19	0.39825000000000005	0.16454482671904333
IO	101	1	0	506	0.5070869565217391	0.3030869565217392	0.18982608695652176	0.3980000000000001	0.1643942136053417
IO	101	1	0	507	0.5127478632478631	0.30074786324786323	0.18650427350427354	0.394	0.16151743876906186
IO	101	1	0	508	0.5136243386243386	0.3003756613756614	0.186	0.3933756613756614	0.1610807251039056
IO	101	1	0	509	0.5184385569334836	0.29843855693348365	0.1831228861330327	0.39	0.1585890714055314
IO	101	1	0	510	0.5203002610966057	0.2976997389033943	0.182	0.38869973890339427	0.15761662348876782
IO	101	1	0	511	0.5240759625390218	0.29607596253902185	0.17984807492195629	0.386	0.15575300170414116
IO	101	1	0	512	0.5278235294117648	0.2941764705882353	0.17799999999999996	0.3831764705882353	0.15415252187363004
IO	101	1	0	513	0.5294097452934663	0.2934097452934662	0.17718050941306757	0.382	0.15344282220718436
IO	101	1	0	514	0.5348451242829828	0.2908451242829828	0.17430975143403443	0.378	0.1509566728692248
IO	101	1	0	515	0.5354462809917355	0.29055371900826443	0.17400000000000002	0.37755371900826445	0.15068842025849233
IO	101	1	0	516	0.5402964824120603	0.2882964824120603	0.1714070351758794	0.374	0.14844284684968442
IO	101	1	0	517	0.542844532279315	0.2871554677206851	0.16999999999999998	0.3721554677206851	0.14722431864335456
IO	101	1	0	518	0.545808300395257	0.28580830039525695	0.16838339920948614	0.37	0.14582430129099155
IO	101	1	0	519	0.5504261363636362	0.2835738636363637	0.16599999999999998	0.3665738636363637	0.14376021702821679
IO	101	1	0	520	0.5512285067873303	0.2832285067873303	0.16554298642533935	0.366	0.14336443166268634
IO	101	1	0	521	0.5566598130841122	0.28065981308411214	0.16268037383177572	0.362	0.140885336435467
IO	101	1	0	522	0.5579442282749675	0.28005577172503243	0.16200000000000003	0.36105577172503245	0.14029611541307907
IO	101	1	0	523	0.5623016574585635	0.2783016574585635	0.15939668508287294	0.358	0.13804157856079605
IO	101	1	0	524	0.5650224	0.2769776	0.158	0.3559776	0.1368320137979413
IO	101	1	0	525	0.5676364572605562	0.27563645726055613	0.15672708547888772	0.354	0.13572963748581196
IO	101	1	0	526	0.5724980184940556	0.2735019815059445	0.15399999999999997	0.35050198150594447	0.13336791218280353
IO	101	1	0	527	0.5732317073170732	0.27323170731707314	0.15353658536585366	0.35	0.13296658333714734
IO	101	1	0	528	0.5785985598559855	0.2705985598559857	0.15080288028802877	0.3460000000000001	0.13059912529329648
IO	101	1	0	529	0.5801220125786163	0.26987798742138364	0.15	0.34487798742138365	0.12990381056766578
IO	101	1	0	530	0.5840269299820466	0.2680269299820467	0.14794614003590664	0.342	0.12812511566294515
IO	101	1	0	531	0.5877582697201017	0.2662417302798982	0.14600000000000002	0.33924173027989823	0.12643970895252804
IO	101	1	0	532	0.5895310119695321	0.2655310119695321	0.1449379760609358	0.338	0.12551996924187123
IO	101	1	0	533	0.5946606236403191	0.2626606236403191	0.14267875271936184	0.334	0.12356342443524541
IO	101	1	0	534	0.5958706976744185	0.26212930232558146	0.142	0.33312930232558147	0.12297560733739027
IO	101	1	0	535	0.6005112309074574	0.2605112309074573	0.13897753818508535	0.33	0.12035807862370577
IO	101	1	0	536	0.6028013245033111	0.2591986754966888	0.138	0.3281986754966888	0.11951150572225253
IO	101	1	0	537	0.6057848699763593	0.25778486997635935	0.13643026004728134	0.326	0.11815207104586278
IO	101	1	0	538	0.6103927392739273	0.2556072607260726	0.134	0.3226072607260726	0.11604740410711478
IO	101	1	0	539	0.6112098061573545	0.2552098061573546	0.13358038768529076	0.322	0.11568400918283579
IO	101	1	0	540	0.6166111951588501	0.2526111951588503	0.13077760968229954	0.31800000000000006	0.11325673223107717
IO	101	1	0	541	0.6184623044096728	0.2515376955903272	0.13	0.3165376955903272	0.11258330249197701
IO	101	1	0	542	0.6219065040650407	0.24990650406504067	0.1281869918699187	0.314	0.11101319139405888
IO	101	1	0	543	0.6257767741935484	0.24822322580645162	0.126	0.3112232258064516	0.10911920087683927
IO	101	1	0	544	0.6275174672489082	0.2475174672489083	0.1249650655021834	0.31	0.1082229213104772
IO	101	1	0	545	0.6328545751633987	0.2448545751633987	0.12229084967320261	0.306	0.10590698246737737
IO	101	1	0	546	0.6334797843665768	0.24452021563342313	0.12199999999999998	0.30552021563342313	0.1056550992617015
IO	101	1	0	547	0.6380974789915966	0.24209747899159662	0.11980504201680672	0.302	0.10375420988801667
IO	101	1	0	548	0.6419546079779918	0.24004539202200825	0.118	0.29904539202200825	0.10219099764656375
IO	101	1	0	549	0.6434352806414663	0.23943528064146619	0.11712943871706759	0.298	0.10143706945999312
IO	101	1	0	550	0.6488139880952382	0.23681398809523807	0.11437202380952381	0.294	0.09904907810128628
IO	101	1	0	551	0.6495133470225872	0.23648665297741273	0.114	0.2934866529774127	0.09872689603142601
IO	101	1	0	552	0.6543605769230769	0.23436057692307696	0.11127884615384613	0.29000000000000004	0.09637030767305102
IO	101	1	0	553	0.657392803598201	0.2326071964017991	0.10999999999999999	0.2876071964017991	0.09526279441628824
IO	101	1	0	554	0.6596042841037203	0.23160428410372044	0.10879143179255919	0.28600000000000003	0.09421614364643828
IO	101	1	0	555	0.664899854862119	0.22889985486211903	0.10620029027576199	0.28200000000000003	0.09197214926809136
IO	101	1	0	556	0.6653115124153498	0.22868848758465016	0.106	0.28168848758465015	0.0917986928011505
IO	101	1	0	557	0.6704049871023215	0.2264049871023216	0.10319002579535684	0.278	0.08936518375595054
IO	101	1	0	558	0.6729063360881543	0.22509366391184576	0.102	0.27609366391184575	0.08833459118601274
IO	101	1	0	559	0.6758745684695052	0.2238745684695052	0.10025086306098964	0.274	0.08681979416213201
IO	101	1	0	560	0.6809447272727273	0.2209447272727273	0.09811054545454545	0.27	0.08496622474278424
IO	101	1	0	561	0.6812187050359713	0.22078129496402876	0.09799999999999999	0.26978129496402875	0.08487048957087498
IO	101	1	0	562	0.6864190064794816	0.21841900647948165	0.09516198704103672	0.266	0.08241269825214334
IO	101	1	0	563	0.6890074626865672	0.21699253731343285	0.09400000000000001	0.26399253731343286	0.08140638795573724
IO	101	1	0	564	0.6917167785234899	0.21571677852348994	0.09256644295302015	0.262	0.08016489113527847
IO	101	1	0	565	0.6965872420262664	0.2134127579737336	0.09	0.2584127579737336	0.07794228634059946
IO	101	1	0	566	0.6971692307692308	0.21316923076923078	0.08966153846153846	0.258	0.07764917005008781
IO	101	1	0	567	0.7024677565849228	0.2104677565849228	0.0870644868301544	0.254	0.0754000573623694
IO	101	1	0	568	0.7048722044728435	0.20912779552715657	0.08600000000000001	0.2521277955271566	0.07447818472546172
IO	101	1	0	569	0.708055467511886	0.2080554675118859	0.08388906497622821	0.25	0.07265006136913704
IO	101	1	0	570	0.7129322834645669	0.20493228346456693	0.08213543307086615	0.246	0.07113137159020659
IO	101	1	0	571	0.7132205128205128	0.20477948717948719	0.082	0.2457794871794872	0.07101408311032396
IO	101	1	0	572	0.718671201814059	0.20267120181405895	0.07865759637188208	0.242	0.06811947665867257
IO	101	1	0	573	0.7201026615969582	0.20189733840304183	0.078	0.24089733840304184	0.0675499814951862
IO	101	1	0	574	0.7243879781420764	0.20038797814207648	0.075224043715847	0.238	0.06514593283331466
IO	101	1	0	575	0.7283599999999999	0.19764	0.07400000000000001	0.23464000000000002	0.06408587988004846
IO	101	1	0	576	0.7299411764705882	0.19794117647058823	0.07211764705882354	0.234	0.062455714414101283
IO	101	1	0	577	0.7349706744868035	0.19497067448680352	0.07005865102639297	0.23	0.060672571543725046
IO	101	1	0	578	0.7351066666666666	0.19489333333333334	0.07	0.22989333333333334	0.060621778264910706
IO	101	1	0	579	0.7350724637681159	0.195072463768116	0.06985507246376813	0.23000000000000004	0.060496267336826004
IO	101	1	0	580	0.7311632653061224	0.19916326530612247	0.06967346938775511	0.234	0.06033899445959334
IO	101	1	0	581	0.7293255813953488	0.20067441860465116	0.07	0.23567441860465116	0.060621778264910706
IO	101	1	0	582	0.7265412844036697	0.2025412844036697	0.07091743119266056	0.238	0.061416296983979005
IO	101	1	0	583	0.7215454545454546	0.20554545454545453	0.07290909090909091	0.242	0.0631411248941018
IO	101	1	0	584	0.7172105263157895	0.20878947368421052	0.07400000000000001	0.24578947368421053	0.06408587988004846
IO	101	1	0	585	0.7169664804469273	0.20896648044692737	0.07406703910614526	0.246	0.06414393744901725
IO	101	1	0	586	0.712696113074205	0.21269611307420494	0.0746077738515901	0.25	0.0646122274752814
IO	101	1	0	587	0.7080431034482758	0.21604310344827587	0.07591379310344827	0.254	0.06574327332522212
IO	101	1	0	588	0.7069444444444444	0.2190555555555556	0.07400000000000001	0.2560555555555556	0.06408587988004846
IO	101	1	0	589	0.7096324786324787	0.21763247863247864	0.07273504273504273	0.254	0.06299039475389379
IO	101	1	0	590	0.7144408602150538	0.21555913978494626	0.07	0.25055913978494626	0.060621778264910706
IO	101	1	0	591	0.7150680628272251	0.21506806282722513	0.06986387434554975	0.25	0.06050388999005
IO	101	1	0	592	0.7199244444444444	0.21192444444444444	0.06815111111111112	0.246	0.059020593518358144
IO	101	1	0	593	0.7236376021798365	0.21036239782016347	0.066	0.24336239782016347	0.05715767664977295
IO	101	1	0	594	0.7252047502047502	0.2092047502047502	0.06559049959049959	0.242	0.05680303889228547
IO	101	1	0	595	0.7302169811320756	0.20621698113207546	0.06356603773584905	0.238	0.05504980349716554
IO	101	1	0	596	0.7331511879049677	0.2048488120950324	0.062	0.2358488120950324	0.05369357503463519
IO	101	1	0	597	0.7352929500342231	0.20329295003422315	0.06141409993155373	0.234	0.05318617069128168
IO	101	1	0	598	0.7403851276359601	0.2003851276359601	0.059229744728079896	0.23000000000000004	0.05129446359418462
IO	101	1	0	599	0.7429715302491102	0.1990284697508897	0.057999999999999996	0.2280284697508897	0.050229473419497433
IO	101	1	0	600	0.745339892665474	0.19733989266547408	0.05732021466905187	0.226	0.04964076205377635
IO	101	1	0	601	0.7502753623188406	0.19427536231884057	0.055449275362318834	0.222	0.04802048108520669
IO	101	1	0	602	0.7528891687657431	0.19311083123425693	0.054	0.22011083123425693	0.04676537180435968
IO	101	1	0	603	0.7554308483290489	0.19143084832904883	0.05313830334190232	0.218	0.046019120608090935
IO	101	1	0	604	0.7602213967310549	0.18822139673105495	0.051557206537890046	0.21399999999999997	0.04464985060997392
IO	101	1	0	605	0.7632274176408076	0.1867725823591924	0.05	0.21177258235919239	0.04330127018922193
IO	101	1	0	606	0.7653677248677249	0.1853677248677249	0.04926455026455027	0.21000000000000005	0.04266435203511592
IO	101	1	0	607	0.7700573476702508	0.18205734767025092	0.04788530465949821	0.20600000000000002	0.0414698903030828
IO	101	1	0	608	0.7738980716253443	0.18010192837465566	0.046	0.20310192837465565	0.039837168574084175
IO	101	1	0	609	0.7752373417721519	0.17923734177215192	0.0455253164556962	0.202	0.03942608056595865
IO	101	1	0	610	0.7799434977578475	0.17594349775784754	0.04411300448430493	0.198	0.038202982520664924
IO	101	1	0	611	0.7847307996832937	0.17326920031670626	0.041999999999999996	0.19426920031670625	0.03637306695894642
IO	101	1	0	612	0.78506463878327	0.17306463878326997	0.04187072243346007	0.194	0.03626110930218341
IO	101	1	0	613	0.7898003042982122	0.16980030429821225	0.040399391403575506	0.19	0.034986899252927056
IO	101	1	0	614	0.7946253902185223	0.16662539021852238	0.03874921956295525	0.186	0.03355780851834019
IO	101	1	0	615	0.7962676056338027	0.1657323943661972	0.038	0.18473239436619718	0.03290896534380867
IO	101	1	0	616	0.7995388888888889	0.16353888888888887	0.036922222222222224	0.182	0.03197558240861877
IO	101	1	0	617	0.804266402465874	0.16026640246587406	0.03546719506825187	0.178	0.030715491930084275
IO	101	1	0	618	0.8075690053970701	0.15843099460292984	0.033999999999999996	0.17543099460292982	0.02944486372867091
IO	101	1	0	619	0.8093016905071522	0.15730169050715215	0.0333966189856957	0.174	0.02892232044212217
IO	101	1	0	620	0.8139386257505002	0.15393862575050038	0.032122748498999334	0.17000000000000004	0.027819116239511867
IO	101	1	0	621	0.8188693266832917	0.15086932668329178	0.03026134663341646	0.166	0.026207094937265352
IO	101	1	0	622	0.8194109803921569	0.15058901960784313	0.030000000000000002	0.16558901960784314	0.02598076211353316
IO	101	1	0	623	0.8236468758835171	0.1476468758835171	0.02870624823296579	0.162	0.024860340217090524
IO	101	1	0	624	0.8283197581928095	0.14431975819280943	0.027360483614381165	0.158	0.023694873869881963
IO	101	1	0	625	0.8317357645553423	0.1422642354446577	0.026	0.1552642354446577	0.022516660498395402
IO	101	1	0	626	0.8332869590473424	0.14128695904734245	0.02542608190531513	0.15400000000000003	0.022019632848706745
IO	101	1	0	627	0.8379039092055486	0.13790390920554854	0.0241921815889029	0.15	0.020951043828956094
IO	101	1	0	628	0.8425351976856316	0.13453519768563166	0.022929604628736742	0.14600000000000002	0.01985762010721927
IO	101	1	0	629	0.8447224538415723	0.13327754615842763	0.022000000000000002	0.14427754615842764	0.01905255888325765
IO	101	1	0	630	0.8474929105439546	0.13149291054395465	0.021014178912090748	0.14200000000000002	0.018198812777541824
IO	101	1	0	631	0.8520245999522331	0.12802459995223311	0.019950800095533794	0.138	0.01727789970855727
IO	101	1	0	632	0.8566823253082795	0.12468232530827951	0.018635349383440986	0.134	0.01613868597445857
IO	101	1	0	633	0.8582596041909196	0.12374039580908035	0.018	0.13274039580908034	0.015588457268119894
IO	101	1	0	634	0.8615628885700622	0.12156288857006217	0.016874222859875658	0.13	0.01461350566577242
IO	101	1	0	635	0.8660610079575597	0.11806100795755968	0.015877984084880635	0.126	0.013750737578391643
IO	101	1	0	636	0.870632603991344	0.11463260399134408	0.014734792017311853	0.122	0.01276070420647222
IO	101	1	0	637	0.8728158051099227	0.11318419489007724	0.014	0.12018419489007724	0.01212435565298214
IO	101	1	0	638	0.87544884004884	0.11144884004884004	0.013102319902319904	0.118	0.01134694188391948
IO	101	1	0	639	0.8799367440015864	0.10793674400158636	0.012126511996827285	0.114	0.010501867448549189
IO	101	1	0	640	0.8844090646094503	0.10440906460945033	0.011181870781099326	0.11	0.00968378415826696
IO	101	1	0	641	0.888536064627813	0.10146393537218698	0.01	0.10646393537218699	0.008660254037844387
IO	101	1	0	642	0.8891163194444445	0.10111631944444445	0.009767361111111112	0.10600000000000001	0.008458782850158424
IO	101	1	0	643	0.8937240537240537	0.09772405372405372	0.008551892551892553	0.10200000000000001	0.00740615620037388
IO	101	1	0	644	0.8981035543403965	0.09410355434039645	0.007792891319207109	0.098	0.006748841851364583
IO	101	1	0	645	0.9025549612948628	0.09055496129486278	0.006890077410274455	0.094	0.005966982071338974
IO	101	1	0	646	0.9069467272351848	0.0869467272351848	0.006106545529630395	0.09	0.005288423558026221
IO	101	1	0	647	0.9076662362814719	0.08633376371852808	0.006	0.08933376371852808	0.005196152422706632
IO	101	1	0	648	0.9115679718433788	0.08356797184337879	0.0048640563132424115	0.086	0.004212396332706007
IO	101	1	0	649	0.9160450255299397	0.08004502552993965	0.003909948940120687	0.082	0.003386115109644556
IO	101	1	0	650	0.9204043487810235	0.0764043487810235	0.0031913024379529985	0.078	0.002763748982426509
IO	101	1	0	651	0.924605631324241	0.0726056313242411	0.002788737351517818	0.07400000000000001	0.002415117390896964
IO	101	1	0	652	0.9287077670702578	0.06870776707025782	0.002584465859484392	0.07	0.0022382130895270665
IO	101	1	0	653	0.9327954486904251	0.06479544869042508	0.0024091026191498497	0.066	0.002086344068507397
IO	101	1	0	654	0.9367913938260056	0.06079139382600561	0.0024172123479887743	0.062	0.002093367299699709
IO	101	1	0	655	0.9404106704560135	0.05641067045601343	0.00317865908797313	0.057999999999999996	0.0027527995201550052
IO	101	1	0	656	0.9423646587582807	0.051635341241719306	0.006	0.05463534124171931	0.005196152422706632
IO	101	1	0	657	0.9427869394502997	0.050786939450299655	0.006426121099400703	0.054000000000000006	0.005565184119876194
IO	101	1	0	658	0.9443496029440248	0.04565039705597522	0.01	0.05065039705597522	0.008660254037844387
IO	101	1	0	659	0.9445563482626502	0.044556348262650286	0.010887303474699432	0.05	0.009428681387800297
IO	101	1	0	660	0.94573349576517	0.04026650423483003	0.014	0.04726650423483003	0.01212435565298214
IO	101	1	0	661	0.9453918680023572	0.0373918680023571	0.017216263995285797	0.046	0.014909721978176875
IO	101	1	0	662	0.9456905503634475	0.03630944963655244	0.018	0.045309449636552444	0.015588457268119894
IO	101	1	0	663	0.9464009368274465	0.03159906317255348	0.022000000000000002	0.042599063172553485	0.01905255888325765
IO	101	1	0	664	0.9460008445945945	0.03000084459459459	0.02399831081081081	0.041999999999999996	0.02078314681007689
IO	101	1	0	665	0.946720195971693	0.02727980402830702	0.026	0.04027980402830702	0.022516660498395402
IO	101	1	0	666	0.94655442670537	0.0234455732946299	0.030000000000000002	0.0384455732946299	0.02598076211353316
IO	101	1	0	667	0.9460011619800139	0.02200116198001395	0.03199767603997211	0.038000000000000006	0.027710800312680504
IO	101	1	0	668	0.9466159039759939	0.019384096024006005	0.033999999999999996	0.036384096024006	0.02944486372867091
IO	101	1	0	669	0.9463616588220328	0.015638341177967186	0.038	0.034638341177967186	0.03290896534380867
IO	101	1	0	670	0.9449683989970116	0.013031601002988356	0.041999999999999996	0.034031601002988354	0.03637306695894642
IO	101	1	0	671	0.9449027895181741	0.012902789518174137	0.04219442096365173	0.034	0.03654144045249707
IO	101	1	0	672	0.9453798070569578	0.008620192943042157	0.046	0.03162019294304216	0.039837168574084175
IO	101	1	0	-1	nan	nan	nan	nan	nan
IO	101	1	1	0	0.9067991266375546	0.043200873362445415	0.05	0.06820087336244542	0.04330127018922193
IO	101	1	1	1	0.9068829981718465	0.046882998171846435	0.046234003656307136	0.07	0.040039821685024596
IO	101	1	1	2	0.9067528957528957	0.04724710424710426	0.046	0.07024710424710426	0.039837168574084175
IO	101	1	1	3	0.9038223350253807	0.05182233502538072	0.04435532994923858	0.07400000000000001	0.038412842529281344
IO	101	1	1	4	0.9002816901408451	0.05628169014084507	0.04343661971830986	0.078	0.0376172161305804
IO	101	1	1	5	0.896255652173913	0.060255652173913044	0.04348869565217391	0.082	0.03766231521223247
IO	101	1	1	6	0.8924463840399003	0.06444638403990025	0.043107231920199496	0.086	0.03733195792972021
IO	101	1	1	7	0.8881757188498404	0.06817571884984025	0.043648562300319486	0.09	0.03780076379074441
IO	101	1	1	8	0.8838034682080925	0.07180346820809248	0.04439306358381503	0.094	0.03844552081540167
IO	101	1	1	9	0.8796842975206611	0.07568429752066116	0.04463140495867768	0.098	0.038651930500805634
IO	101	1	1	10	0.8751668099742046	0.07916680997420465	0.04566638005159071	0.10200000000000001	0.03954824522355248
IO	101	1	1	11	0.8710771789753825	0.08307717897538258	0.045845642049234865	0.10600000000000001	0.03970349066744546
IO	101	1	1	12	0.8702188552188552	0.08378114478114479	0.046	0.10678114478114478	0.039837168574084175
IO	101	1	1	13	0.8665166835187057	0.08651668351870576	0.04696663296258848	0.11	0.04067429727582121
IO	101	1	1	14	0.8619684385382059	0.08996843853820598	0.048063122923588046	0.114	0.041623885437041444
IO	101	1	1	15	0.8574938036224976	0.09349380362249761	0.04901239275500477	0.118	0.0424459772260945
IO	101	1	1	16	0.853060396893874	0.09706039689387402	0.04987920621225194	0.122	0.04319665970041277
IO	101	1	1	17	0.8525665634674922	0.09743343653250774	0.05	0.12243343653250774	0.04330127018922193
IO	101	1	1	18	0.8484158215010141	0.10041582150101419	0.051168356997971606	0.126	0.044313097030154666
IO	101	1	1	19	0.8438296703296703	0.10382967032967033	0.05234065934065934	0.13	0.045328340639838254
IO	101	1	1	20	0.8393065451532725	0.10730654515327259	0.053386909693454845	0.134	0.04623442002407759
IO	101	1	1	21	0.8370213903743315	0.10897860962566847	0.054	0.13597860962566846	0.04676537180435968
IO	101	1	1	22	0.8346268509378084	0.1106268509378085	0.054746298124383024	0.138	0.04741168493887206
IO	101	1	1	23	0.8298957189901207	0.11389571899012077	0.056208562019758504	0.14200000000000002	0.048678042619304016
IO	101	1	1	24	0.8252950819672131	0.11729508196721314	0.05740983606557376	0.14600000000000002	0.04971837645988694
IO	101	1	1	25	0.8234859813084112	0.11851401869158878	0.057999999999999996	0.14751401869158878	0.050229473419497433
IO	101	1	1	26	0.8204334398296059	0.12043343982960596	0.05913312034078807	0.15	0.05121078442016479
IO	101	1	1	27	0.8156969990319458	0.12369699903194578	0.06060600193610842	0.154	0.052486337298478764
IO	101	1	1	28	0.8110591618734593	0.12705916187345934	0.06188167625308135	0.158	0.05359110366393268
IO	101	1	1	29	0.8106479217603912	0.1273520782396088	0.062	0.1583520782396088	0.05369357503463519
IO	101	1	1	30	0.806294228949858	0.13029422894985812	0.06341154210028382	0.16200000000000003	0.05491600635199223
IO	101	1	1	31	0.8013840304182509	0.13338403041825098	0.06523193916349809	0.166	0.056492516453710374
IO	101	1	1	32	0.799239651416122	0.134760348583878	0.066	0.167760348583878	0.05715767664977295
IO	101	1	1	33	0.7964345434543454	0.13643454345434544	0.06713091309130913	0.17	0.05813707611631905
IO	101	1	1	34	0.7917709750566894	0.13977097505668934	0.06845804988662132	0.174	0.05928641029535647
IO	101	1	1	35	0.7875743073047858	0.1424256926952141	0.07	0.1774256926952141	0.060621778264910706
IO	101	1	1	36	0.7868733333333333	0.14287333333333332	0.07025333333333333	0.178	0.06084117136720276
IO	101	1	1	37	0.781814462416746	0.14581446241674595	0.0723710751665081	0.182	0.06267518959338914
IO	101	1	1	38	0.7772290748898678	0.14877092511013215	0.07400000000000001	0.18577092511013216	0.06408587988004846
IO	101	1	1	39	0.7769401611047181	0.14894016110471808	0.07411967779056386	0.186	0.06418952388694556
IO	101	1	1	40	0.7719711934156379	0.15197119341563786	0.07605761316872428	0.19	0.06586782515532508
IO	101	1	1	41	0.7672057877813505	0.15479421221864953	0.078	0.19379421221864954	0.0675499814951862
IO	101	1	1	42	0.7669284116331095	0.15492841163310964	0.07814317673378075	0.194	0.06767397618387122
IO	101	1	1	43	0.7619756480754124	0.15797564807541242	0.08004870384917516	0.198	0.06932421107340286
IO	101	1	1	44	0.7571308411214953	0.1608691588785047	0.082	0.2018691588785047	0.07101408311032396
IO	101	1	1	45	0.7569594594594595	0.16095945945945947	0.08208108108108109	0.202	0.07108430138630649
IO	101	1	1	46	0.7518865179437438	0.16388651794374395	0.08422696411251214	0.20600000000000002	0.07294269060507574
IO	101	1	1	47	0.7476763636363637	0.16632363636363637	0.08600000000000001	0.20932363636363638	0.07447818472546172
IO	101	1	1	48	0.746814	0.16681400000000002	0.08637199999999999	0.21000000000000002	0.07480034617566952
IO	101	1	1	49	0.7417382053654025	0.1697382053654024	0.08852358926919518	0.214	0.07666367714130255
IO	101	1	1	50	0.7380928961748635	0.17190710382513658	0.09	0.2169071038251366	0.07794228634059946
IO	101	1	1	51	0.7366681415929204	0.17266814159292035	0.09066371681415929	0.218	0.0785170819625803
IO	101	1	1	52	0.731517162471396	0.17551716247139587	0.09296567505720825	0.222	0.08051063627951169
IO	101	1	1	53	0.7287951219512195	0.1772048780487805	0.09400000000000001	0.2242048780487805	0.08140638795573724
IO	101	1	1	54	0.7264692307692306	0.1784692307692308	0.09506153846153848	0.22600000000000003	0.08232570723052379
IO	101	1	1	55	0.7212223692918597	0.1812223692918597	0.0975552614162806	0.23	0.08448533465933086
IO	101	1	1	56	0.7200088495575221	0.1819911504424779	0.09799999999999999	0.2309911504424779	0.08487048957087498
IO	101	1	1	57	0.716050279329609	0.18405027932960896	0.09989944134078212	0.234	0.08651545402499067
IO	101	1	1	58	0.7111567291311754	0.18684327086882455	0.10199999999999998	0.23784327086882454	0.08833459118601272
IO	101	1	1	59	0.7109557692307692	0.18695576923076923	0.10208846153846153	0.238	0.08841120112557828
IO	101	1	1	60	0.7056843300529902	0.18968433005299015	0.10463133989401968	0.242	0.09061339838022524
IO	101	1	1	61	0.7023254437869823	0.19167455621301774	0.106	0.24467455621301773	0.0917986928011505
IO	101	1	1	62	0.7005942028985507	0.19259420289855073	0.10681159420289857	0.246	0.09250155399842483
IO	101	1	1	63	0.6953875759621877	0.1953875759621877	0.10922484807562458	0.25	0.09459149315798673
IO	101	1	1	64	0.6937115600448934	0.19628843995510664	0.10999999999999999	0.25128843995510664	0.09526279441628824
IO	101	1	1	65	0.6900764525993884	0.1980764525993884	0.11184709480122323	0.254	0.09686242543734573
IO	101	1	1	66	0.6857025761124121	0.20029742388758787	0.114	0.25729742388758786	0.09872689603142601
IO	101	1	1	67	0.6847214484679666	0.20072144846796658	0.11455710306406686	0.258	0.09920936143743404
IO	101	1	1	68	0.6795383153894871	0.20353831538948702	0.11692336922102597	0.262	0.10125860804147602
IO	101	1	1	69	0.6769833926453143	0.2050166073546857	0.118	0.2640166073546857	0.10219099764656375
IO	101	1	1	70	0.6742529043789097	0.20625290437890975	0.11949419124218053	0.266	0.10348500522040431
IO	101	1	1	71	0.6690383663366336	0.2090383663366337	0.12192326732673266	0.27	0.1055886468173517
IO	101	1	1	72	0.6688589306029579	0.20914106939704213	0.12199999999999998	0.27014106939704213	0.1056550992617015
IO	101	1	1	73	0.663736214605067	0.21173621460506709	0.12452757078986586	0.274	0.10784403977558885
IO	101	1	1	74	0.6605238095238095	0.21347619047619049	0.126	0.2764761904761905	0.10911920087683927
IO	101	1	1	75	0.6584643171806167	0.21446431718061676	0.12707136563876653	0.278	0.11004703073675282
IO	101	1	1	76	0.653207607994842	0.21720760799484207	0.12958478401031592	0.28200000000000003	0.11222371489685311
IO	101	1	1	77	0.6523947368421052	0.21760526315789475	0.13	0.28260526315789475	0.11258330249197701
IO	101	1	1	78	0.6477191489361701	0.21971914893617023	0.13256170212765958	0.28600000000000003	0.11480180161145886
IO	101	1	1	79	0.6445268292682926	0.22147317073170736	0.134	0.28847317073170736	0.11604740410711478
IO	101	1	1	80	0.6424681393372982	0.22246813933729825	0.13506372132540356	0.29000000000000004	0.11696861379746151
IO	101	1	1	81	0.6371500353857042	0.22515003538570416	0.13769992922859164	0.294	0.1192516368112797
IO	101	1	1	82	0.6364854368932039	0.22551456310679613	0.138	0.29451456310679613	0.11951150572225253
IO	101	1	1	83	0.6319038167938931	0.22790381679389313	0.14019236641221372	0.298	0.12141015072963336
IO	101	1	1	84	0.6284619506966774	0.2295380493033226	0.142	0.3005380493033226	0.12297560733739027
IO	101	1	1	85	0.6264302422723477	0.23043024227234749	0.14313951545530493	0.30199999999999994	0.12396245666968933
IO	101	1	1	86	0.6212331060136391	0.23323310601363917	0.14553378797272165	0.306	0.12603595749335514
IO	101	1	1	87	0.6203030583873957	0.23369694161260424	0.14600000000000002	0.30669694161260425	0.12643970895252804
IO	101	1	1	88	0.6157307692307692	0.23573076923076924	0.1485384615384615	0.31	0.12863808113136543
IO	101	1	1	89	0.6126891891891891	0.2373108108108108	0.15	0.3123108108108108	0.12990381056766578
IO	101	1	1	90	0.6104356659142212	0.23843566591422122	0.15112866817155754	0.314	0.13088126587667756
IO	101	1	1	91	0.6051188118811881	0.24111881188118814	0.15376237623762373	0.318	0.13316212396804286
IO	101	1	1	92	0.6046606060606061	0.241339393939394	0.15399999999999997	0.318339393939394	0.13336791218280353
IO	101	1	1	93	0.5997284210526316	0.2437284210526316	0.15654315789473683	0.322	0.13557035152548058
IO	101	1	1	94	0.5970543580131208	0.24494564198687913	0.158	0.32394564198687914	0.1368320137979413
IO	101	1	1	95	0.5941287758346582	0.24612877583465814	0.15974244833068363	0.32599999999999996	0.1383410183170951
IO	101	1	1	96	0.5890445682451254	0.2489554317548746	0.16200000000000003	0.32995543175487463	0.14029611541307907
IO	101	1	1	97	0.5889841584158415	0.2489841584158416	0.16203168316831684	0.33	0.14032355384171383
IO	101	1	1	98	0.5835382395382396	0.25153823953823956	0.1649235209235209	0.334	0.1428279588013435
IO	101	1	1	99	0.5815401174168298	0.2524598825831703	0.16599999999999998	0.3354598825831703	0.14376021702821679
IO	101	1	1	100	0.5780203773584905	0.2540203773584906	0.16795924528301884	0.338	0.14545697321555595
IO	101	1	1	101	0.5741536842105264	0.2558463157894737	0.16999999999999998	0.3408463157894737	0.14722431864335456
IO	101	1	1	102	0.5725623003194888	0.25656230031948885	0.17087539936102236	0.342	0.1479824367284566
IO	101	1	1	103	0.5671500789889415	0.2591500789889416	0.17369984202211688	0.34600000000000003	0.15042847582449698
IO	101	1	1	104	0.566573033707865	0.25942696629213485	0.17400000000000002	0.3464269662921349	0.15068842025849233
IO	101	1	1	105	0.5617370929308976	0.26173709293089753	0.17652581413820492	0.35	0.15287583946741568
IO	101	1	1	106	0.5588788571428572	0.26312114285714283	0.17799999999999996	0.3521211428571428	0.15415252187363004
IO	101	1	1	107	0.5563317073170732	0.2643317073170732	0.17933658536585365	0.354	0.15531003875478586
IO	101	1	1	108	0.5510953516090584	0.26690464839094163	0.182	0.3579046483909416	0.15761662348876782
IO	101	1	1	109	0.5509620853080569	0.2669620853080569	0.18207582938388625	0.358	0.15768229366156664
IO	101	1	1	110	0.5455077989601387	0.26950779896013866	0.1849844020797227	0.362	0.1602011915049148
IO	101	1	1	111	0.5437006651884702	0.2702993348115299	0.186	0.36329933481152993	0.1610807251039056
IO	101	1	1	112	0.5399095792300806	0.2719095792300806	0.18818084153983886	0.366	0.1629693892790344
IO	101	1	1	113	0.5367346711259755	0.27326532887402455	0.18999999999999997	0.3682653288740245	0.1645448267190433
IO	101	1	1	114	0.5343384353741497	0.27433843537414965	0.19132312925170067	0.37	0.1656906902635064
IO	101	1	1	115	0.5292877358490566	0.2767122641509434	0.19399999999999998	0.3737122641509434	0.16800892833418107
IO	101	1	1	116	0.5288845789971618	0.2768845789971618	0.19423084200567642	0.374	0.1682088433753574
IO	101	1	1	117	0.5236445837063562	0.2796445837063563	0.1967108325872874	0.378	0.17035657822017866
IO	101	1	1	118	0.5213636363636363	0.2806363636363637	0.198	0.37963636363636366	0.17147302994931884
IO	101	1	1	119	0.5180664272890484	0.28206642728904846	0.19986714542190306	0.382	0.1730900253172467
IO	101	1	1	120	0.5138529801324503	0.28414701986754964	0.202	0.3851470198675496	0.17493713156445662
IO	101	1	1	121	0.5126592592592593	0.2846592592592593	0.2026814814814815	0.386	0.17552731183962822
IO	101	1	1	122	0.50711911623439	0.28711911623439	0.20576176753121994	0.39	0.17819491780962454
IO	101	1	1	123	0.5067310195227765	0.28726898047722343	0.206	0.3902689804772234	0.17840123317959433
IO	101	1	1	124	0.5016129032258064	0.28961290322580646	0.20877419354838708	0.394	0.18080375526751247
IO	101	1	1	125	0.4993035714285714	0.29069642857142863	0.21	0.3956964285714286	0.1818653347947321
IO	101	1	1	126	0.4960752688172042	0.2920752688172043	0.2118494623655914	0.398	0.18346701618667752
IO	101	1	1	127	0.49220605355064023	0.29379394644935974	0.21400000000000002	0.4007939464493598	0.18532943640986987
IO	101	1	1	128	0.49049512670565304	0.29449512670565303	0.21500974658869393	0.402	0.1862039026070635
IO	101	1	1	129	0.4855175936435868	0.2964824063564132	0.21799999999999997	0.4054824063564132	0.1887935380250076
IO	101	1	1	130	0.48477668952007835	0.2967766895200784	0.21844662095984327	0.406	0.18918032312209448
IO	101	1	1	131	0.47959345300950373	0.29959345300950374	0.22081309398099258	0.41000000000000003	0.1912297488757803
IO	101	1	1	132	0.47750332889480696	0.3004966711051931	0.222	0.4114966711051931	0.19225763964014536
IO	101	1	1	133	0.47400423728813557	0.30200423728813564	0.22399152542372883	0.41400000000000003	0.1939823512493771
IO	101	1	1	134	0.47075886524822685	0.3032411347517731	0.226	0.4162411347517731	0.19572174125528313
IO	101	1	1	135	0.46829344729344724	0.3042934472934473	0.22741310541310544	0.41800000000000004	0.19694552644125773
IO	101	1	1	136	0.4636861313868613	0.3063138686131387	0.22999999999999995	0.4213138686131387	0.19918584287042085
IO	101	1	1	137	0.46268736141906874	0.3066873614190687	0.2306252771618625	0.422	0.19972734877700005
IO	101	1	1	138	0.45730508474576276	0.3093050847457627	0.23338983050847456	0.426	0.20212152220528337
IO	101	1	1	139	0.45622746781115886	0.30977253218884115	0.23399999999999999	0.42677253218884115	0.20264994448555862
IO	101	1	1	140	0.45166508875739647	0.3116650887573964	0.23666982248520713	0.43	0.2049620785813429
IO	101	1	1	141	0.44935912408759127	0.31264087591240874	0.23800000000000002	0.43164087591240874	0.2061140461006964
IO	101	1	1	142	0.4461226927252986	0.3141226927252986	0.23975461454940283	0.434	0.20763358687432903
IO	101	1	1	143	0.44199854862119015	0.31600145137880986	0.242	0.43700145137880986	0.20957814771583413
IO	101	1	1	144	0.44060909090909095	0.3166090909090909	0.24278181818181818	0.438	0.21025522212242925
IO	101	1	1	145	0.43520883534136545	0.31879116465863455	0.24599999999999997	0.44179116465863455	0.21304224933097188
IO	101	1	1	146	0.43491390728476825	0.3189139072847682	0.24617218543046354	0.442	0.21319136628791488
IO	101	1	1	147	0.42912323943661973	0.3211232394366197	0.24975352112676058	0.446	0.21629289398038815
IO	101	1	1	148	0.42877952755905513	0.32122047244094487	0.25	0.44622047244094487	0.21650635094610965
IO	101	1	1	149	0.4238360814742968	0.32383608147429677	0.25232783705140643	0.45	0.21852231696849828
IO	101	1	1	150	0.4209717647058824	0.3250282352941176	0.254	0.4520282352941176	0.21997045256124742
IO	101	1	1	151	0.41799399759903966	0.32599399759903963	0.25601200480192077	0.454	0.22171289983224707
IO	101	1	1	152	0.41443255813953483	0.32756744186046516	0.258	0.45656744186046516	0.22343455417638516
IO	101	1	1	153	0.4124379562043796	0.3284379562043796	0.25912408759124084	0.458	0.2244080425864786
IO	101	1	1	154	0.4070925619834711	0.33090743801652894	0.262	0.46190743801652895	0.22689865579152294
IO	101	1	1	155	0.4069624161073826	0.3309624161073826	0.2620751677852349	0.462	0.22696375300308252
IO	101	1	1	156	0.40131046931407943	0.3333104693140794	0.2653790613718412	0.466	0.22982500878048406
IO	101	1	1	157	0.4000994764397905	0.33390052356020944	0.266	0.46690052356020945	0.23036275740666068
IO	101	1	1	158	0.39580161943319847	0.33580161943319836	0.2683967611336032	0.47	0.23243841343516425
IO	101	1	1	159	0.3929084507042253	0.3370915492957747	0.27	0.4720915492957747	0.23382685902179842
IO	101	1	1	160	0.39008291032148895	0.33808291032148907	0.271834179357022	0.4740000000000001	0.23541530494007648
IO	101	1	1	161	0.38678162911611785	0.3392183708838822	0.27399999999999997	0.47621837088388214	0.23729096063693617
IO	101	1	1	162	0.38438663484486874	0.34038663484486875	0.2752267303102625	0.478	0.2383533402492159
IO	101	1	1	163	0.38022341696535245	0.34177658303464753	0.278	0.48077658303464754	0.24075506225207394
IO	101	1	1	164	0.37839408284023673	0.34239408284023665	0.2792118343195266	0.482	0.24180454155796183
IO	101	1	1	165	0.3731250000000001	0.34487499999999993	0.282	0.48587499999999995	0.24421916386721168
IO	101	1	1	166	0.3729470752089137	0.3449470752089136	0.28210584958217266	0.48599999999999993	0.2443108322943532
IO	101	1	1	167	0.36736887608069163	0.34736887608069167	0.2852622478386167	0.49	0.24704435336889463
IO	101	1	1	168	0.3661860095389507	0.3478139904610493	0.286	0.4908139904610493	0.24768326548234942
IO	101	1	1	169	0.3616833114323259	0.3496833114323259	0.2886333771353482	0.494	0.24996383697930608
IO	101	1	1	170	0.35946153846153855	0.35053846153846147	0.29	0.4955384615384615	0.2511473670974872
IO	101	1	1	171	0.35572588055130167	0.3517258805513017	0.2925482388973966	0.498	0.25335420671754433
IO	101	1	1	172	0.3530042105263158	0.35299578947368415	0.29400000000000004	0.49999578947368417	0.25461146871262497
IO	101	1	1	173	0.3502408293460925	0.35424082934609247	0.295518341307815	0.502	0.255926390856808
IO	101	1	1	174	0.34631724137931036	0.35568275862068965	0.298	0.5046827586206897	0.2580755703277627
IO	101	1	1	175	0.3444879356568365	0.35648793565683645	0.29902412868632705	0.506	0.2589624917868663
IO	101	1	1	176	0.3394365971107544	0.3585634028892456	0.302	0.5095634028892456	0.26153967194290045
IO	101	1	1	177	0.33879331306990884	0.3587933130699088	0.30241337386018236	0.51	0.26189766420707883
IO	101	1	1	178	0.3332360446570973	0.36076395534290273	0.306	0.5137639553429028	0.2650037735580382
IO	101	1	1	179	0.33290053763440863	0.3609005376344086	0.3061989247311828	0.514	0.2651760474286835
IO	101	1	1	180	0.3271207133058985	0.3628792866941015	0.31	0.5178792866941015	0.26846787517317594
IO	101	1	1	181	0.3269412550066756	0.3629412550066756	0.3101174899866488	0.518	0.2685696244863041
IO	101	1	1	182	0.3215337954939341	0.36553379549393417	0.3129324090121317	0.522	0.27100741587196847
IO	101	1	1	183	0.31993609671848017	0.36606390328151983	0.314	0.5230639032815199	0.2719319767883137
IO	101	1	1	184	0.3155243055555555	0.3675243055555556	0.3169513888888889	0.526	0.27448795454253866
IO	101	1	1	185	0.3135339805825243	0.3684660194174757	0.318	0.5274660194174757	0.2753960784034515
IO	101	1	1	186	0.3099237113402062	0.3699237113402062	0.32015257731958763	0.53	0.27726026504582457
IO	101	1	1	187	0.30756410256410255	0.37043589743589744	0.322	0.5314358974358975	0.27886018001858925
IO	101	1	1	188	0.30367768595041317	0.3716776859504133	0.32464462809917355	0.534	0.2811504951360357
IO	101	1	1	189	0.3012590233545647	0.37274097664543526	0.326	0.5357409766454353	0.28232428163372697
IO	101	1	1	190	0.29808591065292095	0.37408591065292096	0.3278281786941581	0.538	0.28390753082552533
IO	101	1	1	191	0.2944669338677356	0.3755330661322645	0.32999999999999996	0.5405330661322645	0.2857883832488647
IO	101	1	1	192	0.29240390879478817	0.3764039087947883	0.3311921824104235	0.542	0.2868208435022364
IO	101	1	1	193	0.2884459259259259	0.3775540740740741	0.33399999999999996	0.5445540740740741	0.28925248486400246
IO	101	1	1	194	0.2862947976878612	0.37829479768786134	0.33541040462427746	0.546	0.2904739310982418
IO	101	1	1	195	0.2814793713163065	0.3805206286836936	0.33799999999999997	0.5495206286836936	0.29271658647914023
IO	101	1	1	196	0.2808032258064516	0.38080322580645165	0.33839354838709673	0.55	0.2930574093799844
IO	101	1	1	197	0.27597018970189696	0.382029810298103	0.342	0.553029810298103	0.296180688094278
IO	101	1	1	198	0.27443174603174597	0.3824317460317461	0.3431365079365079	0.554	0.2971649328388965
IO	101	1	1	199	0.26918604651162786	0.3848139534883721	0.34600000000000003	0.5578139534883721	0.29964478970941577
IO	101	1	1	200	0.26892439862542955	0.3849243986254296	0.34615120274914085	0.558	0.2997757351312938
IO	101	1	1	201	0.2636366366366366	0.38636336336336347	0.35	0.5613633633633635	0.3031088913245535
IO	101	1	1	202	0.2626753445635528	0.3866753445635529	0.3506493108728943	0.562	0.30367121103543343
IO	101	1	1	203	0.2577776141384388	0.38822238586156116	0.354	0.5652223858615611	0.30657299293969126
IO	101	1	1	204	0.2566106194690264	0.3886106194690266	0.35477876106194695	0.5660000000000001	0.30724741980281545
IO	101	1	1	205	0.2512602739726027	0.39073972602739737	0.35799999999999993	0.5697397260273973	0.310037094554829
IO	101	1	1	206	0.25087074829931955	0.3908707482993199	0.35825850340136056	0.5700000000000002	0.31026096506737194
IO	101	1	1	207	0.24503738317757	0.3930373831775702	0.3619252336448598	0.5740000000000001	0.313436446607067
IO	101	1	1	208	0.24492015968063863	0.39307984031936144	0.362	0.5740798403193614	0.31350119616996674
IO	101	1	1	209	0.23926229508196706	0.3947377049180329	0.366	0.5777377049180329	0.3169652977851045
IO	101	1	1	210	0.23886554621848732	0.39486554621848746	0.3662689075630252	0.5780000000000001	0.3171981785659541
IO	101	1	1	211	0.23312790697674413	0.3968720930232558	0.37	0.5818720930232558	0.3204293994002423
IO	101	1	1	212	0.23291666666666672	0.3969166666666666	0.3701666666666667	0.582	0.3205737369675397
IO	101	1	1	213	0.22706225680933845	0.39893774319066144	0.3740000000000001	0.5859377431906615	0.3238935010153801
IO	101	1	1	214	0.22697488226059653	0.3989748822605965	0.37405023547880695	0.586	0.32393700621619814
IO	101	1	1	215	0.22162734584450405	0.4003726541554959	0.378	0.5893726541554959	0.3273576026305178
IO	101	1	1	216	0.22063322884012548	0.40063322884012537	0.3787335423197492	0.59	0.32799286891417156
IO	101	1	1	217	0.21588955223880607	0.402110447761194	0.38199999999999995	0.5931104477611939	0.3308217042456555
IO	101	1	1	218	0.21452319999999997	0.4025232000000001	0.38295359999999995	0.5940000000000001	0.33164754607070435
IO	101	1	1	219	0.21035187760778867	0.4036481223922114	0.38599999999999995	0.5966481223922113	0.33428580586079326
IO	101	1	1	220	0.2082810650887575	0.4042810650887574	0.3874378698224851	0.598	0.33553103765440045
IO	101	1	1	221	0.2045467422096317	0.40545325779036834	0.38999999999999996	0.6004532577903683	0.33774990747593103
IO	101	1	1	222	0.2021777108433735	0.4061777108433735	0.391644578313253	0.602	0.3391741540737211
IO	101	1	1	223	0.19890629183400266	0.4070937081659974	0.394	0.6040937081659974	0.3412140090910688
IO	101	1	1	224	0.19589269051321928	0.4078926905132193	0.3962146189735614	0.606	0.34313192538187604
IO	101	1	1	225	0.19332653061224503	0.408673469387755	0.398	0.607673469387755	0.3446781107062066
IO	101	1	1	226	0.1899128065395096	0.4099128065395095	0.40017438692098095	0.61	0.3465611850174327
IO	101	1	1	227	0.18713370473537616	0.41086629526462387	0.402	0.6118662952646239	0.34814221232134435
IO	101	1	1	228	0.183695059625213	0.4116950596252129	0.4046098807495741	0.614	0.3504024353513235
IO	101	1	1	229	0.1818928086838535	0.41210719131614654	0.406	0.6151071913161466	0.3516063139364821
IO	101	1	1	230	0.17766080402010054	0.41366080402010047	0.40867839195979905	0.618	0.35392586941496
IO	101	1	1	231	0.17578099652375434	0.4142190034762457	0.41000000000000003	0.6192190034762457	0.35507041555161983
IO	101	1	1	232	0.17117629179331312	0.41517629179331306	0.4136474164133738	0.622	0.35822917082378186
IO	101	1	1	233	0.170704081632653	0.41529591836734703	0.414	0.622295918367347	0.35853451716675755
IO	101	1	1	234	0.16595238095238102	0.416047619047619	0.418	0.625047619047619	0.3619986187818953
IO	101	1	1	235	0.16410256410256402	0.4161025641025642	0.4197948717948718	0.6260000000000001	0.3635530233527905
IO	101	1	1	236	0.1619382716049383	0.4160617283950617	0.422	0.6270617283950617	0.3654627203970331
IO	101	1	1	237	0.15762992125984254	0.41637007874015747	0.42600000000000005	0.6293700787401575	0.36892682201217086
IO	101	1	1	238	0.15638080495356038	0.41638080495356034	0.4272383900928793	0.63	0.3699992992923993
IO	101	1	1	239	0.1531221052631579	0.4168778947368421	0.43	0.6318778947368421	0.3723909236273086
IO	101	1	1	240	0.14959610027855158	0.41759610027855154	0.4328077994428969	0.634	0.3748225492735891
IO	101	1	1	241	0.1484316069057105	0.4175683930942895	0.434	0.6345683930942895	0.37585502524244635
IO	101	1	1	242	0.14630693069306933	0.41569306930693073	0.43799999999999994	0.6346930693069307	0.37931912685758407
IO	101	1	1	243	0.14365507246376807	0.414344927536232	0.44199999999999995	0.635344927536232	0.38278322847272184
IO	101	1	1	244	0.13933057851239666	0.41466942148760333	0.446	0.6376694214876033	0.3862473300878596
IO	101	1	1	245	0.13857446808510632	0.4145744680851064	0.44685106382978723	0.638	0.38698437298469746
IO	101	1	1	246	0.13613953488372094	0.41386046511627905	0.45	0.638860465116279	0.3897114317029974
IO	101	1	1	247	0.13352941176470584	0.41247058823529414	0.454	0.6394705882352941	0.39317553331813515
IO	101	1	1	248	0.12939252336448598	0.41339252336448595	0.45721495327102807	0.642	0.39595976452282533
IO	101	1	1	249	0.12852985074626866	0.4134701492537314	0.45799999999999996	0.6424701492537314	0.39663963493327287
IO	101	1	1	250	0.12470748299319717	0.4132925170068028	0.462	0.6442925170068028	0.40010373654841064
IO	101	1	1	251	0.12205816135084419	0.4140581613508444	0.4638836772983114	0.6460000000000001	0.40173504894128037
IO	101	1	1	252	0.11876190476190474	0.4152380952380953	0.46599999999999997	0.6482380952380953	0.40356783816354835
IO	101	1	1	253	0.11541428571428569	0.41541428571428574	0.4691714285714286	0.65	0.4063143758726933
IO	101	1	1	254	0.11436956521739139	0.41563043478260864	0.47	0.6506304347826086	0.4070319397786861
IO	101	1	1	255	0.10955619047619047	0.41644380952380955	0.474	0.6534438095238095	0.4104960413938239
IO	101	1	1	256	0.10870799999999992	0.416708	0.474584	0.654	0.411001800229634
IO	101	1	1	257	0.10314446952595929	0.41885553047404067	0.47800000000000004	0.6578555304740407	0.41396014300896167
IO	101	1	1	258	0.10287401574803157	0.4188740157480314	0.47825196850393703	0.6579999999999999	0.4141783541343247
IO	101	1	1	259	0.09941860465116281	0.4185813953488372	0.482	0.6595813953488372	0.4174242446240994
IO	101	1	1	260	0.09532258064516136	0.41932258064516126	0.4853548387096774	0.6619999999999999	0.42032962017227943
IO	101	1	1	261	0.09441908713692954	0.41958091286307053	0.48599999999999993	0.6625809128630705	0.4208883462392371
IO	101	1	1	262	0.09080564263322877	0.41919435736677124	0.49	0.6641943573667712	0.4243524478543749
IO	101	1	1	263	0.08736852207293655	0.41863147792706346	0.494	0.6656314779270635	0.42781654946951264
IO	101	1	1	264	0.0866293436293436	0.4186293436293437	0.4947413127413127	0.666	0.4284585451356386
IO	101	1	1	265	0.08378909612625529	0.4182109038737447	0.498	0.6672109038737447	0.4312806510846504
IO	101	1	1	266	0.0828771929824561	0.4151228070175439	0.502	0.6661228070175439	0.4347447526997882
IO	101	1	1	267	0.08273831775700924	0.41473831775700937	0.5025233644859813	0.666	0.4351979996400866
IO	101	1	1	268	0.08214814814814797	0.41185185185185186	0.5060000000000001	0.6648518518518519	0.438208854314926
IO	101	1	1	269	0.0840741482965931	0.4080741482965932	0.5078517034068136	0.662	0.4398124765055007
IO	101	1	1	270	0.08677464788732392	0.40322535211267607	0.51	0.6582253521126761	0.44167295593006367
IO	101	1	1	271	0.08693176972281447	0.4029317697228145	0.510136460554371	0.658	0.44179113423676347
IO	101	1	1	272	0.09072463768115935	0.39872463768115946	0.5105507246376811	0.654	0.44214989745678557
IO	101	1	1	273	0.09480037664783425	0.3948003766478343	0.5103992467043315	0.65	0.4420187137183919
IO	101	1	1	274	0.09857491289198606	0.3905749128919861	0.5108501742160279	0.646	0.4424092283987863
IO	101	1	1	275	0.10249521988527721	0.38649521988527724	0.5110095602294455	0.642	0.44254726073541395
IO	101	1	1	276	0.10547887323943661	0.3845211267605634	0.51	0.6395211267605634	0.44167295593006367
IO	101	1	1	277	0.10734689507494632	0.38334689507494657	0.5093062098501071	0.6380000000000001	0.441072116035361
IO	101	1	1	278	0.11167672413793095	0.379676724137931	0.508646551724138	0.634	0.4405008353404589
IO	101	1	1	279	0.11526885245901641	0.3752688524590164	0.5094622950819672	0.63	0.4412072898113074
IO	101	1	1	280	0.12095804195804194	0.37295804195804194	0.5060839160839161	0.626	0.4382815277753834
IO	101	1	1	281	0.12445000000000006	0.36845	0.5071	0.622	0.4391614822590888
IO	101	1	1	282	0.1286049382716049	0.3646049382716049	0.5067901234567902	0.618	0.4388931213006322
IO	101	1	1	283	0.129988416988417	0.364011583011583	0.506	0.617011583011583	0.43820885431492596
IO	101	1	1	284	0.13377844311377263	0.36177844311377233	0.5044431137724551	0.6139999999999999	0.43686055129106993
IO	101	1	1	285	0.13737185929648243	0.3573718592964824	0.5052562814070352	0.61	0.4375647751201516
IO	101	1	1	286	0.14161290322580644	0.35638709677419356	0.502	0.6073870967741936	0.4347447526997882
IO	101	1	1	287	0.14353918495297824	0.3555391849529779	0.5009216300940439	0.6059999999999999	0.4338108569665535
IO	101	1	1	288	0.1471708737864078	0.3511708737864077	0.5016582524271845	0.602	0.43444879062004826
IO	101	1	1	289	0.152744292237443	0.3487442922374429	0.49851141552511413	0.598	0.43172354992128903
IO	101	1	1	290	0.1568721934369603	0.3448721934369603	0.4982556131260794	0.594	0.43150201854537595
IO	101	1	1	291	0.15934920634920646	0.34265079365079354	0.498	0.5916507936507935	0.4312806510846504
IO	101	1	1	292	0.16115805471124622	0.34115805471124616	0.4976838905775076	0.59	0.43100689229439637
IO	101	1	1	293	0.16695939086294426	0.33895939086294413	0.4940812182741116	0.586	0.42788688655814483
IO	101	1	1	294	0.17042152466367722	0.3344215246636771	0.49515695067264576	0.582	0.42881849814294937
IO	101	1	1	295	0.171885077186964	0.334114922813036	0.494	0.581114922813036	0.42781654946951264
IO	101	1	1	296	0.17634319526627207	0.33234319526627226	0.4913136094674556	0.5780000000000001	0.42549006702384323
IO	101	1	1	297	0.18020993227990967	0.3282099322799098	0.49158013544018053	0.5740000000000001	0.42572088528699137
IO	101	1	1	298	0.18264705882352938	0.3273529411764706	0.49	0.5723529411764706	0.4243524478543749
IO	101	1	1	299	0.18617647058823528	0.32617647058823535	0.48764705882352943	0.5700000000000001	0.42231474102194094
IO	101	1	1	300	0.18977399380804943	0.3217739938080496	0.48845201238390096	0.5660000000000001	0.4230118512540894
IO	101	1	1	301	0.19279185520361986	0.32120814479638016	0.486	0.5642081447963802	0.42088834623923715
IO	101	1	1	302	0.19605399568034548	0.32005399568034565	0.48389200863930887	0.562	0.4190627721699205
IO	101	1	1	303	0.19993840579710137	0.31593840579710153	0.4841231884057971	0.558	0.4192629797205403
IO	101	1	1	304	0.20426462395543166	0.31373537604456836	0.482	0.5547353760445684	0.4174242446240994
IO	101	1	1	305	0.20537499999999997	0.31337500000000007	0.48124999999999996	0.554	0.41677472557126105
IO	101	1	1	306	0.2096298850574712	0.30962988505747135	0.48074022988505744	0.55	0.4163332517016307
IO	101	1	1	307	0.21321973929236498	0.308780260707635	0.47800000000000004	0.547780260707635	0.41396014300896167
IO	101	1	1	308	0.21580471380471378	0.30780471380471386	0.47639057239057236	0.546	0.41256633781364527
IO	101	1	1	309	0.21988601036269417	0.3038860103626943	0.47622797927461147	0.542	0.41242552804474264
IO	101	1	1	310	0.2226380952380952	0.30336190476190483	0.474	0.5403619047619048	0.4104960413938239
IO	101	1	1	311	0.22607081174438692	0.30207081174438694	0.4718583765112262	0.538	0.40864134104720434
IO	101	1	1	312	0.23049841269841265	0.2984984126984127	0.47100317460317465	0.534	0.40790071446946674
IO	101	1	1	313	0.2327267759562841	0.2972732240437159	0.47	0.5322732240437159	0.4070319397786861
IO	101	1	1	314	0.2355606469002695	0.2955606469002696	0.46887870619946087	0.53	0.40606087086231324
IO	101	1	1	315	0.24016870415647923	0.2921687041564792	0.46766259168704155	0.526	0.4050076848006472
IO	101	1	1	316	0.2449191564147627	0.2889191564147628	0.46616168717047446	0.522	0.4037078633606453
IO	101	1	1	317	0.24519008264462816	0.28880991735537187	0.46599999999999997	0.5218099173553719	0.40356783816354835
IO	101	1	1	318	0.2508932238193019	0.2868932238193019	0.4622135523613963	0.518	0.40028867831841797
IO	101	1	1	319	0.25138376383763833	0.28661623616236165	0.462	0.5176162361623616	0.40010373654841064
IO	101	1	1	320	0.25584048027444256	0.28384048027444253	0.4603190394511149	0.514	0.3986479820103167
IO	101	1	1	321	0.25997797356828206	0.28202202643171803	0.4579999999999999	0.511022026431718	0.3966396349332728
IO	101	1	1	322	0.2615497630331753	0.28154976303317536	0.45690047393364935	0.51	0.39568741742769004
IO	101	1	1	323	0.2663204419889503	0.27832044198895023	0.4553591160220995	0.506	0.39435256231996374
IO	101	1	1	324	0.2692465753424657	0.2767534246575343	0.454	0.5037534246575343	0.39317553331813515
IO	101	1	1	325	0.27160377358490567	0.2756037735849056	0.4527924528301887	0.502	0.39212976679281053
IO	101	1	1	326	0.2768415417558886	0.27284154175588865	0.4503169164882227	0.498	0.38998588943267637
IO	101	1	1	327	0.27747588424437303	0.27252411575562696	0.45	0.497524115755627	0.3897114317029974
IO	101	1	1	328	0.28229245283018867	0.27029245283018866	0.4474150943396227	0.494	0.3874728377347244
IO	101	1	1	329	0.28575229357798165	0.26824770642201834	0.446	0.4912477064220183	0.3862473300878596
IO	101	1	1	330	0.28726204238921	0.26726204238921003	0.44547591522158	0.49	0.3857934593560111
IO	101	1	1	331	0.29208382066276806	0.26408382066276803	0.4438323586744639	0.486	0.3843700976336524
IO	101	1	1	332	0.2953918575063613	0.26260814249363873	0.44199999999999995	0.4836081424936387	0.38278322847272184
IO	101	1	1	333	0.29761960784313735	0.26161960784313726	0.44076078431372545	0.482	0.38171003620763994
IO	101	1	1	334	0.3026604477611941	0.258660447761194	0.4386791044776119	0.478	0.37990724858701974
IO	101	1	1	335	0.30495698924731185	0.2570430107526882	0.43799999999999994	0.4760430107526882	0.37931912685758407
IO	101	1	1	336	0.30759561128526647	0.2555956112852665	0.4368087774294671	0.47400000000000003	0.3782874978499412
IO	101	1	1	337	0.31149582172701945	0.25450417827298055	0.434	0.4715041782729805	0.37585502524244635
IO	101	1	1	338	0.3135192307692307	0.2535192307692308	0.4329615384615385	0.47000000000000003	0.3749556911692856
IO	101	1	1	339	0.3184920127795527	0.2504920127795527	0.4310159744408946	0.466	0.373270783302719
IO	101	1	1	340	0.32072826086956524	0.2492717391304348	0.43	0.4642717391304348	0.3723909236273086
IO	101	1	1	341	0.32390086206896557	0.24790086206896547	0.428198275862069	0.46199999999999997	0.3708305847532487
IO	101	1	1	342	0.32891586998087946	0.24491586998087952	0.426168260038241	0.458	0.3690725394797293
IO	101	1	1	343	0.3292041763341067	0.24479582366589325	0.42600000000000005	0.4577958236658933	0.36892682201217086
IO	101	1	1	344	0.3345092250922509	0.24250922509225092	0.4229815498154982	0.454	0.36631276747233443
IO	101	1	1	345	0.33667823343848574	0.24132176656151424	0.422	0.45232176656151424	0.3654627203970331
IO	101	1	1	346	0.3397510204081633	0.2397510204081632	0.4204979591836735	0.44999999999999996	0.3641619148925732
IO	101	1	1	347	0.3442210526315789	0.23777894736842106	0.418	0.44677894736842105	0.3619986187818953
IO	101	1	1	348	0.3453574879227054	0.23735748792270528	0.41728502415458935	0.44599999999999995	0.36137943153667745
IO	101	1	1	349	0.3506377952755905	0.23463779527559056	0.4147244094488189	0.442	0.3591618741521762
IO	101	1	1	350	0.3523003533568904	0.23369964664310958	0.414	0.44069964664310957	0.35853451716675755
IO	101	1	1	351	0.35588837209302315	0.23188837209302332	0.41222325581395347	0.43800000000000006	0.356995811565615
IO	101	1	1	352	0.35945128205128196	0.23054871794871795	0.41000000000000003	0.43554871794871797	0.35507041555161983
IO	101	1	1	353	0.3615402504472272	0.22954025044722717	0.40891949910554565	0.434	0.35413467432821055
IO	101	1	1	354	0.3666104868913858	0.22661048689138577	0.40677902621722845	0.43	0.352280970430816
IO	101	1	1	355	0.3678721174004193	0.2261278825995807	0.40599999999999997	0.4291278825995807	0.35160631393648206
IO	101	1	1	356	0.3722687074829932	0.22426870748299318	0.4034625850340136	0.426	0.34940884811599504
IO	101	1	1	357	0.3760388692579505	0.22196113074204948	0.402	0.4229611307420495	0.34814221232134435
IO	101	1	1	358	0.37727200000000005	0.22127199999999997	0.40145600000000004	0.422	0.3476710945016856
IO	101	1	1	359	0.3829009900990098	0.21890099009900993	0.3981980198019802	0.41800000000000004	0.3448496008851738
IO	101	1	1	360	0.38329304029304023	0.21870695970695975	0.398	0.41770695970695976	0.3446781107062066
IO	101	1	1	361	0.3880811965811965	0.2160811965811966	0.3958376068376069	0.41400000000000003	0.34280542329460434
IO	101	1	1	362	0.39168749999999986	0.21431250000000007	0.394	0.4113125000000001	0.3412140090910688
IO	101	1	1	363	0.3933832116788321	0.21338321167883215	0.39323357664233577	0.41000000000000003	0.34055026699327784
IO	101	1	1	364	0.39850891089108914	0.21149108910891093	0.38999999999999996	0.4064910891089109	0.33774990747593103
IO	101	1	1	365	0.39920064724919097	0.21120064724919094	0.38959870550161807	0.40599999999999997	0.3374023762459334
IO	101	1	1	366	0.4043624772313297	0.20836247723132972	0.3872750455373406	0.402	0.33539002768711224
IO	101	1	1	367	0.4065452538631346	0.2074547461368654	0.38599999999999995	0.4004547461368654	0.33428580586079326
IO	101	1	1	368	0.4098755905511811	0.20587559055118113	0.3842488188976378	0.398	0.3327692385395204
IO	101	1	1	369	0.41480799999999995	0.20319199999999998	0.382	0.394192	0.33082170424565555
IO	101	1	1	370	0.41507758620689655	0.20307758620689656	0.3818448275862069	0.394	0.3306873209933442
IO	101	1	1	371	0.4209381898454746	0.20106181015452546	0.378	0.39006181015452546	0.3273576026305178
IO	101	1	1	372	0.4210206489675516	0.20102064896755165	0.37795870206489673	0.39	0.32732183756959454
IO	101	1	1	373	0.42599558173784974	0.19799558173784979	0.37600883652430045	0.386	0.32563320447747424
IO	101	1	1	374	0.42920355411954764	0.19679644588045234	0.37400000000000005	0.38379644588045236	0.32389350101538006
IO	101	1	1	375	0.4318424242424242	0.19584242424242423	0.37231515151515154	0.382	0.3224343794259735
IO	101	1	1	376	0.43574326750448833	0.19425673249551167	0.37	0.3792567324955117	0.3204293994002423
IO	101	1	1	377	0.43748611111111113	0.19348611111111108	0.36902777777777784	0.378	0.3195874302576741
IO	101	1	1	378	0.44223291925465846	0.1902329192546584	0.3675341614906832	0.374	0.318293920609544
IO	101	1	1	379	0.44473637961335677	0.18926362038664324	0.366	0.37226362038664323	0.3169652977851045
IO	101	1	1	380	0.44810273972602743	0.18810273972602737	0.36379452054794525	0.37	0.3150552965521005
IO	101	1	1	381	0.4511171717171717	0.18688282828282832	0.362	0.3678828282828283	0.31350119616996674
IO	101	1	1	382	0.4537432216905901	0.1857432216905901	0.3605135566188198	0.366	0.31221389844057745
IO	101	1	1	383	0.45897482517482524	0.18297482517482516	0.35805034965034965	0.362	0.3100806986311035
IO	101	1	1	384	0.45906857142857144	0.18293142857142855	0.35800000000000004	0.36193142857142857	0.31003709455482903
IO	101	1	1	385	0.464575572519084	0.18057557251908396	0.35484885496183205	0.358	0.3073081229007663
IO	101	1	1	386	0.46615113871635605	0.1798488612836439	0.354	0.3568488612836439	0.30657299293969126
IO	101	1	1	387	0.47026238532110093	0.17826238532110092	0.3514752293577981	0.354	0.3043864774248153
IO	101	1	1	388	0.4731847826086956	0.17681521739130437	0.35000000000000003	0.3518152173913044	0.30310889132455354
IO	101	1	1	389	0.4755284810126582	0.17552848101265822	0.3489430379746835	0.35	0.302193535359794
IO	101	1	1	390	0.4801418918918919	0.17385810810810812	0.34600000000000003	0.34685810810810813	0.29964478970941577
IO	101	1	1	391	0.4813836858006042	0.17338368580060426	0.34523262839879154	0.34600000000000003	0.2989802264086265
IO	101	1	1	392	0.48660959999999986	0.17060960000000008	0.3427808	0.3420000000000001	0.2968568807295529
IO	101	1	1	393	0.48804721030042914	0.1699527896995708	0.342	0.3409527896995708	0.296180688094278
IO	101	1	1	394	0.4920299401197605	0.1680299401197605	0.33994011976047905	0.338	0.2943967794780993
IO	101	1	1	395	0.4951528239202657	0.16684717607973426	0.33799999999999997	0.33584717607973424	0.29271658647914023
IO	101	1	1	396	0.49775440976933527	0.16575440976933514	0.33649118046132964	0.33399999999999996	0.2914099104289254
IO	101	1	1	397	0.5022438162544169	0.1637561837455831	0.33399999999999996	0.3307561837455831	0.28925248486400246
IO	101	1	1	398	0.5033948339483395	0.16339483394833948	0.33321033210332096	0.32999999999999996	0.28856861240492543
IO	101	1	1	399	0.5087809076682316	0.1607809076682316	0.3304381846635368	0.326	0.28616786229903635
IO	101	1	1	400	0.5094437400950871	0.16055625990491285	0.33000000000000007	0.3255562599049129	0.2857883832488648
IO	101	1	1	401	0.51445148771022	0.15845148771021994	0.32709702457956014	0.322	0.283274332788202
IO	101	1	1	402	0.516511586452763	0.15748841354723705	0.326	0.32048841354723706	0.28232428163372697
IO	101	1	1	403	0.5202076124567474	0.15620761245674739	0.32358477508650524	0.318	0.28023263550278743
IO	101	1	1	404	0.5231203703703704	0.15487962962962956	0.322	0.31587962962962957	0.27886018001858925
IO	101	1	1	405	0.5257898832684824	0.15378988326848247	0.32042023346303505	0.314	0.277492062065529
IO	101	1	1	406	0.5298337129840547	0.15216628701594534	0.318	0.31116628701594534	0.2753960784034515
IO	101	1	1	407	0.5314259567387687	0.1514259567387687	0.31714808652246257	0.31	0.2746582996900777
IO	101	1	1	408	0.5368751660026561	0.14887516600265605	0.3142496679946879	0.306	0.2721481956142254
IO	101	1	1	409	0.5373117744610281	0.14868822553897185	0.314	0.30568822553897185	0.2719319767883137
IO	101	1	1	410	0.5423413751507842	0.14634137515078408	0.31131724969843183	0.302	0.2696086468751453
IO	101	1	1	411	0.5450681818181817	0.1449318181818182	0.31	0.2999318181818182	0.26846787517317594
IO	101	1	1	412	0.5479586466165414	0.14395864661654137	0.30808270676691724	0.298	0.2668074505268223
IO	101	1	1	413	0.5510984848484848	0.14290151515151508	0.3060000000000001	0.29590151515151514	0.2650037735580383
IO	101	1	1	414	0.5538436974789918	0.14184369747899153	0.3043126050420168	0.29399999999999993	0.263542446658207
IO	101	1	1	415	0.557497277676951	0.14050272232304906	0.30199999999999994	0.291502722323049	0.2615396719429004
IO	101	1	1	416	0.5596645264847512	0.13966452648475125	0.30067094703049757	0.29000000000000004	0.26038867830833623
IO	101	1	1	417	0.5635718701700154	0.13842812982998456	0.298	0.28742812982998456	0.2580755703277627
IO	101	1	1	418	0.5656031331592688	0.13760313315926895	0.29679373368146217	0.28600000000000003	0.2570309130521794
IO	101	1	1	419	0.5708219354838708	0.13482193548387097	0.2943561290322581	0.28200000000000003	0.2549198855015856
IO	101	1	1	420	0.571477508650519	0.13452249134948097	0.29400000000000004	0.281522491349481	0.25461146871262497
IO	101	1	1	421	0.5765081481481481	0.13250814814814815	0.29098370370370374	0.278	0.2519992794946915
IO	101	1	1	422	0.5782599620493358	0.13174003795066416	0.29	0.27674003795066415	0.2511473670974872
IO	101	1	1	423	0.5820857142857142	0.1300857142857143	0.28782857142857143	0.274	0.24926685479212668
IO	101	1	1	424	0.5853384615384616	0.12866153846153847	0.286	0.27166153846153845	0.24768326548234942
IO	101	1	1	425	0.5878554455445545	0.12785544554455447	0.2842891089108911	0.27	0.2462015903360727
IO	101	1	1	426	0.5916153846153847	0.1263846153846154	0.282	0.2673846153846154	0.24421916386721168
IO	101	1	1	427	0.5935041186161449	0.12550411861614497	0.2809917627677101	0.266	0.2433460048110073
IO	101	1	1	428	0.5983943925233645	0.12360560747663552	0.278	0.2626056074766355	0.24075506225207394
IO	101	1	1	429	0.5993417721518987	0.12334177215189873	0.27731645569620256	0.262	0.24016309552037318
IO	101	1	1	430	0.6047697841726618	0.12123021582733814	0.27399999999999997	0.2582302158273381	0.23729096063693617
IO	101	1	1	431	0.6051012658227848	0.12110126582278483	0.27379746835443036	0.258	0.2371155630868026
IO	101	1	1	432	0.6109387096774194	0.11893870967741937	0.27012258064516126	0.254	0.23393301697452037
IO	101	1	1	433	0.611135231316726	0.118864768683274	0.27	0.253864768683274	0.23382685902179842
IO	101	1	1	434	0.6164596774193549	0.11645967741935484	0.2670806451612903	0.25	0.2312986235688148
IO	101	1	1	435	0.6184230088495575	0.11557699115044245	0.266	0.24857699115044246	0.23036275740666068
IO	101	1	1	436	0.6226286353467562	0.11462863534675616	0.2627427293064877	0.246	0.22754187823907646
IO	101	1	1	437	0.6239196675900277	0.11408033240997228	0.262	0.2450803324099723	0.2268986557915229
IO	101	1	1	438	0.6284516971279374	0.11245169712793734	0.2590966057441253	0.242	0.2243842426087336
IO	101	1	1	439	0.6304141414141415	0.1115858585858586	0.25799999999999995	0.24058585858585857	0.22343455417638514
IO	101	1	1	440	0.6339746192893402	0.1099746192893401	0.2560507614213198	0.238	0.22174646404921142
IO	101	1	1	441	0.6366063618290259	0.10939363817097414	0.254	0.23639363817097414	0.21997045256124742
IO	101	1	1	442	0.6406722222222222	0.10867222222222225	0.2506555555555555	0.234	0.21707407871081277
IO	101	1	1	443	0.6418339222614841	0.10816607773851591	0.25	0.23316607773851591	0.21650635094610965
IO	101	1	1	444	0.6466654275092936	0.1066654275092937	0.24666914498141262	0.23	0.2136217458836901
IO	101	1	1	445	0.6480843373493975	0.10591566265060244	0.24599999999999997	0.22891566265060243	0.21304224933097188
IO	101	1	1	446	0.6477377049180328	0.1077377049180328	0.2445245901639344	0.23	0.21176450693194565
IO	101	1	1	447	0.6437751196172249	0.1117751196172249	0.24444976076555022	0.234	0.21169970277199504
IO	101	1	1	448	0.6393809523809524	0.11538095238095239	0.2452380952380952	0.238	0.212382420451898
IO	101	1	1	449	0.6358333333333334	0.11983333333333333	0.24433333333333332	0.242	0.21159887365799782
IO	101	1	1	450	0.6358765432098765	0.12212345679012346	0.242	0.24312345679012345	0.20957814771583413
IO	101	1	1	451	0.6374222737819026	0.12142227378190254	0.2411554524361949	0.242	0.20884674807087467
IO	101	1	1	452	0.6423915211970075	0.11960847880299251	0.23800000000000002	0.23860847880299252	0.2061140461006964
IO	101	1	1	453	0.6431829085457271	0.11918290854572712	0.23763418290854574	0.238	0.20579723920635845
IO	101	1	1	454	0.648435294117647	0.11643529411764704	0.2351294117647059	0.23399999999999999	0.20362804376512694
IO	101	1	1	455	0.6495013054830288	0.11649869451697131	0.23399999999999999	0.2334986945169713	0.20264994448555862
IO	101	1	1	456	0.6541222780569514	0.11412227805695142	0.23175544388609717	0.23	0.2007061018706991
IO	101	1	1	457	0.6567408637873754	0.11325913621262458	0.23	0.22825913621262459	0.19918584287042088
IO	101	1	1	458	0.6600225563909774	0.11202255639097744	0.22795488721804513	0.226	0.1974147232476437
IO	101	1	1	459	0.6633550724637681	0.11064492753623188	0.226	0.22364492753623189	0.19572174125528313
IO	101	1	1	460	0.6655798212005108	0.10957982120051082	0.2248403575989783	0.22199999999999998	0.19471746147669275
IO	101	1	1	461	0.6705023622047245	0.10749763779527559	0.222	0.2184976377952756	0.19225763964014536
IO	101	1	1	462	0.6711856639247944	0.10718566392479437	0.22162867215041127	0.218	0.19193606028926888
IO	101	1	1	463	0.676974358974359	0.10497435897435899	0.21805128205128202	0.214	0.18883794958417602
IO	101	1	1	464	0.6770507936507937	0.10494920634920635	0.21799999999999997	0.21394920634920633	0.1887935380250076
IO	101	1	1	465	0.6825320197044336	0.10253201970443351	0.214935960591133	0.21000000000000002	0.18614000205873216
IO	101	1	1	466	0.6839488139825218	0.10205118601747817	0.21400000000000002	0.20905118601747819	0.18532943640986987
IO	101	1	1	467	0.6879902755267422	0.0999902755267423	0.21201944894651542	0.20600000000000002	0.18361422888406018
IO	101	1	1	468	0.6913984600577479	0.0986015399422522	0.21	0.2036015399422522	0.1818653347947321
IO	101	1	1	469	0.6937203463203463	0.09772034632034633	0.20855930735930736	0.202	0.180617658368847
IO	101	1	1	470	0.6982555066079296	0.09574449339207049	0.206	0.19874449339207048	0.17840123317959433
IO	101	1	1	471	0.6992957130358706	0.0952957130358705	0.20540857392825895	0.19799999999999998	0.17788904317700616
IO	101	1	1	472	0.7049393326592517	0.09306066734074822	0.202	0.19406066734074823	0.17493713156445662
IO	101	1	1	473	0.705027397260274	0.09302739726027395	0.20194520547945205	0.19399999999999998	0.1748896781176739
IO	101	1	1	474	0.710579250720461	0.0905792507204611	0.19884149855907782	0.19	0.17220178907872824
IO	101	1	1	475	0.7119820627802691	0.09001793721973095	0.198	0.18901793721973095	0.17147302994931884
IO	101	1	1	476	0.7160442203258339	0.08804422032583398	0.19591155934833204	0.186	0.16966438729067826
IO	101	1	1	477	0.7193444338725025	0.08665556612749763	0.19399999999999998	0.18365556612749762	0.16800892833418107
IO	101	1	1	478	0.721772646536412	0.08577264653641209	0.1924547069271758	0.182	0.16667066527682323
IO	101	1	1	479	0.7261516533637401	0.08384834663626	0.18999999999999997	0.17884834663625998	0.1645448267190433
IO	101	1	1	480	0.7273583815028901	0.08335838150289017	0.18928323699421964	0.178	0.16392409174754466
IO	101	1	1	481	0.7329910647803426	0.0809910647803425	0.18601787043931498	0.174	0.16109620135832914
IO	101	1	1	482	0.7330202702702704	0.08097972972972972	0.186	0.17397972972972972	0.1610807251039056
IO	101	1	1	483	0.738868358445678	0.07886835844567804	0.18226328310864395	0.17	0.15784463334924081
IO	101	1	1	484	0.739283276450512	0.07871672354948805	0.182	0.16971672354948805	0.15761662348876782
IO	101	1	1	485	0.7445991189427312	0.07659911894273129	0.17880176211453744	0.166	0.15484686823261143
IO	101	1	1	486	0.7459446366782008	0.07605536332179932	0.178	0.16505536332179932	0.15415252187363007
IO	101	1	1	487	0.7503605546995378	0.07436055469953776	0.1752788906009245	0.162	0.15179597200755407
IO	101	1	1	488	0.7526100872938893	0.07338991270611057	0.17400000000000002	0.16038991270611058	0.15068842025849233
IO	101	1	1	489	0.7560224066390041	0.07202240663900415	0.1719551867219917	0.158	0.1489175600137414
IO	101	1	1	490	0.759256704980843	0.07074329501915708	0.16999999999999998	0.15574329501915707	0.14722431864335456
IO	101	1	1	491	0.7618242753623189	0.06982427536231885	0.1683514492753623	0.154	0.14579663183639108
IO	101	1	1	492	0.7656873706004141	0.06831262939958593	0.16599999999999998	0.15131262939958592	0.14376021702821679
IO	101	1	1	493	0.767607861936721	0.06760786193672098	0.16478427612655802	0.15	0.14270736926982883
IO	101	1	1	494	0.7721025641025641	0.06589743589743591	0.16200000000000003	0.14689743589743592	0.14029611541307907
IO	101	1	1	495	0.7735343511450382	0.06553435114503818	0.16093129770992368	0.14600000000000002	0.13937059208079036
IO	101	1	1	496	0.7783832599118942	0.06361674008810576	0.158	0.14261674008810576	0.1368320137979413
IO	101	1	1	497	0.7792857142857144	0.0632857142857143	0.15742857142857142	0.14200000000000002	0.1363371421386359
IO	101	1	1	498	0.7848414634146341	0.06115853658536588	0.15399999999999997	0.13815853658536587	0.13336791218280353
IO	101	1	1	499	0.7850654911838791	0.061065491183879106	0.1538690176322418	0.138	0.13325447812487712
IO	101	1	1	500	0.7906790419161677	0.05932095808383235	0.15	0.13432095808383235	0.12990381056766578
IO	101	1	1	501	0.7911640146878826	0.0591640146878825	0.149671970624235	0.134	0.12961972879506575
IO	101	1	1	502	0.7963296337402885	0.05767036625971145	0.14600000000000002	0.13067036625971146	0.12643970895252804
IO	101	1	1	503	0.7973994708994708	0.05739947089947091	0.1452010582010582	0.13	0.1257478050584992
IO	101	1	1	504	0.8019227053140097	0.056077294685990334	0.142	0.12707729468599033	0.12297560733739027
IO	101	1	1	505	0.8036264044943819	0.055626404494382026	0.14074719101123595	0.126	0.12189064292703113
IO	101	1	1	506	0.807469696969697	0.05453030303030301	0.138	0.12353030303030302	0.11951150572225253
IO	101	1	1	507	0.8097739463601533	0.05377394636015326	0.13645210727969348	0.122	0.11817099130413408
IO	101	1	1	508	0.8135634178905207	0.052436582109479296	0.134	0.1194365821094793	0.11604740410711478
IO	101	1	1	509	0.8157994056463596	0.05179940564635957	0.13240118870728085	0.118	0.11466279291176254
IO	101	1	1	510	0.8186763485477179	0.051323651452282154	0.13	0.11632365145228216	0.11258330249197701
IO	101	1	1	511	0.8222043010752688	0.05020430107526881	0.12759139784946236	0.11399999999999999	0.1104973918420016
IO	101	1	1	512	0.8244271938283511	0.049572806171649	0.126	0.112572806171649	0.10911920087683927
IO	101	1	1	513	0.8287598944591029	0.04875989445910291	0.12248021108179419	0.11	0.10607097425771408
IO	101	1	1	514	0.8294004400440044	0.04859955995599561	0.12199999999999998	0.1095995599559956	0.1056550992617015
IO	101	1	1	515	0.8345455680399501	0.04745443196004995	0.118	0.10645443196004994	0.10219099764656375
IO	101	1	1	516	0.8352672540381791	0.047267254038179156	0.11746549192364171	0.10600000000000001	0.10172810007390952
IO	101	1	1	517	0.8399280397022333	0.046071960297766744	0.114	0.10307196029776675	0.09872689603142601
IO	101	1	1	518	0.8415966850828729	0.045596685082872936	0.11280662983425414	0.10200000000000001	0.09769340715177165
IO	101	1	1	519	0.8452305159165752	0.04476948408342482	0.10999999999999999	0.09976948408342481	0.09526279441628824
IO	101	1	1	520	0.8484066317626527	0.04440663176265271	0.1071867364746946	0.098	0.0928264367358336
IO	101	1	1	521	0.8497010309278351	0.044298969072164955	0.106	0.09729896907216495	0.0917986928011505
IO	101	1	1	522	0.8548748651564185	0.04312513484358146	0.102	0.09412513484358145	0.08833459118601274
IO	101	1	1	523	0.8550890937019968	0.04308909370199693	0.10182181259600614	0.094	0.08818027636751966
IO	101	1	1	524	0.8594512315270936	0.042548768472906416	0.09799999999999999	0.09154876847290641	0.08487048957087498
IO	101	1	1	525	0.8620234375	0.0420234375	0.095953125	0.09	0.08309784382250371
IO	101	1	1	526	0.8645090543259558	0.04149094567404426	0.09400000000000001	0.08849094567404427	0.08140638795573724
IO	101	1	1	527	0.8685831202046036	0.04058312020460358	0.09083375959079283	0.086	0.07866434332687498
IO	101	1	1	528	0.869528791565288	0.04047120843471208	0.09	0.08547120843471208	0.07794228634059946
IO	101	1	1	529	0.8736666666666667	0.04033333333333334	0.08600000000000001	0.08333333333333334	0.07447818472546172
IO	101	1	1	530	0.876009493670886	0.040009493670886076	0.08398101265822785	0.082	0.07272969039756783
IO	101	1	1	531	0.8781050308914387	0.039894969108561336	0.082	0.08089496910856134	0.07101408311032396
IO	101	1	1	532	0.882373253493014	0.039626746506986034	0.078	0.07862674650698603	0.0675499814951862
IO	101	1	1	533	0.8834597364568082	0.039459736456808205	0.07708052708638359	0.078	0.06675369459390271
IO	101	1	1	534	0.8867359735973597	0.03926402640264026	0.07400000000000001	0.07626402640264027	0.06408587988004846
IO	101	1	1	535	0.8908721461187215	0.03912785388127855	0.06999999999999999	0.07412785388127854	0.0606217782649107
IO	101	1	1	536	0.8911245551601423	0.039124555160142356	0.06975088967971531	0.07400000000000001	0.060406042399199285
IO	101	1	1	537	0.8947236304170074	0.039276369582992646	0.066	0.07227636958299265	0.05715767664977295
IO	101	1	1	538	0.8987617675312201	0.03923823246878003	0.062	0.07023823246878003	0.05369357503463519
IO	101	1	1	539	0.8994052287581699	0.039405228758169944	0.061189542483660125	0.07	0.05299169823679682
IO	101	1	1	540	0.9017176470588235	0.04028235294117648	0.057999999999999996	0.06928235294117648	0.050229473419497433
IO	101	1	1	541	0.9046933115823816	0.04130668841761828	0.054	0.06830668841761828	0.04676537180435968
IO	101	1	1	542	0.9067991266375546	0.04320087336244543	0.05	0.06820087336244543	0.04330127018922193
IO	101	1	1	-1	nan	nan	nan	nan	nan
IO	101	1	2	0	0.6544622356495469	0.10353776435045318	0.24200000000000002	0.2245377643504532	0.20957814771583416
IO	101	1	2	1	0.6538705035971223	0.10587050359712231	0.24025899280575538	0.226	0.20807039125744684
IO	101	1	2	2	0.6505555555555556	0.10744444444444445	0.242	0.22844444444444445	0.20957814771583413
IO	101	1	2	3	0.652	0.10400000000000002	0.24399999999999997	0.226	0.211310198523403
IO	101	1	2	4	0.6544622356495469	0.10353776435045316	0.24200000000000002	0.22453776435045317	0.20957814771583416
IO	101	1	2	-1	nan	nan	nan	nan	nan
IO	101	1	3	0	0.6262727272727273	0.12372727272727274	0.25	0.24872727272727274	0.21650635094610965
IO	101	1	3	1	0.6249270833333334	0.12492708333333333	0.25014583333333335	0.25	0.21663264631749488
IO	101	1	3	2	0.6248793103448276	0.12512068965517242	0.25	0.2501206896551724	0.21650635094610965
IO	101	1	3	3	0.6250833333333333	0.12508333333333332	0.24983333333333335	0.25	0.21636201337881225
IO	101	1	3	4	0.6262727272727273	0.12372727272727274	0.25	0.24872727272727274	0.21650635094610965
IO	101	1	3	-1	nan	nan	nan	nan	nan
IO	101	1	4	0	0.7026428571428572	0.21935714285714283	0.078	0.25835714285714284	0.0675499814951862
IO	101	1	4	1	0.6983461538461538	0.22234615384615386	0.0793076923076923	0.262	0.06868247625398125
IO	101	1	4	2	0.6962432432432433	0.2257567567567568	0.078	0.2647567567567568	0.0675499814951862
IO	101	1	4	3	0.6993777777777778	0.2233777777777778	0.07724444444444444	0.262	0.06689565119010463
IO	101	1	4	4	0.7026428571428572	0.21935714285714283	0.078	0.25835714285714284	0.0675499814951862
IO	101	1	4	-1	nan	nan	nan	nan	nan


==> graphics/best-fit.pgf <==
\begin{tikzpicture}

% \begin{ternaryaxis}[
%   ternary legend axis,
%   legend style={
%     at={(0,1)},
%     anchor=north west,
%     xshift=-1.25em,
%   },
% ]
% \addlegendimage{} \addlegendentry{NO}
% \addlegendimage{dotted} \addlegendentry{IO}
% \end{ternaryaxis}

\begin{ternaryaxis}[
  ternary contour axis,
  domain=0:2*pi,
  samples=40,
  variable=\t,
  point meta=\t,
  colorbar horizontal,
  colorbar style={
    at={(.5,1.1)},
    anchor=south,
    xticklabel pos=upper,
    title=$\dfrac{\alpha}{2\pi}$,
    height=1ex,
    axis line style={draw=none},
    xtick={0,2*pi/10,2*2*pi/10,3*2*pi/10,4*2*pi/10,5*2*pi/10,6*2*pi/10,7*2*pi/10,8*2*pi/10,9*2*pi/10,10*2*pi/10},
    xticklabels={$0$,$0.1$,$0.2$,$0.3$,$0.4$,$0.5$,$0.6$,$0.7$,$0.8$,$0.9$,$1$},
    title style={
      at={(0,0)},
      xshift=-1em,
      inner sep =0pt,
      anchor=east,
    },
  },
]
  \addplot3[mesh]({w(NO,muon,\t)},{w(NO,tau,\t)},{w(NO,electron,\t)});
  \addplot3[mesh]({w(IO,muon,\t)},{w(IO,tau,\t)},{w(IO,electron,\t)});
  \node[font=\footnotesize,] at (.8,.1) {NO};
  \node[font=\footnotesize,] at ({a(IO,muon)},{a(IO,tau)}) {IO};
\end{ternaryaxis}

\begin{ternaryaxis}[
  ternary legend axis,
  nodes near coords,
  point meta=explicit symbolic,
]
\addplot3[best fit point] coordinates {
  ({w(IO,muon,0)},{w(IO,tau,0)},{w(IO,electron,0)}) [$\,0$]
  ({w(IO,muon,pi/8)},{w(IO,tau,pi/8)},{w(IO,electron,pi/8)}) [$\frac{\pi}{8}$]
  ({w(IO,muon,pi/4)},{w(IO,tau,pi/4)},{w(IO,electron,pi/4)}) [$\frac{\pi}{4}$]
  ({w(IO,muon,pi/2)},{w(IO,tau,pi/2)},{w(IO,electron,pi/2)}) [$\frac{\pi}{2}$]
  ({w(IO,muon,3*pi/4)},{w(IO,tau,3*pi/4)},{w(IO,electron,3*pi/4)}) [$\frac{3\pi}{4}$]
  ({w(IO,muon,7*pi/8)},{w(IO,tau,7*pi/8)},{w(IO,electron,7*pi/8)}) [$\frac{7\pi}{8}$]
  ({w(IO,muon,pi)},{w(IO,tau,pi)},{w(IO,electron,pi)}) [$\,\pi$]
  ({w(IO,muon,5*pi/4)},{w(IO,tau,5*pi/4)},{w(IO,electron,5*pi/4)}) [$\frac{5\pi}{4}$]
  ({w(IO,muon,9*pi/8)},{w(IO,tau,9*pi/8)},{w(IO,electron,9*pi/8)}) [$\frac{9\pi}{8}$]
  ({w(IO,muon,3*pi/2)},{w(IO,tau,3*pi/2)},{w(IO,electron,3*pi/2)}) [$\frac{3\pi}{2}$]
  ({w(IO,muon,7*pi/4)},{w(IO,tau,7*pi/4)},{w(IO,electron,7*pi/4)}) [$\frac{7\pi}{4}$]
  ({w(IO,muon,15*pi/8)},{w(IO,tau,15*pi/8)},{w(IO,electron,15*pi/8)}) [$\frac{15\pi}{8}$]
};
\addplot3[best fit point] coordinates {
  ({w(NO,muon,0)},{w(NO,tau,0)},{w(NO,electron,0)}) [$\,0$]
  ({w(NO,muon,pi/8)},{w(NO,tau,pi/8)},{w(NO,electron,pi/8)}) [$\frac{\pi}{8}$]
  ({w(NO,muon,pi/4)},{w(NO,tau,pi/4)},{w(NO,electron,pi/4)}) [$\frac{\pi}{4}$]
  ({w(NO,muon,pi/2)},{w(NO,tau,pi/2)},{w(NO,electron,pi/2)}) [$\frac{\pi}{2}$]
  ({w(NO,muon,3*pi/4)},{w(NO,tau,3*pi/4)},{w(NO,electron,3*pi/4)}) [$\frac{3\pi}{4}$]
  ({w(NO,muon,7*pi/8)},{w(NO,tau,7*pi/8)},{w(NO,electron,7*pi/8)}) [$\frac{7\pi}{8}$]
  ({w(NO,muon,pi)},{w(NO,tau,pi)},{w(NO,electron,pi)}) [$\,\pi$]
  ({w(NO,muon,9*pi/8)},{w(NO,tau,9*pi/8)},{w(NO,electron,9*pi/8)}) [$\frac{9\pi}{8}$]
  ({w(NO,muon,5*pi/4)},{w(NO,tau,5*pi/4)},{w(NO,electron,5*pi/4)}) [$\frac{5\pi}{4}$]
  ({w(NO,muon,3*pi/2)},{w(NO,tau,3*pi/2)},{w(NO,electron,3*pi/2)}) [$\frac{3\pi}{2}$]
  ({w(NO,muon,7*pi/4)},{w(NO,tau,7*pi/4)},{w(NO,electron,7*pi/4)}) [$\frac{7\pi}{4}$]
  ({w(NO,muon,15*pi/8)},{w(NO,tau,15*pi/8)},{w(NO,electron,15*pi/8)}) [$\frac{15\pi}{8}$]
};

\end{ternaryaxis}

\end{tikzpicture}


==> graphics/majorana-fixed.pgf <==
\begin{tikzpicture}

\newcommand{\TernaryAddFixedNO}[1]{%
  \TernaryAddContour{#1}{1}{NO, one sigma}
  \TernaryAddContour{#1}{2}{NO, two sigma}
%   \TernaryAddContour{#1}{3}{NO, three sigma}
}

\newcommand{\TernaryAddFixedIO}[1]{%
  \TernaryAddContour{#1}{101}{IO, one sigma}
  \TernaryAddContour{#1}{102}{IO, two sigma}
%   \TernaryAddContour{#1}{103}{IO, three sigma}
}

\begin{ternaryaxis}[
    ternary legend axis,
    legend style={
      at={(0,1)},
      anchor=north west,
      legend transposed,
      xshift=-1.25em,
      yshift=3ex,
    },
]
      \addemptylegend{\strut}
     \addlegendimage{NO} \addlegendentry{NO}
     \addlegendimage{IO} \addlegendentry{IO}
\end{ternaryaxis}

\begin{ternaryaxis}[
      ternary legend axis,
      legend style={
        at={(1,1)},
        anchor=north east,
      legend columns=4,
      legend transposed,
      xshift=1.25em,
      yshift=3ex,
      },
]
     \addlegendtitle{BF}
      \addlegendimage{best fit} \addlegendentry{}
      \addemptylegend{}
      \addemptylegend{}
     \addlegendtitle{$Z/$\sigma}
      \addlegendimage{one sigma} \addlegendentry{$1$}
      \addlegendimage{two sigma} \addlegendentry{$2$}
%       \addlegendimage{three sigma} \addlegendentry{$3$}
\end{ternaryaxis}

\begin{ternaryaxis}[
    ternary contour axis,
]
      \TernaryAddFixedNO{majorana-0.tsv}
%       \TernaryAddFixedNO{majorana-22.tsv}
%       \TernaryAddFixedNO{majorana-45.tsv}
      \TernaryAddFixedNO{majorana-90.tsv}
%       \TernaryAddFixedNO{majorana-135.tsv}
      \TernaryAddFixedNO{majorana-157.tsv}
%       \TernaryAddFixedNO{majorana-180.tsv}
      \TernaryAddFixedNO{majorana-202.tsv}
      \TernaryAddFixedNO{majorana-225.tsv}
      \TernaryAddFixedNO{majorana-270.tsv}
%       \TernaryAddFixedNO{majorana-337.tsv}

      \TernaryAddFixedIO{majorana-0.tsv}
      \TernaryAddFixedIO{majorana-22.tsv}
      \TernaryAddFixedIO{majorana-45.tsv}
      \TernaryAddFixedIO{majorana-90.tsv}
      \TernaryAddFixedIO{majorana-135.tsv}
      \TernaryAddFixedIO{majorana-157.tsv}
      \TernaryAddFixedIO{majorana-180.tsv}
      \TernaryAddFixedIO{majorana-202.tsv}
%       \TernaryAddFixedIO{majorana-225.tsv}
%       \TernaryAddFixedIO{majorana-270.tsv}
      \TernaryAddFixedIO{majorana-315.tsv}
      \TernaryAddFixedIO{majorana-337.tsv}
\end{ternaryaxis}

\begin{ternaryaxis}[
  ternary contour axis,
  domain=0:2*pi,
  samples=40,
  variable=\t,
  point meta=\t,
]
  \addplot3[best fit,IO]({IOm(\t)},{IOt(\t)},{IOe(\t)});
  \addplot3[best fit,NO]({NOm(\t)},{NOt(\t)},{NOe(\t)});
\end{ternaryaxis}

\begin{ternaryaxis}[
  ternary legend axis,
  nodes near coords,
  point meta=explicit symbolic,
]
\addplot3[best fit point] coordinates {
  ({IOm(0)},{IOt(0)},{IOe(0)}) [$\,0$]
  ({IOm(pi/8)},{IOt(pi/8)},{IOe(pi/8)}) [$\frac{\pi}{8}$]
  ({IOm(pi/4)},{IOt(pi/4)},{IOe(pi/4)}) [$\frac{\pi}{4}$]
  ({IOm(pi/2)},{IOt(pi/2)},{IOe(pi/2)}) [$\frac{\pi}{2}$]
  ({IOm(3*pi/4)},{IOt(3*pi/4)},{IOe(3*pi/4)}) [$\frac{3\pi}{4}$]
  ({IOm(7*pi/8)},{IOt(7*pi/8)},{IOe(7*pi/8)}) [$\frac{7\pi}{8}$]
  ({IOm(pi)},{IOt(pi)},{IOe(pi)}) [$\,\pi$]
  ({IOm(9*pi/8)},{IOt(9*pi/8)},{IOe(9*pi/8)}) [$\frac{9\pi}{8}$]
%   ({IOm(3*pi/2)},{IOt(3*pi/2)},{IOe(3*pi/2)}) [$\frac{3\pi}{2}$]
  ({IOm(7*pi/4)},{IOt(7*pi/4)},{IOe(7*pi/4)}) [$\frac{7\pi}{4}$]
  ({IOm(15*pi/8)},{IOt(15*pi/8)},{IOe(15*pi/8)}) [$\frac{15\pi}{8}$]
};
\addplot3[best fit point] coordinates {
  ({NOm(0)},{NOt(0)},{NOe(0)}) [$\,0$]
%   ({NOm(pi/4)},{NOt(pi/4)},{NOe(pi/4)}) [$\frac{\pi}{4}$]
  ({NOm(pi/2)},{NOt(pi/2)},{NOe(pi/2)}) [$\frac{\pi}{2}$]
  ({NOm(7*pi/8)},{NOt(7*pi/8)},{NOe(7*pi/8)}) [$\frac{7\pi}{8}$]
  ({NOm(9*pi/8)},{NOt(9*pi/8)},{NOe(9*pi/8)}) [$\frac{9\pi}{8}$]
  ({NOm(5*pi/4)},{NOt(5*pi/4)},{NOe(5*pi/4)}) [$\frac{5\pi}{4}$]
%   ({NOm(pi)},{NOt(pi)},{NOe(pi)}) [$\,\pi$]
  ({NOm(3*pi/2)},{NOt(3*pi/2)},{NOe(3*pi/2)}) [$\frac{3\pi}{2}$]
};
\end{ternaryaxis}

\end{tikzpicture}


==> graphics/majorana-scan-simple.pgf <==
\begin{tikzpicture}

\newcommand{\AddContour}[2]{
 \TernaryAddContour{majorana-scan-simple.tsv}{#1}{#2};
}

 \begin{ternaryaxis}[
    ternary legend axis,
    legend style={
      at={(0,1)},
      anchor=north west,
      legend transposed,
      xshift=-1.25em,
      yshift=3ex,
    },
  ]
      \addemptylegend{\strut}
     \addlegendimage{NO} \addlegendentry{NO}
     \addlegendimage{IO} \addlegendentry{IO}
\end{ternaryaxis}

\begin{ternaryaxis}[
      ternary legend axis,
      legend style={
        at={(1,1)},
        anchor=north east,
      legend columns=4,
      legend transposed,
      xshift=1.25em,
      yshift=3ex,
      },
    ]
     \addlegendtitle{BF}
      \addlegendimage{best fit} \addlegendentry{}
      \addemptylegend{}
      \addemptylegend{}
     \addlegendtitle{$Z/$\sigma}
      \addlegendimage{one sigma} \addlegendentry{$1$}
      \addlegendimage{two sigma} \addlegendentry{$2$}
      \addlegendimage{three sigma} \addlegendentry{$3$}
\end{ternaryaxis}

\begin{ternaryaxis}[
  ternary contour axis,
  domain=0:2*pi,
  samples=40,
  variable=\t,
  point meta=\t,
]
  \addplot3[best fit,IO]({IOm(\t)},{IOt(\t)},{IOe(\t)});
  \addplot3[best fit,NO]({NOm(\t)},{NOt(\t)},{NOe(\t)});
\end{ternaryaxis}

\begin{ternaryaxis}[
      ternary contour axis,
    ]
  \AddContour{101}{one sigma,IO}
  \AddContour{102}{two sigma,IO}
  \AddContour{103}{three sigma,IO}
  \AddContour{1}{one sigma,NO}
  \AddContour{2}{two sigma,NO}
  \AddContour{3}{three sigma,NO}
\end{ternaryaxis}

\end{tikzpicture}


==> graphics/majorana-scan.pgf <==
\begin{tikzpicture}

\newcommand{\AddContour}[2]{
 \TernaryAddContour{majorana-scan.tsv}{#1}{#2};
}

\begin{ternaryaxis}[
    ternary legend axis,
    legend style={
      at={(0,1)},
      anchor=north west,
      legend transposed,
      xshift=-1.25em,
      yshift=3ex,
    },
]
      \addemptylegend{\strut}
\addlegendimage{NO} \addlegendentry{NO}
\addlegendimage{IO} \addlegendentry{IO}
\end{ternaryaxis}

\begin{ternaryaxis}[
      ternary legend axis,
      legend style={
        at={(1,1)},
        anchor=north east,
      legend columns=4,
      legend transposed,
      xshift=1.25em,
      yshift=3ex,
      },
    ]
     \addlegendtitle{BF}
      \addlegendimage{best fit} \addlegendentry{}
      \addemptylegend{}
      \addemptylegend{}
     \addlegendtitle{$Z/$\sigma}
      \addlegendimage{one sigma} \addlegendentry{$1$}
      \addlegendimage{two sigma} \addlegendentry{$2$}
      \addlegendimage{three sigma} \addlegendentry{$3$}
\end{ternaryaxis}

\begin{ternaryaxis}[
  ternary contour axis,
  domain=0:2*pi,
  samples=40,
  variable=\t,
  point meta=\t,
]
  \addplot3[best fit,IO]({IOm(\t)},{IOt(\t)},{IOe(\t)});
  \addplot3[best fit,NO]({NOm(\t)},{NOt(\t)},{NOe(\t)});
\end{ternaryaxis}

\begin{ternaryaxis}[
    ternary contour axis,
  ]
  \AddContour{101}{one sigma,IO}
  \AddContour{102}{two sigma,IO}
  \AddContour{103}{three sigma,IO}
  \AddContour{1}{one sigma,NO}
  \AddContour{2}{two sigma,NO}
  \AddContour{3}{three sigma,NO}
\end{ternaryaxis}


\end{tikzpicture}


==> graphics/neutrinolessdoublebeta.pgf <==
\ifnum\NDBUseMockContours=0\relax
  \def\NDBContourFile{neutrinolessdoublebeta-mock.tsv}
\else
  \def\NDBContourFile{majorana-scan.tsv}
\fi

\newif\ifContourClipFirstPoint
\def\NDBCurrentClipStyle{}

\pgfplotstableread[col sep=tab]{\NDBContourFile}\NDBContourTable

\def\NDBAddContour#1#2#3{%
  \addplot3+[
    #3,
    no markers,
    unbounded coords=jump,
  ]
  table[
    col sep=tab,
    x=mu,
    y=tau,
    z=e,
    restrict expr to domain={\thisrow{series_id}}{#2:#2},
  ]
  {#1};
}

\def\NDBBuildContourSegmentPath#1#2#3{%
  \ContourClipFirstPointtrue
  \gdef#3{}%
  \pgfplotstableforeachcolumnelement{series_id}\of\NDBContourTable\as\ContourClipSeries{%
    \pgfplotstablegetelem{\pgfplotstablerow}{segment}\of\NDBContourTable
    \edef\ContourClipSegmentValue{\pgfplotsretval}%
    \pgfplotstablegetelem{\pgfplotstablerow}{point}\of\NDBContourTable
    \edef\ContourClipPointValue{\pgfplotsretval}%
    \ifnum\ContourClipSeries=#1\relax
      \ifnum\ContourClipSegmentValue=#2\relax
        \ifnum\ContourClipPointValue>-1\relax
          \pgfplotstablegetelem{\pgfplotstablerow}{e}\of\NDBContourTable
          \edef\ContourClipE{\pgfplotsretval}%
          \pgfplotstablegetelem{\pgfplotstablerow}{mu}\of\NDBContourTable
          \edef\ContourClipMu{\pgfplotsretval}%
          \pgfplotstablegetelem{\pgfplotstablerow}{tau}\of\NDBContourTable
          \edef\ContourClipTau{\pgfplotsretval}%
          \ifContourClipFirstPoint
            \xdef#3{(axis cs:\ContourClipMu,\ContourClipTau,\ContourClipE)}%
            \global\ContourClipFirstPointfalse
          \else
            \xdef#3{#3 -- (axis cs:\ContourClipMu,\ContourClipTau,\ContourClipE)}%
          \fi
        \fi
      \fi
    \fi
  }%
}

\def\AddContour#1#2{%
 \NDBAddContour{\NDBContourFile}{#1}{#2}%
}

\def\ClipToContourRing#1#2#3#4{%
  \NDBBuildContourSegmentPath{#1}{#2}{\ContourClipOuterPath}%
  \NDBBuildContourSegmentPath{#1}{#3}{\ContourClipInnerPath}%
  \expandafter\xdef\csname NDBClipOuter#1#2#3\endcsname{\ContourClipOuterPath}%
  \expandafter\xdef\csname NDBClipInner#1#2#3\endcsname{\ContourClipInnerPath}%
  \pgfplotsextra{%
    \begin{scope}%
      \pgfseteorule
      \clip
        \csname NDBClipOuter#1#2#3\endcsname -- cycle
        \csname NDBClipInner#1#2#3\endcsname -- cycle;
      \pgfsetnonzerorule
      #4%
    \end{scope}%
  }%
}

\def\NDBDrawMbbSegments#1#2#3#4{%
  \pgfmathsetmacro{\mbbupper}{upper(#1,#2)}%
  \pgfmathsetmacro{\mbblower}{lower(#1,#2)}%
  \pgfmathsetmacro{\mbbupperrest}{1-\mbbupper}%
  \pgfmathsetmacro{\mbblowerrest}{1-\mbblower}%
  \edef\NDBDrawUpper{%
    \noexpand\draw[#3,color of colormap=#4]
      (axis cs:0,\mbbupperrest,\mbbupper)
      -- (axis cs:\mbbupperrest,0,\mbbupper);
  }%
  \edef\NDBDrawLower{%
    \noexpand\draw[#3,color of colormap=#4]
      (axis cs:0,\mbblowerrest,\mbblower)
      -- (axis cs:\mbblowerrest,0,\mbblower);
  }%
  \NDBDrawUpper
  \NDBDrawLower
}

\newcount\mbbindex
\def\mbbplots#1#2#3{%
  \mbbindex=0
  \loop
    \pgfmathsetmacro{\mbbphase}{\the\mbbindex/#2}%
    \pgfmathsetmacro{\mbbcolor}{\the\mbbindex/#2*1000}%
    \NDBDrawMbbSegments{#1}{\mbbphase}{#3}{\mbbcolor}%
    \advance\mbbindex by 1
  \ifnum\mbbindex<\numexpr#2+1\relax
  \repeat
}


\def\mbbnumber{100}
\pgfmathsetmacro{\mbbnumbers}{widthratio*\mbbnumber}
\def\mbbplotsNO#1{%
 \mbbplots{NO}{\mbbnumbers}{#1}
}
\def\mbbplotsIO#1{%
 \mbbplots{IO}{\mbbnumber}{#1}
}

\begin{tikzpicture}

\begin{ternaryaxis}[
  ternary contour axis,
  samples=2,
  point meta min=0,
  point meta max=1,
  clip mode=individual,
]
  \ClipToContourRing{1}{0}{1}{%
    \mbbplotsNO{solid}
  }
  \ClipToContourRing{2}{0}{1}{%
    \mbbplotsNO{densely dotted}
  }
  \ClipToContourRing{3}{0}{1}{%
    \mbbplotsNO{dotted}
  }
  \ClipToContourRing{101}{0}{1}{%
    \mbbplotsIO{solid}
  }
  \ClipToContourRing{102}{0}{1}{%
    \mbbplotsIO{densely dotted}
  }
  \ClipToContourRing{103}{0}{1}{%
    \mbbplotsIO{dotted}
  }
%   \AddContour{1}{one sigma,NO}
%   \AddContour{2}{two sigma,NO}
%   \AddContour{3}{three sigma,NO}
%   \AddContour{101}{one sigma,IO}
%   \AddContour{102}{two sigma,IO}
%   \AddContour{103}{three sigma,IO}
  \node[font=\footnotesize] at (.8,.1) {NO};
  \node[font=\footnotesize] at ({a(IO,muon)},{a(IO,tau)}) {IO};
\end{ternaryaxis}

% \begin{ternaryaxis}[
%   ternary contour axis,
%   domain=0:2*pi,
%   samples=10,
%   variable=\t,
% ]
% %   \addplot3({w(NO,muon,\t)},{w(NO,tau,\t)},{w(NO,electron,\t)});
% %   \addplot3({w(IO,muon,\t)},{w(IO,tau,\t)},{w(IO,electron,\t)});
% \end{ternaryaxis}

\pgfmathsetmacro{\NOmin}{mbb(NO,1)}
\pgfmathsetmacro{\NOmax}{mbb(NO,0)}
\begin{ternaryaxis}[
  ternary legend axis,
  point meta min=\NOmin,
  point meta max=\NOmax,
  contour legend x,
  colorbar style={
     at={(.55,1.131)},
%      mark size=0pt,
    title=$\flatfrac{m_{\beta\beta}^{\text{NO}}}{\unit{meV}}$,
    samples=\mbbnumber,
        x tick label style={
        /pgf/number format/.cd,
            fixed,
            fixed zerofill,
            precision=2,
        /tikz/.cd
    }
  },
]
\end{ternaryaxis}

\pgfmathsetmacro{\IOmin}{mbb(IO,1)}
\pgfmathsetmacro{\IOmax}{mbb(IO,0)}
\begin{ternaryaxis}[
  ternary legend axis,
  point meta min=\IOmin,
  point meta max=\IOmax,
  contour legend x,
  colorbar style={
     at={(.55,1.13)},
     mark size=0pt,
    title={$\flatfrac{m_{\beta\beta}^{\text{IO}}}{\unit{meV}}$},
    samples=0,
    axis x line*=bottom,
%     xticklabel pos=lower,
   title style={
    at={(-0.05,0)},
    anchor=north east,
   },
  },
]
\end{ternaryaxis}

\begin{ternaryaxis}[
      ternary legend axis,
      legend style={
        at={(1,1)},
        anchor=north east,
      legend columns=4,
      legend transposed,
      xshift=1.25em,
%       yshift=3ex,
      },
    ]
      \addlegendtitle{$Z/$\sigma}
      \addlegendimage{solid} \addlegendentry{$1$}
      \addlegendimage{densely dotted} \addlegendentry{$2$}
      \addlegendimage{dotted} \addlegendentry{$3$}
\end{ternaryaxis}

\end{tikzpicture}

